RockNet: Distributed Learning on Ultra-Low-Power Devices

As Machine Learning (ML) becomes integral to Cyber-Physical Systems (CPS), there is growing interest in shifting training from traditional cloud-based to on-device processing (TinyML), for example, due to privacy and latency concerns. However, CPS often comprise ultra-low-power microcontrollers, whose limited compute resources make training challenging. This paper presents RockNet, a new TinyML method tailored for ultra-low-power hardware that achieves state-of-the-art accuracy in timeseries classification, such as fault or malware detection, without requiring offline pretraining. By leveraging that CPS consist of multiple devices, we design a distributed learning method that integrates ML and wireless communication. RockNet leverages all devices for distributed training of specialized compute efficient classifiers that need minimal communication overhead for parallelization. Combined with tailored and efficient wireless multi-hop communication protocols, our approach overcomes the communication bottleneck that often occurs in distributed learning. Hardware experiments on a testbed with 20 ultra-low-power devices demonstrate RockNet's effectiveness. It successfully learns timeseries classification tasks from scratch, surpassing the accuracy of the latest approach for neural network microcontroller training by up to 2x. RockNet's distributed ML architecture reduces memory, latency and energy consumption per device by up to 90 % when scaling from one central device to 20 devices. Our results show that a tight integration of distributed ML, distributed computing, and communication enables, for the first time, training on ultra-low-power hardware with state-of-the-art accuracy.

==> images/AccuracyElectricDevices20True.csv <==
,timestamp,accuracy
0,32.934202909469604,65
1,493.9458923339844,445
2,954.958003282547,557
3,1415.9713711738586,542
4,1876.9855206012726,575
5,2337.9918727874756,565
6,2799.0064613819122,575
7,3260.029294729233,570
8,3721.0459356307983,580
9,4182.062719106674,608
10,4643.081245183945,605
11,5104.113283395767,610
12,5565.127437114716,630
13,6026.156373023987,635
14,6487.1668174266815,615
15,6948.197028398514,620
16,7409.21293592453,610
17,7870.229298353195,615
18,8331.25534749031,620
19,8792.281440258026,625
20,9253.311389923096,630
21,9714.33157658577,630
22,10175.370316505432,635
23,10636.400876045227,635
24,11097.430797815323,640
25,11558.460882902145,640
26,12019.491984844208,640
27,12480.519902706146,645
28,12941.549877643585,640
29,13402.577363967896,650
30,13863.607028007507,660
31,14324.637510061264,660
32,14785.668925523758,665
33,15246.695299863815,660
34,15707.725812911987,665
35,16168.748985290527,660
36,16629.78180885315,660
37,17090.820199251175,660
38,17551.837718725204,660
39,18012.87734389305,660
40,18473.908665418625,660
41,18934.932332515717,660
42,19395.96709918976,665
43,19857.005878210068,665
44,20318.032067775726,665
45,20779.066672325134,665
46,21240.102890253067,665
47,21701.130972146988,665
48,22162.159514188766,665
49,22623.191649913788,665
50,23084.22002863884,665
51,23545.25274038315,665
52,24006.287579536438,665
53,24467.31953883171,665
54,24928.352004766464,665
55,25389.385947227478,670
56,25850.415366888046,670
57,26311.445521116257,670
58,26772.477212429047,670
59,27233.49710059166,675
60,27694.518634319305,675
61,28155.536536216736,670
62,28616.5599527359,670
63,29077.581272125244,670
64,29538.604652166367,670
65,29999.62152504921,670
66,30460.644083976746,670
67,30921.669010400772,670
68,31382.69036269188,670
69,31843.717617034912,670


==> images/AccuracyFinalElectricDevices13True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.008516523043314616,7.6
1,1,0.13198063247733646,46.5
2,2,0.25545067860020537,58.5
3,3,0.37891613397333357,54.0
4,4,0.5023849143584569,56.0
5,5,0.6258568169673284,56.0
6,6,0.7493252255519232,55.5
7,7,0.8727651717927721,56.5
8,8,0.9961864799261092,54.5
9,9,1.1196075642108918,56.5
10,10,1.2430285571681128,58.0
11,11,1.3664483274353876,59.5
12,12,1.4898665525515875,59.5
13,13,1.6132888346248202,59.5
14,14,1.7367112194167245,60.0
15,15,1.8601294222805236,60.0
16,16,1.9835516967376072,61.5
17,17,2.1069695270061493,61.0
18,18,2.2303901522689396,61.0
19,19,2.3538112053606244,62.0
20,20,2.4772346685330073,64.0
21,21,2.60065656973256,64.0
22,22,2.7240740710496905,64.0
23,23,2.84749552918805,65.0
24,24,2.970917445818583,64.5
25,25,3.094339619874954,64.5
26,26,3.2177537564436594,65.0
27,27,3.3411800193124344,65.5
28,28,3.4646014968554177,66.0
29,29,3.588018847703933,66.0
30,30,3.711439816686842,66.0
31,31,3.834860450691647,66.0
32,32,3.958282080027792,67.0
33,33,4.081701365841759,66.5
34,34,4.205121519499355,66.5
35,35,4.328545116186143,66.5
36,36,4.451966211928261,66.0
37,37,4.575385915239652,67.0
38,38,4.698807670275371,66.0
39,39,4.822228996091419,67.5
40,40,4.945646803908878,67.5
41,41,5.0690713132752325,66.5
42,42,5.192488093442388,67.5


==> images/AccuracyFinalElectricDevices20True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.00914838969707489,6.5
1,1,0.13720719231499565,44.5
2,2,0.2652661120229297,55.7
3,3,0.3933253808816274,54.2
4,4,0.5213848668336869,57.5
5,5,0.64944218688541,56.5
6,6,0.7775017948283088,57.5
7,7,0.9055636929803424,57.0
8,8,1.033623871008555,58.0
9,9,1.161684088640743,60.8
10,10,1.2897447903288735,60.5
11,11,1.4178092453877131,61.0
12,12,1.5458687325318654,63.0
13,13,1.6739323258399963,63.5
14,14,1.8019907826185226,61.5
15,15,1.9300547301106983,62.0
16,16,2.0581147044234807,61.0
17,17,2.18617480509811,61.5
18,18,2.314237596525086,62.0
19,19,2.442300400071674,62.5
20,20,2.5703642749786377,63.0
21,21,2.6984254379404917,63.0
22,22,2.8264917545848425,63.5
23,23,2.9545557989014526,63.5
24,24,3.0826196660598124,64.0
25,25,3.2106835785839287,64.0
26,26,3.3387477735678357,64.0
27,27,3.4668110840850406,64.5
28,28,3.5948749660121067,64.0
29,29,3.7229381566577486,65.0
30,30,3.8510019522243075,66.0
31,31,3.9790659750170176,66.0
32,32,4.107130257089933,66.5
33,33,4.23519313885106,66.0
34,34,4.36325717025333,66.5
35,35,4.491319162580702,66.0
36,36,4.619383835792542,66.0
37,37,4.7474500553475485,66.0
38,38,4.875510477423668,66.0
39,39,5.003577039970292,66.0
40,40,5.131641295949618,66.0
41,41,5.259703425698811,66.0
42,42,5.387768638663822,66.5
43,43,5.5158349661694634,66.5
44,44,5.643897796604368,66.5
45,45,5.771962964534758,66.5
46,46,5.900028580625852,66.5
47,47,6.028091936707496,66.5
48,48,6.15615542060799,66.5
49,49,6.28421990275383,66.5
50,50,6.412283341288567,66.5
51,51,6.540347983439763,66.5
52,52,6.668413216537901,66.5
53,53,6.7964776496754755,66.5
54,54,6.92454222354624,66.5
55,55,7.052607207563189,67.0
56,56,7.180670935246679,67.0
57,57,7.308734866976738,67.0
58,58,7.4367992256747355,67.0
59,59,7.564860305719906,67.5
60,60,7.692921842866474,67.5
61,61,7.820982371171316,67.0
62,62,7.949044431315528,67.0
63,63,8.077105908923679,67.0
64,64,8.205167958935101,67.0
65,65,8.333228201402559,67.0
66,66,8.461290023326875,67.0
67,67,8.589352502889103,67.0
68,68,8.717413989636633,67.0
69,69,8.845477115843032,67.0


==> images/AccuracyFinalElectricDevicesNN1True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.00027407202455732556,17.5
1,1,0.005815331273608736,28.5
2,2,0.011355208953221639,33.5
3,3,0.016897299223475985,37.0
4,4,0.022434580458535087,44.0
5,5,0.027976707816123964,46.0
6,6,0.03351854165395101,46.0
7,7,0.039056427280108136,46.5
8,8,0.0445986631181505,47.5
9,9,0.05013652675681645,49.0
10,10,0.05567869418197208,50.0
11,11,0.06122090657552083,50.0
12,12,0.06675864842202929,50.5
13,13,0.07230140533712175,50.5
14,14,0.07784319897492727,50.0
15,15,0.08338080101543002,50.5
16,16,0.0889230465888977,50.5
17,17,0.09446513619687823,50.5
18,18,0.10000283949904971,51.5
19,19,0.10554504487249586,51.5
20,20,0.11108719931708441,51.5
21,21,0.11662490593062506,50.5
22,22,0.12216730813185375,49.0
23,23,0.12770931263764698,49.5
24,24,0.13325125806861454,50.0
25,25,0.13879347503185271,48.5
26,26,0.1443311858177185,47.5
27,27,0.14987361914581723,46.5
28,28,0.1554155084159639,46.0
29,29,0.1609576278924942,45.5
30,30,0.1664954279528724,45.0
31,31,0.17203760988182493,42.5
32,32,0.17757972644435036,43.0
33,33,0.1831175422668457,44.0
34,34,0.18865974406401317,43.0
35,35,0.19420182214842902,43.0
36,36,0.19973955048455133,45.0
37,37,0.2052820265955395,43.0
38,38,0.21082388805018532,45.5
39,39,0.21636604262722864,44.5
40,40,0.22190376771820916,43.0
41,41,0.22744587315453424,42.0
42,42,0.2329880788591173,43.0
43,43,0.23853019727600946,42.0
44,44,0.2440681071413888,42.5
45,45,0.2496100854873657,43.5
46,46,0.25515241622924806,42.0
47,47,0.26069478306505417,42.5
48,48,0.26623249696360696,42.5
49,49,0.271774373849233,43.5
50,50,0.2773165675004323,43.5
51,51,0.28285865008831024,44.0
52,52,0.28839641120698717,42.5
53,53,0.29393853664398195,42.5
54,54,0.2994807091024187,43.5
55,55,0.30502296215958064,41.0
56,56,0.31056500070624876,43.0
57,57,0.3161070952150557,43.0
58,58,0.3216451397207048,43.0
59,59,0.3271869805124071,41.0
60,60,0.332729142970509,42.5
61,61,0.3382712737056945,44.0
62,62,0.34381371471616956,44.0
63,63,0.3493555410703023,43.0
64,64,0.35489413294527267,42.5
65,65,0.36043636567062803,43.0
66,66,0.36597839269373156,41.5
67,67,0.37152056614557905,41.0
68,68,0.37705852289994557,42.0
69,69,0.38260061078601415,44.0
70,70,0.38814278152253884,43.5
71,71,0.3936851335896386,42.5
72,72,0.39922708299424914,41.0
73,73,0.40476932220988804,41.0
74,74,0.4103070581621594,40.0
75,75,0.4158494610256619,40.0
76,76,0.42139142082797154,43.0
77,77,0.4269338251484765,41.0
78,78,0.43247577640745377,42.0
79,79,0.4380164303382238,42.5
80,80,0.44355798535876806,45.0
81,81,0.44909990588823956,42.0
82,82,0.45464227245913613,43.0
83,83,0.46018009814951155,41.0
84,84,0.46572232358985477,41.0
85,85,0.4712644632657369,41.0
86,86,0.476806643737687,42.5
87,87,0.4823443048530155,42.0
88,88,0.4878866026798885,42.5
89,89,0.4934287855360243,43.5
90,90,0.49897077639897663,42.5
91,91,0.5045085836119122,40.0
92,92,0.510051659544309,41.0
93,93,0.515593164563179,42.0
94,94,0.5211364866627588,43.0
95,95,0.5266739674409231,42.5
96,96,0.5322161373164919,42.0
97,97,0.5377583474583095,42.5
98,98,0.543300425476498,43.5
99,99,0.5488425232304467,42.0
100,100,0.5543804165389803,41.5
101,101,0.5599226552248001,42.0
102,102,0.565464847750134,42.5
103,103,0.5710070357057784,41.5
104,104,0.576549234390259,39.5
105,105,0.5820869998137156,44.0
106,106,0.5876291957166458,42.5
107,107,0.593171451886495,44.5
108,108,0.5987138568692737,41.5
109,109,0.6042512839370303,41.0
110,110,0.6097938002480401,41.5
111,111,0.6153357214397854,44.5
112,112,0.6208733613623513,44.0
113,113,0.626415663825141,43.5
114,114,0.6319578629732132,44.0
115,115,0.6374956464767456,43.5
116,116,0.6430378152926761,43.5
117,117,0.6485755732324389,42.5
118,118,0.6541178087393443,43.5
119,119,0.659660219947497,45.0
120,120,0.6651977066198985,45.0
121,121,0.6707398447063234,42.5
122,122,0.6762820984257593,43.0
123,123,0.6818198763661915,42.0
124,124,0.6873626911640167,41.5
125,125,0.6929048930936389,40.5
126,126,0.6984426695770688,44.0
127,127,0.7039848107761807,46.0
128,128,0.7095226395792432,44.5
129,129,0.7150648500521978,41.5
130,130,0.7206070618497,43.5
131,131,0.726144843697548,44.5
132,132,0.7316869720485475,43.5
133,133,0.7372292595439488,44.0
134,134,0.7427671290106245,44.5
135,135,0.7483092300759423,44.5
136,136,0.7538514239920512,43.5
137,137,0.7593892228603363,45.0
138,138,0.764931359357304,44.0
139,139,0.7704700903760062,44.5
140,140,0.776012581454383,46.0
141,141,0.7815545272827147,44.5
142,142,0.7870925867557524,44.5
143,143,0.7926344915231069,44.0
144,144,0.798176419933637,45.0
145,145,0.8037144868241416,44.5
146,146,0.8092567218674555,44.0
147,147,0.814794755578041,44.0
148,148,0.8203369679053625,43.0
149,149,0.8258791847361459,42.5
150,150,0.8314166980319553,43.0
151,151,0.8369589251279831,44.0
152,152,0.8424967011478213,47.0
153,153,0.8480392029550341,45.0
154,154,0.8535811426904466,44.0
155,155,0.8591188731458452,45.0
156,156,0.8646611538198259,45.0
157,157,0.8702035064167447,44.5
158,158,0.8757457660966449,43.0
159,159,0.8812833337651359,45.0
160,160,0.8868258008691999,47.0
161,161,0.8923679141203562,43.5
162,162,0.8979056158330705,43.0
163,163,0.90344813088576,45.0
164,164,0.908990081614918,45.5
165,165,0.9145278958479564,46.5
166,166,0.9200700958569844,45.0
167,167,0.9256123328871197,44.0
168,168,0.9311500720183056,45.0
169,169,0.9366906135612064,46.0
170,170,0.9422326456838184,46.0
171,171,0.9477704450819228,45.0
172,172,0.9533126588000191,42.5
173,173,0.9588504736953312,44.0
174,174,0.9643927552964953,44.0
175,175,0.9699349449078242,45.0
176,176,0.9754727856318156,46.0
177,177,0.981015022860633,43.5
178,178,0.9865528572267955,45.0
179,179,0.9920948141813278,44.0
180,180,0.9976328235202366,44.5
181,181,1.0031750299533209,43.0
182,182,1.0087171956565646,49.0
183,183,1.0142549063762027,47.0
184,184,1.0197971954610614,43.5
185,185,1.0253394216299059,44.0
186,186,1.0308773487144047,44.5
187,187,1.0364194435543483,46.5
188,188,1.0419625155793295,44.5
189,189,1.0474994223647647,43.5
190,190,1.053041721449958,44.0
191,191,1.0585840452379651,45.0
192,192,1.0641217762231827,44.5
193,193,1.0696639525228078,43.0
194,194,1.0752062210771773,44.0
195,195,1.0807440053754382,44.5
196,196,1.0862862507502238,44.5
197,197,1.091824037167761,44.0
198,198,1.097366603811582,44.5
199,199,1.1029085319572025,44.5
200,200,1.1084465879201888,45.0
201,201,1.1139885354042054,43.5
202,202,1.119530769387881,43.5
203,203,1.1250688403844833,45.0
204,204,1.130611063506868,45.0
205,205,1.13614859673712,44.0
206,206,1.1416911053657532,44.5
207,207,1.1472284348805746,46.0
208,208,1.1527708679437638,45.5
209,209,1.158313102722168,43.5
210,210,1.1638508303960164,41.5
211,211,1.1693931294812097,44.0
212,212,1.174935504661666,45.0
213,213,1.1804775882429546,45.0
214,214,1.186019830107689,44.5
215,215,1.1915620968076919,44.5
216,216,1.1971042665508058,45.5
217,217,1.2026421142948998,44.0
218,218,1.208184343377749,44.0
219,219,1.2137265325917137,45.0
220,220,1.2192688312795428,45.5
221,221,1.2248110851314333,44.0
222,222,1.2303530116875967,44.0
223,223,1.235891088379754,44.5
224,224,1.2414332738849851,45.0
225,225,1.246975557870335,45.0
226,226,1.2525132952796088,44.5
227,227,1.2580561793512768,44.0
228,228,1.2635978407329984,44.5
229,229,1.26914008544551,45.0
230,230,1.274677887890074,45.0
231,231,1.2802201555172603,45.0
232,232,1.285757922662629,45.0
233,233,1.2913001539309819,44.0
234,234,1.2968423346016142,44.5
235,235,1.3023801915513145,44.5
236,236,1.3079223664601645,45.5
237,237,1.3134605024258297,45.0
238,238,1.3190024655395085,45.5
239,239,1.3245447307162814,44.0
240,240,1.3300825508435568,43.5
241,241,1.3356250070201026,43.5
242,242,1.341162531375885,43.5
243,243,1.3467049281464682,46.0
244,244,1.3522471499443056,43.0
245,245,1.3577848768896528,42.5
246,246,1.363327040142483,44.0
247,247,1.3688649112648434,43.5
248,248,1.3744070825974146,43.5
249,249,1.3799493245283763,43.5
250,250,1.3854871945910983,44.0
251,251,1.3910297130213845,42.5
252,252,1.396567290822665,44.5
253,253,1.4021095019578933,44.0
254,254,1.4076518855492275,43.0
255,255,1.413189765016238,42.5
256,256,1.418731738064024,44.0
257,257,1.4242695448795955,45.0
258,258,1.4298119217157363,43.0
259,259,1.4353495923678081,42.5
260,260,1.4408918499946595,44.5
261,261,1.446429647339715,46.0
262,262,1.451971834235721,41.5
263,263,1.4575143517388238,43.0
264,264,1.463051929672559,44.0
265,265,1.4685941753122542,44.0
266,266,1.4741319785515468,44.5
267,267,1.4796742263767455,42.0
268,268,1.4852167617612415,43.5
269,269,1.4907541973723306,45.0
270,270,1.4962964295016394,43.5
271,271,1.5018345885806614,43.0
272,272,1.50737652487225,45.5
273,273,1.5129187170664469,44.0
274,274,1.5184566159380808,44.5
275,275,1.523998845550749,43.5
276,276,1.529541049665875,44.5
277,277,1.5350788584682677,44.0
278,278,1.5406210268206066,43.0
279,279,1.546163323852751,42.5
280,280,1.5517014025317297,42.5
281,281,1.557243388030264,42.0
282,282,1.5627856049272748,42.5
283,283,1.5683234986994001,44.5
284,284,1.5738656486405267,44.0
285,285,1.5794078881873024,43.5
286,286,1.5849504204591116,45.0
287,287,1.5904879211717182,45.0
288,288,1.596031085650126,41.5
289,289,1.6015726800097358,44.0
290,290,1.6071142079432805,43.5
291,291,1.6126519393258625,45.0
292,292,1.6181941700643963,42.5
293,293,1.623736424114969,44.5
294,294,1.6292743132511776,44.0
295,295,1.6348164817359712,45.5
296,296,1.640358686844508,44.5
297,297,1.64590091711945,43.0
298,298,1.651438730623987,44.0
299,299,1.6569808881150352,44.5
300,300,1.6625231896506416,43.5
301,301,1.6680609210994508,43.5
302,302,1.673603155149354,44.0
303,303,1.679145428273413,45.0
304,304,1.6846876753701103,44.0
305,305,1.6902254566219117,44.0
306,306,1.695767994787958,43.5
307,307,1.7013102410899268,44.5
308,308,1.706847762465477,44.5
309,309,1.712390003403028,43.5
310,310,1.71793226202329,44.5
311,311,1.7234700119495392,45.0
312,312,1.7290122932857936,44.5
313,313,1.734550374613868,44.5
314,314,1.740092140038808,44.0
315,315,1.7456348661581675,44.0
316,316,1.7511723895867666,44.5
317,317,1.7567145686679417,45.0
318,318,1.762252433233791,45.0
319,319,1.767794555425644,44.5
320,320,1.773336778415574,44.5
321,321,1.7788747496075101,43.5
322,322,1.7844168195459578,45.5
323,323,1.7899590528011322,44.5
324,324,1.7954968878295687,45.5
325,325,1.801039383676317,45.0
326,326,1.8065812757942412,45.0
327,327,1.8121238793929417,44.0
328,328,1.8176614247428047,44.5
329,329,1.8232037570741442,44.0
330,330,1.8287459052271313,45.5
331,331,1.8342881545755598,44.5
332,332,1.8398259861601725,44.5
333,333,1.845368278755082,45.5
334,334,1.8509105735354954,43.5
335,335,1.8564517399999831,42.0
336,336,1.8619895709223218,40.5
337,337,1.8675317809316847,43.0
338,338,1.8730704190995957,41.0
339,339,1.8786120848523247,44.0
340,340,1.8841539952490065,43.5
341,341,1.8896962715519798,45.5
342,342,1.8952385230859121,47.0
343,343,1.9007808265421127,45.0
344,344,1.9063185570637384,44.5
345,345,1.9118607899215487,45.5
346,346,1.9174030362235175,43.5
347,347,1.9229452778233422,45.5
348,348,1.9284872606727812,44.0
349,349,1.9340297691027324,44.5
350,350,1.939570095009274,46.0
351,351,1.9451120691166983,45.5
352,352,1.9506543056170145,45.5
353,353,1.9561965429782868,46.0
354,354,1.9617386346393162,46.0
355,355,1.9672810063097212,46.0
356,356,1.9728232653273479,46.0
357,357,1.9783608959780798,46.0
358,358,1.9839035428232616,46.0
359,359,1.9894455056720313,46.0
360,360,1.9949873388475843,46.0
361,361,2.00052991396851,45.5
362,362,2.0060676644908058,46.5
363,363,2.011609955628713,45.5
364,364,2.017152510881424,45.5
365,365,2.022694278889232,45.5
366,366,2.0282366408904395,45.5
367,367,2.033774401942889,45.5
368,368,2.0393167138761945,45.5
369,369,2.044858955807156,45.5
370,370,2.0504011904531056,45.5
371,371,2.055939015812344,45.0
372,372,2.0614812397956848,45.5
373,373,2.0670234765609106,45.0
374,374,2.0725656300783157,45.0
375,375,2.078103521466255,45.5
376,376,2.083646030889617,45.0
377,377,2.0891879375113382,45.0
378,378,2.0947301981846493,45.5
379,379,2.1002683305740355,45.0
380,380,2.1058101585176257,45.0
381,381,2.1113528001970714,45.5
382,382,2.1168904145558676,45.0
383,383,2.1224325771464243,45.5
384,384,2.127970942987336,45.0
385,385,2.1335126549005508,45.5
386,386,2.139054860605134,45.0
387,387,2.144592666493522,45.0
388,388,2.1501349049144323,46.0
389,389,2.1556771410836113,44.5
390,390,2.161214957435926,45.0
391,391,2.1667574746741187,45.0
392,392,2.172295020620028,44.0
393,393,2.1778373195727667,44.5
394,394,2.1833750490347543,44.0
395,395,2.1889173285166423,45.0
396,396,2.194459532035722,45.0
397,397,2.1999975558784275,43.5
398,398,2.2055392754740186,46.0
399,399,2.2110774156120088,44.0
400,400,2.216619684828652,45.5
401,401,2.2221618466244806,45.0
402,402,2.227699791126781,42.0
403,403,2.233241890668869,44.0
404,404,2.238783920407295,45.0
405,405,2.2443218800094393,43.5
406,406,2.24986423710982,44.5
407,407,2.255402054720455,43.0
408,408,2.2609442673126856,45.0
409,409,2.266486512687471,43.0
410,410,2.2720240797599156,43.5
411,411,2.2775666330920323,43.5
412,412,2.2831086299816765,44.5
413,413,2.2886466817061106,42.0
414,414,2.29418888244364,42.0
415,415,2.2997311551041073,41.5
416,416,2.3052689013878505,42.0
417,417,2.310811704794566,41.0
418,418,2.3163492365678153,42.0
419,419,2.321891252266036,47.0
420,420,2.3274334253205193,46.0
421,421,2.332975716855791,45.0
422,422,2.3385133349233205,42.0
423,423,2.3440557426214217,42.0
424,424,2.3495979773335987,42.0
425,425,2.3551402263508905,42.5
426,426,2.3606824732489056,39.5
427,427,2.3662249804205366,45.0
428,428,2.371766960091061,41.0
429,429,2.377309180299441,44.0
430,430,2.3828514360719257,41.5
431,431,2.3883892101049424,43.5
432,432,2.393931288189358,43.5
433,433,2.399473742643992,43.5
434,434,2.4050159845087262,43.5
435,435,2.4105585394303004,43.5
436,436,2.416100733478864,43.5
437,437,2.4216429836882485,43.5
438,438,2.4271805181768205,43.5
439,439,2.432722757326232,43.5
440,440,2.438266444603602,43.5
441,441,2.4438086922301188,43.5
442,442,2.4493465091784796,43.5
443,443,2.4548890529738534,43.5
444,444,2.4604315067662132,43.0
445,445,2.46597324874666,43.0
446,446,2.4715153867006303,43.0
447,447,2.4770577274428476,43.0
448,448,2.4825955517424476,43.0
449,449,2.488137801024649,43.0
450,450,2.493680051697625,43.0
451,451,2.4992222830984328,43.0
452,452,2.504764533506499,43.0
453,453,2.510302630066872,43.0
454,454,2.515844606757164,43.0
455,455,2.5213869343201325,43.0
456,456,2.52692937778102,43.0
457,457,2.532467285990715,43.0
458,458,2.538009184797605,43.0
459,459,2.5435515505075457,42.5
460,460,2.54909361799558,43.0
461,461,2.554631774690416,42.5
462,462,2.560174011654324,43.0
463,463,2.565715516209602,42.5
464,464,2.5712536258829966,43.0
465,465,2.5767958011892107,42.5
466,466,2.582338346044222,42.0
467,467,2.587876228557692,42.0
468,468,2.593418536848492,43.5
469,469,2.598956361081865,42.0
470,470,2.6044986637433363,43.0
471,471,2.6100365229447684,41.5
472,472,2.6155788183874553,42.5
473,473,2.6211209038893375,41.5
474,474,2.626658690108193,43.0
475,475,2.632200929853651,42.0
476,476,2.637739082243708,41.5
477,477,2.6432813500033485,40.5
478,478,2.6488197998868093,40.5
479,479,2.654362319244279,42.0
480,480,2.659900341629982,41.0
481,481,2.665442813237508,41.0
482,482,2.670985291534,41.0
483,483,2.6765231865644457,40.5
484,484,2.6820655379692715,42.5
485,485,2.6876078539424473,43.5
486,486,2.6931503594583934,42.5
487,487,2.6986881346835037,41.0
488,488,2.7042305570840837,41.5
489,489,2.7097728968991177,43.5
490,490,2.715315469635858,40.5
491,491,2.7208578708436755,41.5
492,492,2.7263999049531087,42.0
493,493,2.7319422379467224,43.0
494,494,2.737484555708038,41.0
495,495,2.7430268726083966,42.5
496,496,2.74856469505363,43.0
497,497,2.7541070907645757,42.0
498,498,2.759649426738421,41.5
499,499,2.7651917410559124,42.0
500,500,2.77073406332069,42.0
501,501,2.776276385188103,42.0
502,502,2.781818702949418,41.5
503,503,2.787356581687927,41.5
504,504,2.792898889316453,41.5
505,505,2.7984413497977787,41.5
506,506,2.803983578284581,41.5
507,507,2.809525866640939,41.0
508,508,2.8150681877136234,42.0
509,509,2.8206060514847437,41.0
510,510,2.8261483798424396,41.0
511,511,2.831690691378381,41.5
512,512,2.8372332283523343,41.0
513,513,2.8427708826462426,41.5
514,514,2.8483132190174527,41.0
515,515,2.8538555026716654,41.0
516,516,2.859393456644482,41.0
517,517,2.864935716589292,41.0
518,518,2.8704777624871998,41.0
519,519,2.876020342575179,41.5
520,520,2.881558242506451,40.5
521,521,2.88710052854485,41.0
522,522,2.8926428877645067,42.5
523,523,2.89818072895209,40.5
524,524,2.9037230529387785,43.0
525,525,2.9092653795083367,42.0
526,526,2.9148032495710585,41.0
527,527,2.9203455658091437,43.0
528,528,2.925883486999406,41.0
529,529,2.931425756547186,41.0
530,530,2.936963649060991,42.5
531,531,2.942505952119827,40.5
532,532,2.948048260410627,41.5
533,533,2.9535861513349744,41.0
534,534,2.959128464990192,43.0
535,535,2.9646663376357822,43.0
536,536,2.9702086447344893,41.5
537,537,2.975746476981375,41.0
538,538,2.981288930442598,41.5
539,539,2.98682671851582,44.5
540,540,2.992368751168251,43.0
541,541,2.9979068956772488,41.0
542,542,3.00344917734464,38.0
543,543,3.0089915541145533,44.0
544,544,3.0145338949892255,40.5
545,545,3.020076249241829,43.0
546,546,3.025618553823895,43.5
547,547,3.0311563788519966,44.0
548,548,3.036698793172836,43.0
549,549,3.0422411731216643,43.5
550,550,3.04778368016084,45.0
551,551,3.0533257351318994,41.5
552,552,3.0588680823644,44.0
553,553,3.0644103764825403,44.0
554,554,3.0699526441759533,44.0
555,555,3.075494958427217,44.0
556,556,3.0810373681783676,44.0
557,557,3.0865796601772315,44.0
558,558,3.0921219110488884,44.0
559,559,3.097664242453045,44.0
560,560,3.1032022773557237,44.0
561,561,3.1087445190880034,44.5
562,562,3.1142868435382844,44.0
563,563,3.119829107456737,44.5
564,564,3.125371742049853,44.5
565,565,3.1309096189339956,45.0
566,566,3.13645213968224,44.5
567,567,3.1419942516750754,45.0
568,568,3.1475367577208413,44.5
569,569,3.1530746035443413,45.0
570,570,3.158616797526678,44.5
571,571,3.1641592486037142,45.0
572,572,3.1696968573994106,45.0
573,573,3.175239462852478,45.0
574,574,3.1807772790723376,45.0
575,575,3.186319276822938,45.0
576,576,3.191857106089592,45.0
577,577,3.197399379147423,45.0
578,578,3.202941679623392,45.5
579,579,3.208479495578342,45.0
580,580,3.214022014670902,45.5
581,581,3.219559547106425,44.5
582,582,3.2251017871167926,45.0
583,583,3.2306395919455424,44.5
584,584,3.2361820257372322,45.5
585,585,3.2417243717114137,44.5
586,586,3.2472619134849974,44.0
587,587,3.2528041692574825,45.0
588,588,3.258341802689764,45.0
589,589,3.2638845574193533,44.0
590,590,3.269422114027871,45.0
591,591,3.2749643967549007,44.0
592,592,3.280502230127652,44.0
593,593,3.2860445252392028,44.5
594,594,3.291586771938536,43.5
595,595,3.2971246360407935,44.0
596,596,3.302666919959916,44.0
597,597,3.3082048077715767,44.0
598,598,3.3137470702992546,44.5
599,599,3.3192849312888253,44.0
600,600,3.3248272078567083,44.5
601,601,3.3303694976700675,44.5
602,602,3.3359072313043807,44.0
603,603,3.3414496273464627,44.0
604,604,3.3469877615902153,43.5
605,605,3.3525300486882528,44.5
606,606,3.35807209332784,43.0
607,607,3.3636098800102863,43.5
608,608,3.3691521669758693,43.5
609,609,3.3746944492393065,43.5
610,610,3.380236737396982,42.5
611,611,3.3857745834853907,44.0
612,612,3.3913168671396043,43.5
613,613,3.3968592298030855,40.5
614,614,3.402397067083253,42.5
615,615,3.4079393523269235,42.5
616,616,3.4134815747208065,43.0
617,617,3.4190241293774712,41.0
618,618,3.42456170241038,41.5
619,619,3.4301039243406724,43.5
620,620,3.4356465560197833,42.5
621,621,3.441188560790486,43.0
622,622,3.446731101738082,44.5
623,623,3.45227312611209,43.5
624,624,3.4578154059913424,44.0
625,625,3.463357710507181,43.5
626,626,3.4688999782005947,43.5
627,627,3.4744422964917288,43.5
628,628,3.4799843838479783,43.5
629,629,3.485527139902115,44.0
630,630,3.491069426139196,43.5
631,631,3.496611470911238,44.0
632,632,3.5021537256240847,44.0
633,633,3.507695997489823,44.0
634,634,3.513233876824379,44.0
635,635,3.5187761084900964,44.0
636,636,3.524318459497558,44.0
637,637,3.529860763351122,44.0
638,638,3.5354030190573797,44.0
639,639,3.5409453175465266,44.0
640,640,3.5464830454190572,44.0
641,641,3.5520254804028406,44.0
642,642,3.557567767235968,44.0
643,643,3.5631100529432302,44.5
644,644,3.568647845983506,44.0
645,645,3.574190559718344,44.5
646,646,3.5797325034936267,44.0
647,647,3.585270405544175,44.0
648,648,3.5908129710621304,44.0
649,649,3.596355339156257,44.0
650,650,3.601897219353252,44.0
651,651,3.6074350964360766,44.0
652,652,3.612977506981956,44.0
653,653,3.6185196726189726,44.0
654,654,3.6240580695205264,44.0
655,655,3.6296006421248124,44.0
656,656,3.635137663549847,44.0
657,657,3.640679892831379,44.0
658,658,3.6462222511238522,44.0
659,659,3.6517600529723704,44.0
660,660,3.6573023860322103,44.0
661,661,3.662844957444403,44.0
662,662,3.6683825215366155,44.0
663,663,3.6739247994290456,44.0
664,664,3.6794624566369585,44.0
665,665,3.685004939834277,43.5
666,666,3.6905444045199287,44.0
667,667,3.6960865067773394,43.5
668,668,3.7016243429316416,44.0
669,669,3.707166629566087,43.5
670,670,3.712704498304261,44.0
671,671,3.7182467108302646,43.5
672,672,3.7237846275170643,44.0
673,673,3.7293269828293054,43.5
674,674,3.734869123564826,44.5
675,675,3.740406965282228,43.5
676,676,3.745949598749479,44.5
677,677,3.75148711502552,43.5
678,678,3.7570294654369354,44.5
679,679,3.7625714913341732,43.5
680,680,3.7681095760398446,44.5
681,681,3.773653800421291,43.5
682,682,3.7791920074489376,44.5
683,683,3.784734369648828,43.5
684,684,3.790276581909921,44.5
685,685,3.795814414024353,43.5
686,686,3.8013565057516097,44.5
687,687,3.806898877422015,43.5
688,688,3.8124412032630715,44.0
689,689,3.817979047894478,43.5
690,690,3.8235213380389745,44.5
691,691,3.8290636051363416,43.5
692,692,3.8346058260069955,44.0
693,693,3.8401481553581025,43.5
694,694,3.8456905138492585,44.5
695,695,3.851228277484575,43.5
696,696,3.856772241989771,43.5
697,697,3.862314534584681,44.0
698,698,3.86785692817635,44.5
699,699,3.873399061560631,44.0
700,700,3.8789374575350024,43.5
701,701,3.8844794436295826,44.0
702,702,3.890021436744266,45.5
703,703,3.895563693443935,44.0
704,704,3.9011060272985034,46.0
705,705,3.9066480687591763,44.5
706,706,3.9121907557381523,46.0
707,707,3.9177327600452636,44.0
708,708,3.9232751493321523,45.0
709,709,3.9288172409931823,45.0
710,710,3.9343596407439976,43.0
711,711,3.9399003198411733,44.0
712,712,3.945442357593112,43.5
713,713,3.95098468111621,43.5
714,714,3.9565269215901693,44.5
715,715,3.962069140937593,43.0
716,716,3.9676113547881444,43.5
717,717,3.973153624600834,43.5
718,718,3.9786957676543135,42.5
719,719,3.9842384205261867,40.5
720,720,3.9897759725650155,42.5
721,721,3.995318361984359,43.5
722,722,4.000860566761759,41.5
723,723,4.006402747432391,41.0
724,724,4.011940577162637,43.0
725,725,4.017482828762796,42.0
726,726,4.023025080627866,42.0
727,727,4.028567366864946,41.5
728,728,4.034109858870507,43.0
729,729,4.039651944902208,42.5
730,730,4.045194314585792,43.0
731,731,4.050736294786136,42.5
732,732,4.0562741088867185,43.5
733,733,4.061816292934948,43.0
734,734,4.06735892408424,43.5
735,735,4.072900902960035,44.0
736,736,4.078443115022448,44.0
737,737,4.083985662923919,43.0
738,738,4.089527895318137,43.5
739,739,4.095069838894737,44.0
740,740,4.10060765809483,44.0
741,741,4.106149924993515,44.0
742,742,4.111692070033816,44.0
743,743,4.117234300441212,44.0
744,744,4.122776544955042,44.0
745,745,4.1283188279469805,44.0
746,746,4.1338610838519205,44.0
747,747,4.13939891550276,44.0
748,748,4.144941689570745,44.0
749,749,4.150483370754454,44.0
750,750,4.156025601559215,44.0
751,751,4.161567846470409,44.0
752,752,4.167105659312672,44.0
753,753,4.172647900183995,44.0
754,754,4.178190298212899,44.0
755,755,4.183732367753982,44.0
756,756,4.189270167549451,44.0
757,757,4.194812681476275,44.0
758,758,4.2003546239932374,44.0
759,759,4.205896845592393,44.0
760,760,4.211434917714861,44.0
761,761,4.216976876589986,44.0
762,762,4.222519034677082,44.0
763,763,4.228056895931561,44.0
764,764,4.233598921166525,44.0
765,765,4.239141630927722,44.0
766,766,4.244679128792551,44.5
767,767,4.250221356153488,44.0
768,768,4.255763595369126,44.5
769,769,4.261301395098369,44.5
770,770,4.2668436212009855,44.5
771,771,4.272385848760605,44.5
772,772,4.277923583189647,44.5
773,773,4.283466003669632,45.0
774,774,4.2890081757969325,44.0
775,775,4.294546425739925,43.5
776,776,4.300088095996115,44.0
777,777,4.305630322827233,44.0
778,778,4.3111681197749245,44.0
779,779,4.316710354420874,43.5
780,780,4.322252858877182,43.0
781,781,4.327790363828341,43.0
782,782,4.3333331457773845,44.0
783,783,4.338870383898417,43.5
784,784,4.344412544369698,42.5
785,785,4.34995477186309,43.0
786,786,4.355497060351902,42.5
787,787,4.361034853723314,43.5
788,788,4.3665770760509695,43.5
789,789,4.37211930361059,43.0
790,790,4.377657051550018,43.0
791,791,4.383199298779171,43.0
792,792,4.388741516537136,43.0
793,793,4.39428373919593,41.5
794,794,4.399821561111344,43.5
795,795,4.405363755027453,43.0
796,796,4.410905991858907,43.5
797,797,4.416448166039255,44.0
798,798,4.421990442077319,43.5
799,799,4.4275285262531705,43.5
800,800,4.433070574071672,43.0
801,801,4.438614112403657,44.0
802,802,4.444151897562874,43.5
803,803,4.449694405396779,43.5
804,804,4.455236343344053,43.5
805,805,4.460778414342139,43.0
806,806,4.466320779853397,43.0
807,807,4.471862950987286,41.5
808,808,4.477400764756732,42.0
809,809,4.482943033907149,42.5
810,810,4.488485546178288,43.0
811,811,4.494027356770303,42.5
812,812,4.499569699168206,43.5
813,813,4.505111928847101,41.5
814,814,4.510649710893631,43.5
815,815,4.516191933486197,42.5
816,816,4.5217341535621225,43.0
817,817,4.527276401850912,41.0
818,818,4.532818597356479,41.5
819,819,4.538356376489004,42.5
820,820,4.543898591001829,42.0
821,821,4.549440696239471,44.0
822,822,4.554983144005139,43.0
823,823,4.560525263084306,42.5
824,824,4.5660674856106445,43.0
825,825,4.57160999291473,44.0
826,826,4.577152155703969,43.5
827,827,4.5826941616667645,44.5
828,828,4.588231929937998,44.0
829,829,4.593774157563845,44.5
830,830,4.599316665265295,44.0
831,831,4.6048586263921525,44.0
832,832,4.610400734212663,43.5
833,833,4.615943025681708,44.0
834,834,4.621485259930293,44.0
835,835,4.627027497755156,44.0
836,836,4.632569664584266,44.0
837,837,4.638107448220253,44.0
838,838,4.643649667567677,44.0
839,839,4.649191891219881,44.0
840,840,4.654734192159441,44.0
841,841,4.660276336073875,44.0
842,842,4.6658185724417365,44.0
843,843,4.671356235676342,43.5
844,844,4.676898619002766,44.0
845,845,4.682440803713269,43.5
846,846,4.687979280617502,44.0
847,847,4.693521407776409,43.5
848,848,4.699063625468148,44.0
849,849,4.704605878326628,43.5
850,850,4.710143620106909,44.0
851,851,4.715686109794511,43.5
852,852,4.721228328148524,44.0
853,853,4.726770140197542,43.5
854,854,4.73230803668499,43.5
855,855,4.737850251992543,43.5
856,856,4.74339245584276,43.5
857,857,4.748930260737737,43.5
858,858,4.7544727226760655,43.5
859,859,4.76001465095414,43.5
860,860,4.765556864407327,44.0
861,861,4.771094953947597,43.5
862,862,4.776636864013142,44.0
863,863,4.7821790840228395,43.5
864,864,4.787716869579421,43.5
865,865,4.793259369399813,43.5
866,866,4.798801270193524,43.5
867,867,4.804339062836435,43.5
868,868,4.809881429473559,44.0
869,869,4.81542349325286,43.5
870,870,4.820961202780405,43.5
871,871,4.826503469612863,43.5
872,872,4.8320456839932335,43.5
873,873,4.837583470013406,44.0
874,874,4.843125970694754,43.0
875,875,4.848667916589313,43.0
876,876,4.85420570049021,44.0
877,877,4.859747907055749,43.0
878,878,4.865290403763453,43.5
879,879,4.870827905403243,43.0
880,880,4.876370194355647,43.5
881,881,4.881912224160301,43.0
882,882,4.887450002895461,43.5
883,883,4.892992302709156,43.0
884,884,4.898534521725443,43.5
885,885,4.90407235900561,43.5
886,886,4.9096145906051,43.5
887,887,4.915156728095479,42.5
888,888,4.920698948105176,43.5
889,889,4.926236718628141,43.0
890,890,4.931778966320886,43.0
891,891,4.937321101493306,43.0
892,892,4.942863371372223,44.5
893,893,4.9484055944283805,43.5
894,894,4.953943670325809,44.0
895,895,4.9594855620463685,43.5
896,896,4.965027776360512,43.0
897,897,4.970569988621606,43.0
898,898,4.97610780093405,44.0
899,899,4.981649991936154,43.5
900,900,4.987192205786705,44.5
901,901,4.992734395729171,43.0
902,902,4.998276517589887,44.5
903,903,5.003814370632171,44.5
904,904,5.009356566270193,44.5
905,905,5.014899092581537,44.0
906,906,5.020442434416878,44.0
907,907,5.025984724627601,43.5
908,908,5.031526782115301,44.0
909,909,5.037069065107239,43.5
910,910,5.04260684536563,44.0
911,911,5.048149094714058,43.5
912,912,5.053691206508213,44.0
913,913,5.059233474996356,43.5
914,914,5.064775603546036,43.5
915,915,5.070318164428075,44.0
916,916,5.075860100388527,43.5
917,917,5.081402310066753,43.5
918,918,5.086944456564056,44.0
919,919,5.092482584582434,44.0
920,920,5.098024522331026,44.5
921,921,5.103566732737753,44.0
922,922,5.109108939104611,43.0
923,923,5.1146512200435,43.0
924,924,5.120193362633389,43.5
925,925,5.125736129879951,42.5
926,926,5.131277719868554,45.0
927,927,5.136819984051916,44.0
928,928,5.142362222141689,43.5
929,929,5.147899982598092,42.5
930,930,5.153442184593944,43.0
931,931,5.158984403676457,41.0
932,932,5.1645266400443175,41.0
933,933,5.170068913367058,42.0
934,934,5.175610985755921,41.5
935,935,5.181148831579422,44.5
936,936,5.18669055071142,43.0
937,937,5.192232509983912,45.5
938,938,5.197774620056152,44.0
939,939,5.20331245528327,42.5
940,940,5.208854515088929,43.5
941,941,5.21439691974057,44.0
942,942,5.21993466132217,44.5
943,943,5.2254768659008874,45.5
944,944,5.23101937048965,44.5
945,945,5.236556889679697,43.5
946,946,5.24209909492069,44.0
947,947,5.247641318572892,43.5
948,948,5.253179099029966,44.0
949,949,5.258721311224832,43.5
950,950,5.264259085125393,43.5
951,951,5.269801912241512,43.5
952,952,5.275344126025836,43.5
953,953,5.280881856878598,43.5
954,954,5.286424077881707,43.5
955,955,5.291962011986309,43.5
956,956,5.297504056029849,43.5
957,957,5.30304183681806,43.0
958,958,5.308584106564521,43.5
959,959,5.314126364654966,43.0
960,960,5.3196641388866635,43.5
961,961,5.325206200612916,42.5
962,962,5.330748567448722,43.5
963,963,5.336286353800032,42.5
964,964,5.341828570432133,43.5
965,965,5.347366644408968,43.0
966,966,5.352908596926265,43.5
967,967,5.358450812697412,43.0
968,968,5.3639885444773565,43.0
969,969,5.369530866808361,43.0
970,970,5.375073032710287,43.0
971,971,5.380610819194052,43.0
972,972,5.386153080794546,43.0
973,973,5.391695518228744,43.0
974,974,5.397237462268936,43.0
975,975,5.402775182657771,43.0
976,976,5.408317738109166,43.0
977,977,5.413859702216255,42.5
978,978,5.419401800764932,42.5
979,979,5.424944060974651,43.0
980,980,5.4304819105068844,43.0
981,981,5.436026120649445,43.0
982,982,5.441568077471522,43.5
983,983,5.447105779780281,43.0
984,984,5.45264806356695,42.5
985,985,5.458190289139748,44.5
986,986,5.463732507891125,43.5
987,987,5.469275009830792,43.0
988,988,5.474816889829106,43.5
989,989,5.480359728535016,43.0
990,990,5.485901400181982,43.5
991,991,5.491439193553394,43.0
992,992,5.496981390979556,43.5
993,993,5.502523612313801,43.0
994,994,5.508065834045411,43.5
995,995,5.513608130613962,43.0
996,996,5.519150283204184,44.0
997,997,5.52469276646773,44.0
998,998,5.530234706335597,44.0
999,999,5.535776883562406,44.0
1000,1000,5.541319155163235,44.0
1001,1001,5.546861370934381,43.5
1002,1002,5.552403596440951,44.0
1003,1003,5.557945900493199,44.0
1004,1004,5.563488039109442,44.0
1005,1005,5.569030261569553,44.0
1006,1006,5.574572756754027,44.0
1007,1007,5.580110259056092,44.0
1008,1008,5.585652405156029,44.0
1009,1009,5.591194615364075,43.5
1010,1010,5.5967368984884684,43.5
1011,1011,5.6022791141933865,44.5
1012,1012,5.607821323143112,42.5
1013,1013,5.613363592558437,44.5
1014,1014,5.618905760778322,43.0
1015,1015,5.62444826496972,43.5
1016,1016,5.629990525510577,42.5
1017,1017,5.6355279987388185,45.0
1018,1018,5.641070446703169,43.5
1019,1019,5.646612726714877,41.5
1020,1020,5.652154666781425,44.5
1021,1021,5.657692400018374,43.0
1022,1022,5.663234619696936,44.0
1023,1023,5.668776785532634,44.0
1024,1024,5.674314630230268,44.0
1025,1025,5.679856652153862,43.5
1026,1026,5.685401178201039,44.0
1027,1027,5.6909368148114945,43.5
1028,1028,5.69647904449039,44.0
1029,1029,5.702021248075697,44.0
1030,1030,5.707558972040812,44.0
1031,1031,5.713101232184303,42.5
1032,1032,5.718643472062217,42.5
1033,1033,5.724181218279734,43.5
1034,1034,5.729723427494367,42.5
1035,1035,5.735261207421621,43.5
1036,1036,5.740803423523903,44.0
1037,1037,5.746345913343959,44.0
1038,1038,5.751883705986869,44.0
1039,1039,5.757425926393934,43.5
1040,1040,5.762968128522237,43.5
1041,1041,5.7685100583897695,44.0
1042,1042,5.774047839840253,44.0
1043,1043,5.779590103560025,44.5
1044,1044,5.785132259925207,44.0
1045,1045,5.790670021375021,44.5
1046,1046,5.796212164229817,44.5
1047,1047,5.801754408942329,44.5
1048,1048,5.8072966786225635,44.5
1049,1049,5.812839135395156,44.5
1050,1050,5.8183810700310605,44.5
1051,1051,5.823918795651859,44.5
1052,1052,5.8294610942072325,44.5
1053,1053,5.8350031422244175,44.5
1054,1054,5.840545493496789,44.5
1055,1055,5.846087712049484,44.5
1056,1056,5.851629962391324,44.5
1057,1057,5.857172467642361,44.5
1058,1058,5.8627108061313615,44.5
1059,1059,5.868252740568585,44.5
1060,1060,5.873794684343868,44.5
1061,1061,5.879336885942353,44.5
1062,1062,5.884879078732596,44.5
1063,1063,5.890421291655964,44.5
1064,1064,5.895963806708655,44.0
1065,1065,5.901505704522133,44.0
1066,1066,5.907047916120953,44.0
1067,1067,5.912590124342177,44.0
1068,1068,5.918132340576913,44.5
1069,1069,5.923670111497244,44.0
1070,1070,5.9292123164733255,44.5
1071,1071,5.9347545337677,44.0
1072,1072,5.940298207336002,44.5
1073,1073,5.945840392973689,44.0
1074,1074,5.951382713649008,44.0
1075,1075,5.956920363704364,43.0
1076,1076,5.962462587687703,45.0
1077,1077,5.968004819088512,43.5
1078,1078,5.9735470117463,42.5
1079,1079,5.979089223080211,43.5
1080,1080,5.984631449116601,42.0
1081,1081,5.990173604422146,42.5
1082,1082,5.995715788139236,39.5
1083,1083,6.001253630783822,42.0
1084,1084,6.006795969804128,45.0
1085,1085,6.012338027026918,45.0
1086,1086,6.017875851723883,42.5
1087,1087,6.023418053984642,45.0
1088,1088,6.028960232006179,44.5
1089,1089,6.034498050345315,43.5
1090,1090,6.0400402608182695,44.5
1091,1091,6.045582477913962,45.0
1092,1092,6.05112028532558,44.5
1093,1093,6.056662418643634,45.0
1094,1094,6.0622049548890855,45.0
1095,1095,6.067742404474153,45.5
1096,1096,6.073284550772773,45.0
1097,1097,6.0788268033663435,45.5
1098,1098,6.084369311001566,45.5
1099,1099,6.08990678164694,45.5
1100,1100,6.095449124905799,45.5
1101,1101,6.100991521146562,45.5
1102,1102,6.106531452735265,45.5
1103,1103,6.112073151071867,45.5
1104,1104,6.117615492476357,45.0
1105,1105,6.123153261277411,45.0
1106,1106,6.128695460094346,45.0
1107,1107,6.134237660037146,45.0
1108,1108,6.139779906007979,45.0
1109,1109,6.145317648119397,45.0
1110,1110,6.150859858459897,45.0
1111,1111,6.156402063369751,45.0
1112,1112,6.1619443355004,45.0
1113,1113,6.167486491799355,45.0
1114,1114,6.1730245496829355,45.0
1115,1115,6.178566484053929,45.0
1116,1116,6.18410874095228,45.0
1117,1117,6.189650828904576,45.0
1118,1118,6.195193144281705,45.0
1119,1119,6.200735329389572,45.0
1120,1120,6.206273155013721,45.0
1121,1121,6.211815347671509,45.0
1122,1122,6.217357558012009,45.0
1123,1123,6.222899752325481,45.0
1124,1124,6.22844196220239,45.0
1125,1125,6.233979738023547,45.0
1126,1126,6.239521943198311,45.0
1127,1127,6.2450641555256325,45.0
1128,1128,6.250606175925997,45.0
1129,1129,6.256148570444849,44.5
1130,1130,6.26169056336085,44.5
1131,1131,6.267233024504449,44.5
1132,1132,6.272775216301282,44.5
1133,1133,6.278313053515222,45.5
1134,1134,6.283855128288269,45.0
1135,1135,6.289397204319636,44.0
1136,1136,6.2949395863215125,45.0
1137,1137,6.300482080115212,44.5
1138,1138,6.306024035745197,44.5
1139,1139,6.311566217276784,44.5
1140,1140,6.317108424901963,43.0
1141,1141,6.322646739350425,44.5
1142,1142,6.328188662396537,42.5
1143,1143,6.333730597893397,42.5
1144,1144,6.33927338163058,43.0
1145,1145,6.344815039104885,44.0
1146,1146,6.350357529123624,44.0
1147,1147,6.355895330243641,42.0
1148,1148,6.361437336537573,43.0
1149,1149,6.366979461908341,44.0
1150,1150,6.3725216599967744,43.0
1151,1151,6.378063943518534,43.0
1152,1152,6.383606036504109,43.0
1153,1153,6.389148308700985,42.0
1154,1154,6.394686072601212,42.5
1155,1155,6.4002282813522555,42.0
1156,1156,6.405770557787683,42.5
1157,1157,6.411313015752368,42.0
1158,1158,6.4168548957506815,42.0
1159,1159,6.422397389478155,42.0
1160,1160,6.427939313252767,42.0
1161,1161,6.43348209950659,42.0
1162,1162,6.439023091660606,42.0
1163,1163,6.444565174049801,42.0
1164,1164,6.450107132593791,42.0
1165,1165,6.45564928856161,42.0
1166,1166,6.461191541618771,42.0
1167,1167,6.4667337483167655,42.0
1168,1168,6.472276233567132,42.0
1169,1169,6.477814327478409,42.0
1170,1170,6.483355905744765,42.0
1171,1171,6.488898170391718,42.0
1172,1172,6.494440653655264,42.0
1173,1173,6.499982522130012,42.0
1174,1174,6.505525012877253,41.5
1175,1175,6.51106701069408,41.5
1176,1176,6.51660923242569,41.5
1177,1177,6.522151433825492,41.5
1178,1178,6.527693639331393,41.5
1179,1179,6.533231424954202,42.0
1180,1180,6.53877372900645,42.0
1181,1181,6.544315855238174,42.0
1182,1182,6.549857964118321,42.5
1183,1183,6.555400268303023,42.5
1184,1184,6.5609427026907605,42.5
1185,1185,6.566484686533611,42.5
1186,1186,6.572026604016622,43.0
1187,1187,6.577564664615525,43.0
1188,1188,6.58310688138008,43.0
1189,1189,6.588649056421386,43.0
1190,1190,6.594191291332245,43.0
1191,1191,6.599733687109417,43.0
1192,1192,6.605273013048702,43.0
1193,1193,6.610815196633339,43.0
1194,1194,6.616352975236044,43.0
1195,1195,6.6218951800134445,43.0
1196,1196,6.627437246574296,42.0
1197,1197,6.632979584534963,42.5
1198,1198,6.638517368369634,43.5
1199,1199,6.644059662090408,42.5
1200,1200,6.649601878325145,42.0
1201,1201,6.655143971708085,41.0
1202,1202,6.660682010385726,43.0
1203,1203,6.66622394018703,42.0
1204,1204,6.671766443716155,41.5
1205,1205,6.677308208809959,42.5
1206,1206,6.682846136689186,42.0
1207,1207,6.688388393190172,39.0
1208,1208,6.693930553793908,41.0
1209,1209,6.699472743670146,38.5
1210,1210,6.705015256471103,42.5
1211,1211,6.710553020305103,41.5
1212,1212,6.7160947365230985,42.5
1213,1213,6.721637155810992,39.0
1214,1214,6.727179395821358,42.5
1215,1215,6.732721848620309,41.0
1216,1216,6.738259415626526,41.0
1217,1217,6.743801888095008,40.5
1218,1218,6.749344041744868,41.0
1219,1219,6.754886079496807,41.0
1220,1220,6.760423750678699,41.0
1221,1221,6.765965816246139,41.5
1222,1222,6.771508172618018,41.5
1223,1223,6.777050660053889,41.5
1224,1224,6.782588170303239,41.5
1225,1225,6.788130379054281,41.5
1226,1226,6.793672868808112,41.5
1227,1227,6.799214798410733,41.5
1228,1228,6.804752858016226,41.5
1229,1229,6.810294776293967,41.5
1230,1230,6.815836924778091,41.5
1231,1231,6.821374761859577,41.5
1232,1232,6.826917236910926,41.5
1233,1233,6.832459005382326,41.5
1234,1234,6.838001528183619,41.5
1235,1235,6.843539171218872,41.5
1236,1236,6.849081325597234,41.5
1237,1237,6.854621993104617,41.5
1238,1238,6.8601641800668505,42.0
1239,1239,6.865706389612622,42.0
1240,1240,6.871244167884191,42.0
1241,1241,6.876786652472284,42.0
1242,1242,6.8823288677798375,42.0
1243,1243,6.88787080095874,42.0
1244,1244,6.893408572011524,42.0
1245,1245,6.898951060308351,42.0
1246,1246,6.904492931299741,42.5
1247,1247,6.910035192767779,42.5
1248,1248,6.915572967529297,42.5
1249,1249,6.921115184823672,42.5
1250,1250,6.926657380461692,42.5
1251,1251,6.9321995884180065,42.5
1252,1252,6.937737376226319,42.5
1253,1253,6.943279605971442,42.5
1254,1254,6.9488216571013135,42.5
1255,1255,6.954363993075158,42.5
1256,1256,6.959901770684454,42.5
1257,1257,6.965444020827611,42.5
1258,1258,6.9709861903058155,42.5
1259,1259,6.976528405149778,42.5
1260,1260,6.982066183884939,42.5
1261,1261,6.987608715958067,42.0
1262,1262,6.9931505739688875,42.5
1263,1263,6.998693011734221,42.0
1264,1264,7.0042348053058,42.0
1265,1265,7.0097771694925095,41.5
1266,1266,7.015314957433278,42.0
1267,1267,7.020857328375181,42.0
1268,1268,7.026399372816086,41.0
1269,1269,7.031941591832373,42.0
1270,1270,7.037483806212743,40.5
1271,1271,7.04302602092425,42.0
1272,1272,7.048568511936399,42.0
1273,1273,7.054106013245053,40.5
1274,1274,7.059648214512401,40.0
1275,1275,7.065190327829785,40.0
1276,1276,7.070732662015491,41.0
1277,1277,7.076274830036692,41.0
1278,1278,7.081817319989204,41.0
1279,1279,7.087359581655925,40.5
1280,1280,7.0928970408439636,40.5
1281,1281,7.098439245753818,41.0
1282,1282,7.103983117805588,39.5
1283,1283,7.109525392187966,40.5
1284,1284,7.115063128537602,40.5
1285,1285,7.120605687962638,40.5
1286,1286,7.126147585113844,40.5
1287,1287,7.131689809891913,41.0
1288,1288,7.137232019901275,40.5
1289,1289,7.142770063281059,40.5
1290,1290,7.148312092423439,40.0
1291,1291,7.153854791323345,40.5
1292,1292,7.874472963809967,40.5
1293,1293,7.874479354023934,40.5
1294,1294,7.874503803385629,40.5
1295,1295,7.874531866312027,40.5
1296,1296,7.874550759659873,40.5
1297,1297,7.874564651449522,40.5
1298,1298,7.874579669833183,40.5
1299,1299,7.874588005608983,40.5
1300,1300,7.874596617221833,41.0
1301,1301,7.87460685465071,40.5
1302,1302,7.8746140779389275,41.0
1303,1303,7.874619360235002,41.0
1304,1304,7.874624916977353,40.5
1305,1305,7.874630196889242,41.0
1306,1306,7.874635752704409,42.0
1307,1307,7.874640475842689,41.5
1308,1308,7.874644643863042,40.5
1309,1309,7.8746493668026405,41.0
1310,1310,7.874654090139601,41.0
1311,1311,7.874658826920722,37.0
1312,1312,7.87466325879097,42.5
1313,1313,7.87466853969627,44.5
1314,1314,7.8746724280383855,41.0
1315,1315,7.874676039814949,42.5
1316,1316,7.874679929812749,41.5
1317,1317,7.874684097501967,44.0
1318,1318,7.8746882683038715,43.0
1319,1319,7.874691881206299,43.5
1320,1320,7.874697433710099,43.0
1321,1321,7.874702434870932,43.5
1322,1322,7.874708825151124,43.5
1323,1323,7.87471493879954,44.5
1324,1324,7.874719383716584,44.0
1325,1325,7.874724384148916,44.0
1326,1326,7.874728829860688,44.0
1327,1327,7.8747327189975325,44.0
1328,1328,7.874736887547705,44.0
1329,1329,7.874741054905785,43.5
1330,1330,7.874746056132847,43.5
1331,1331,7.87474967373742,43.5
1332,1332,7.874753558701939,43.5
1333,1333,7.8747580034202995,43.5
1334,1334,7.874763004779815,43.5
1335,1335,7.8747668949762994,43.5
1336,1336,7.8747707834508684,43.5
1337,1337,7.874774951802359,43.5
1338,1338,7.87477967566914,43.5
1339,1339,7.874784398939874,43.5
1340,1340,7.874790510270331,43.5
1341,1341,7.874795238773028,43.5
1342,1342,7.874799678987927,43.5
1343,1343,7.8748032912280825,43.5
1344,1344,7.874807736476263,43.5
1345,1345,7.874811351829104,43.5
1346,1346,7.874815238846673,43.5
1347,1347,7.874818576176962,43.5
1348,1348,7.874822461869981,43.5
1349,1349,7.874826634261344,43.5
1350,1350,7.874834409687254,43.5
1351,1351,7.874843577676349,43.0
1352,1352,7.874850246972508,43.0
1353,1353,7.874858859512541,43.0
1354,1354,7.874865527682834,43.0
1355,1355,7.874871917300754,43.0
1356,1356,7.874877474970289,43.0
1357,1357,7.874886087377867,43.0
1358,1358,7.8748913664288,43.0
1359,1359,7.874895812273024,43.0
1360,1360,7.8749002573887505,43.0
1361,1361,7.87490553703573,43.0
1362,1362,7.874911093115807,43.0
1363,1363,7.8749177612861,43.0
1364,1364,7.874923874139785,43.0
1365,1365,7.874929708176189,43.0
1366,1366,7.874936098853747,43.0
1367,1367,7.874940544896655,43.0
1368,1368,7.874945545527669,43.0
1369,1369,7.8749508257044685,43.0
1370,1370,7.874956937498516,43.0
1371,1371,7.874962772594558,43.0
1372,1372,7.874981387125122,43.0
1373,1373,7.874986943867471,43.0
1374,1374,7.874991944630941,43.0
1375,1375,7.874997501704428,43.0
1376,1376,7.875001391039954,43.0
1377,1377,7.875004169742266,43.0
1378,1378,7.875006947980987,43.0
1379,1379,7.875010838641061,43.0
1380,1380,7.875014727711678,43.0
1381,1381,7.875017783774269,43.0
1382,1382,7.875020840432909,43.0
1383,1383,7.875023899475734,43.0
1384,1384,7.875026952624322,43.0
1385,1385,7.875031676027511,43.0
1386,1386,7.875036955012216,43.0
1387,1387,7.875041678415404,43.0
1388,1388,7.875046402083503,41.5
1389,1389,7.875051125089327,41.5
1390,1390,7.875055848227607,43.5
1391,1391,7.875061405102412,42.0
1392,1392,7.875067239801089,42.5
1393,1393,7.87507196340296,44.0
1394,1394,7.875076131489542,45.5
1395,1395,7.87508029917876,41.5
1396,1396,7.8750844664706126,45.0
1397,1397,7.875090300440789,44.5
1398,1398,7.875095579359266,44.5
1399,1399,7.875100303226047,44.0
1400,1400,7.875105303658381,43.0
1401,1401,7.875109749171469,43.0
1402,1402,7.87511475039853,44.0
1403,1403,7.8751194736692645,44.5
1404,1404,7.8751239197784,43.5
1405,1405,7.875128366616037,45.0
1406,1406,7.875132254295879,45.5
1407,1407,7.875135870112313,44.0
1408,1408,7.875140034092797,44.0
1409,1409,7.875143924819098,44.0
1410,1410,7.875148369140095,45.0
1411,1411,7.87515253841877,45.0
1412,1412,7.875156430999438,45.0
1413,1413,7.875160043372048,45.0
1414,1414,7.875164205961759,45.0
1415,1415,7.8751678191290955,45.0
1416,1416,7.875171152618196,45.0
1417,1417,7.875174486703343,45.0
1418,1418,7.875177546805806,45.0
1419,1419,7.875180876851081,45.0
1420,1420,7.875184210009044,44.5
1421,1421,7.875187268190913,44.5
1422,1422,7.879767115977075,44.5
1423,1423,7.885310583048397,44.5
1424,1424,7.890853862431314,44.5
1425,1425,7.896392746898863,45.0
1426,1426,7.901935786339972,44.5
1427,1427,7.907478805515502,44.5
1428,1428,7.913017941514651,44.5
1429,1429,7.918560424513288,44.5
1430,1430,7.924103433622254,44.5
1431,1431,7.929646448890368,44.5
1432,1432,7.935185056527455,44.5
1433,1433,7.940728048218622,44.5
1434,1434,7.946270938979255,44.0
1435,1435,7.951814420885511,44.0
1436,1436,7.957352655397522,44.0
1437,1437,7.962895734972424,44.0
1438,1438,7.968438720570671,44.0
1439,1439,7.973977276484171,44.0
1440,1440,7.979520301090346,44.0
1441,1441,7.985063153372869,44.0
1442,1442,7.990602148638831,44.0
1443,1443,7.996144886480437,44.0
1444,1444,8.001687872211138,44.0
1445,1445,8.007230889134936,44.0
1446,1446,8.01276942524645,44.0
1447,1447,8.018312487734688,44.0
1448,1448,8.02385488582982,44.0
1449,1449,8.029393489162127,44.0
1450,1450,8.034935995936394,44.0
1451,1451,8.040474685761664,44.0
1452,1452,8.046017863618003,44.0
1453,1453,8.051560908688439,44.0
1454,1454,8.057099516126845,44.0
1455,1455,8.062642530269091,44.0
1456,1456,8.068181077639261,44.0
1457,1457,8.073724169201322,44.0
1458,1458,8.079263088703156,44.0
1459,1459,8.084805802504222,44.0
1460,1460,8.090344400074747,44.0
1461,1461,8.095887441303995,44.0
1462,1462,8.101425886948903,43.5
1463,1463,8.106970470878814,43.5
1464,1464,8.11250878850619,43.5
1465,1465,8.118051866889,43.5
1466,1466,8.123590385317803,43.5
1467,1467,8.129133700595963,43.5
1468,1468,8.1346721915404,43.5
1469,1469,8.140215032498041,43.5
1470,1470,8.1457536775536,43.5
1471,1471,8.151296567387051,43.5
1472,1472,8.156835240258111,43.5
1473,1473,8.162378266917335,43.5
1474,1474,8.167916863825585,43.5
1475,1475,8.173459901279873,43.5
1476,1476,8.179002928005325,43.5
1477,1477,8.184541515376834,43.5
1478,1478,8.190084539850552,43.5
1479,1479,8.195623074240157,43.5
1480,1480,8.20116595228513,43.5
1481,1481,8.206704689794117,43.5
1482,1482,8.212247781687314,43.5
1483,1483,8.217790659136242,43.5
1484,1484,8.223329425586595,43.5
1485,1485,8.228872417211534,43.5
1486,1486,8.234411284128825,43.5
1487,1487,8.239954024420845,43.5
1488,1488,8.245497044523557,43.5
1489,1489,8.25103563911385,43.5
1490,1490,8.256578597360187,43.5
1491,1491,8.262117356525527,43.5
1492,1492,8.267660289539231,43.5
1493,1493,8.273203201227718,43.5
1494,1494,8.278741899397637,43.5
1495,1495,8.284284925195905,43.5
1496,1496,8.289828010598818,43.5
1497,1497,8.295370963414511,43.5
1498,1498,8.300909559263124,43.5
1499,1499,8.306452607380018,43.5
1500,1500,8.311995607746972,43.5
1501,1501,8.317534189091788,43.5
1502,1502,8.323077239924007,43.5
1503,1503,8.328620252874163,43.5
1504,1504,8.334163278871113,43.5
1505,1505,8.339701884720059,43.5
1506,1506,8.34524490111404,43.0
1507,1507,8.350787932541635,43.0
1508,1508,8.356327691210641,40.0
1509,1509,8.361870363818275,40.0
1510,1510,8.36741338431835,43.0
1511,1511,8.372952083084318,41.5
1512,1512,8.37849532491631,43.5
1513,1513,8.384033542076747,43.0
1514,1514,8.389576913648181,42.0
1515,1515,8.39511521604326,41.5
1516,1516,8.400658238530157,44.5
1517,1517,8.406196830073993,43.0
1518,1518,8.411739855077533,43.5
1519,1519,8.417278445627954,44.0
1520,1520,8.422821472419633,43.5
1521,1521,8.428360093898245,43.0
1522,1522,8.433903100093206,42.0
1523,1523,8.439441627197795,42.0
1524,1524,8.444984733131196,42.0
1525,1525,8.450523409710991,42.5
1526,1526,8.456066257158914,43.0
1527,1527,8.4616049238046,43.0
1528,1528,8.46714791999923,42.5
1529,1529,8.472686506642235,42.5
1530,1530,8.478229553964402,42.5
1531,1531,8.483768425054022,43.5
1532,1532,8.48931114766333,43.0
1533,1533,8.494849737551478,43.0
1534,1534,8.500392743017938,43.5
1535,1535,8.505931336217456,43.0
1536,1536,8.511474370095465,43.0
1537,1537,8.517012970911132,43.5
1538,1538,8.522555987503793,43.0
1539,1539,8.528094855282042,43.0
1540,1540,8.533637889557415,43.0
1541,1541,8.539176190429263,43.0
1542,1542,8.544719223247634,43.5
1543,1543,8.55025779724121,43.5
1544,1544,8.555800830986765,43.5
1545,1545,8.56133949564563,43.0
1546,1546,8.566882399188147,43.0
1547,1547,8.572421048879624,43.0
1548,1548,8.577964068518744,43.0
1549,1549,8.583502595093513,43.0
1550,1550,8.589045506318412,43.0
1551,1551,8.59458427839809,43.0
1552,1552,8.600127312209871,43.0
1553,1553,8.605670627951621,43.0
1554,1554,8.611208882927894,43.0
1555,1555,8.61675224966473,43.0
1556,1556,8.622295005189049,43.0
1557,1557,8.62783354209529,43.0
1558,1558,8.633376633789803,43.0
1559,1559,8.638919692436854,43.0
1560,1560,8.644458244244257,43.0
1561,1561,8.650001279645496,43.0
1562,1562,8.655544326437845,43.0
1563,1563,8.66108289639155,42.5
1564,1564,8.666625950733822,42.5
1565,1565,8.672168973551855,42.5
1566,1566,8.67770756761233,42.5
1567,1567,8.683250598775016,42.5
1568,1568,8.688793636692894,42.5
1569,1569,8.694332267112202,42.5
1570,1570,8.699875207410917,42.5
1571,1571,8.705418575670985,42.5
1572,1572,8.710961354970932,42.0
1573,1573,8.716499849822785,42.5
1574,1574,8.722042936285337,42.0
1575,1575,8.727586397131285,42.0
1576,1576,8.7331245803833,42.0
1577,1577,8.738667597108417,42.0
1578,1578,8.744210629661877,42.0
1579,1579,8.749753512011633,42.0
1580,1580,8.755292244288656,42.0
1581,1581,8.760835287372272,42.0
1582,1582,8.76637832350201,42.0
1583,1583,8.771921063197984,42.0
1584,1584,8.77745978905095,42.0
1585,1585,8.783003325329886,42.0
1586,1586,8.78854600879881,42.0
1587,1587,8.794084528022342,42.0
1588,1588,8.79962769203716,42.0
1589,1589,8.805170717636743,42.0
1590,1590,8.810713749925295,42.0
1591,1591,8.816252359814115,42.0
1592,1592,8.821795413692792,42.0
1593,1593,8.827338706718551,42.0
1594,1594,8.832877035273446,42.0
1595,1595,8.838420353531836,42.0
1596,1596,8.843959595031208,42.0
1597,1597,8.849501987364556,42.0
1598,1598,8.855044742822647,42.0
1599,1599,8.860583357479836,42.0
1600,1600,8.866126385397381,42.0
1601,1601,8.871669416758749,42.0
1602,1602,8.877208010421858,42.0
1603,1603,8.882751044034958,42.0
1604,1604,8.888289472593202,42.0
1605,1605,8.89383265958892,42.0
1606,1606,8.899375733203359,42.0
1607,1607,8.904914298984739,42.0
1608,1608,8.910457330213653,42.0
1609,1609,8.915995933479733,42.0
1610,1610,8.921539036962722,42.0
1611,1611,8.92707756916682,42.0
1612,1612,8.93262071463797,42.0
1613,1613,8.93816035290559,42.0
1614,1614,8.943703315787845,41.5
1615,1615,8.949241912497413,41.5
1616,1616,8.95478529069159,41.5
1617,1617,8.960328044493991,41.5
1618,1618,8.965866580870417,41.5
1619,1619,8.971409604350725,41.5
1620,1620,8.97694829510318,41.5
1621,1621,8.982491309179201,41.5
1622,1622,8.988034377429221,41.5
1623,1623,8.9935727298922,41.5
1624,1624,8.999115898675388,41.0
1625,1625,9.004654515451856,42.0
1626,1626,9.010197557343378,41.5
1627,1627,9.01574059466521,40.0
1628,1628,9.021279136604733,41.5
1629,1629,9.026822242140769,41.0
1630,1630,9.0323653050926,42.5
1631,1631,9.037903871933619,42.0
1632,1632,9.04344690044721,41.0
1633,1633,9.048985507289569,42.0
1634,1634,9.0545288176669,40.5
1635,1635,9.060067129532495,42.5
1636,1636,9.065610100163354,42.5
1637,1637,9.071149058739344,42.0
1638,1638,9.076691518823306,42.0
1639,1639,9.082230409847366,43.5
1640,1640,9.08776902185546,43.0
1641,1641,9.09331208328406,43.0
1642,1642,9.098850764036179,43.0
1643,1643,9.104393675525984,43.0
1644,1644,9.109932558735212,43.0
1645,1645,9.115475319491493,43.0
1646,1646,9.121013920969434,43.0
1647,1647,9.126556948290931,43.0
1648,1648,9.13210000594457,43.0
1649,1649,9.137638594773081,43.0
1650,1650,9.143181614875793,43.0
1651,1651,9.148720217876964,43.0
1652,1652,9.154263248576058,43.0
1653,1653,9.159801844557126,43.0
1654,1654,9.16534482293659,43.0
1655,1655,9.17088794529438,43.5
1656,1656,9.176426549553872,43.5
1657,1657,9.181969876620505,43.5
1658,1658,9.187508237693045,43.5
1659,1659,9.193051280048158,43.5
1660,1660,9.198594586054485,43.5
1661,1661,9.204132908317778,43.5
1662,1662,9.209675939546692,43.5
1663,1663,9.215214548177189,44.0
1664,1664,9.220757576823235,44.0
1665,1665,9.22630060268773,44.0
1666,1666,9.231843641863929,44.0
1667,1667,9.23738225168652,44.0
1668,1668,9.242925280001428,44.0
1669,1669,9.248468187848728,44.0
1670,1670,9.25400694568952,44.0
1671,1671,9.25954997294479,43.5
1672,1672,9.265092940794098,43.5
1673,1673,9.270636043018765,43.5
1674,1674,9.276174646284845,43.0
1675,1675,9.281717682348358,43.5
1676,1676,9.287260713974634,43.5
1677,1677,9.292799366911252,43.5
1678,1678,9.298342358999783,43.5
1679,1679,9.303885395593113,43.5
1680,1680,9.309428502453699,43.5
1681,1681,9.314967040022214,43.0
1682,1682,9.320510348611407,44.0
1683,1683,9.326053203807938,43.0
1684,1684,9.331591736409399,43.5
1685,1685,9.337134762671258,43.5
1686,1686,9.342677743501133,43.5
1687,1687,9.348216459751129,43.5
1688,1688,9.353760600288709,43.5
1689,1689,9.359303636087311,43.5
1690,1690,9.364842337038782,43.5
1691,1691,9.370385266277525,43.5
1692,1692,9.375928243067529,43.5
1693,1693,9.381466882162623,43.5
1694,1694,9.387009910146395,43.5
1695,1695,9.392548541757796,43.5
1696,1696,9.398091549807125,43.5
1697,1697,9.403634513815245,43.5
1698,1698,9.409173171189096,43.5
1699,1699,9.414716275996632,43.5
1700,1700,9.420259245170488,43.5
1701,1701,9.425797840621737,43.0
1702,1702,9.43134087966548,43.5
1703,1703,9.436881672408846,43.0
1704,1704,9.4424248868227,43.5
1705,1705,9.447963148156802,43.0
1706,1706,9.453506454163128,43.5
1707,1707,9.459049441814422,43.0
1708,1708,9.46458799276087,43.5
1709,1709,9.470131091276805,43.0
1710,1710,9.47566967288653,43.0
1711,1711,9.48121270471149,43.0
1712,1712,9.486751302480698,43.0
1713,1713,9.49229433298111,43.0
1714,1714,9.49783321003119,43.0
1715,1715,9.503375964893236,43.0
1716,1716,9.50891451338927,42.5
1717,1717,9.514457551307148,43.0
1718,1718,9.520000652803315,42.5
1719,1719,9.525539250638749,42.5
1720,1720,9.53108256538709,42.5
1721,1721,9.536620880166689,42.5
1722,1722,9.54216390768687,42.5
1723,1723,9.547706965141826,42.5
1724,1724,9.553245511717266,42.0
1725,1725,9.5587885490391,42.0
1726,1726,9.564327148662674,42.0
1727,1727,9.569870752493541,42.0
1728,1728,9.575413231054942,42.0
1729,1729,9.580951838294665,42.0
1730,1730,9.586494813826349,42.0
1731,1731,9.592037917441791,42.0
1732,1732,9.59757709172037,42.0
1733,1733,9.603117943869696,42.0
1734,1734,9.608661073843638,42.0
1735,1735,9.614199564920531,42.0
1736,1736,9.619742591049937,42.0
1737,1737,9.625285568899578,42.0
1738,1738,9.630824309256342,42.0
1739,1739,9.636367248694102,42.0
1740,1740,9.641910283300613,41.5
1741,1741,9.647448879480361,41.5
1742,1742,9.652991912696097,41.5
1743,1743,9.658535219695834,41.0
1744,1744,9.664073569046126,41.0
1745,1745,9.669616863860025,41.0
1746,1746,9.675159622629483,41.0
1747,1747,9.68069824165768,41.5
1748,1748,9.68624132156372,41.0
1749,1749,9.691784312062794,41.5
1750,1750,9.697322917977969,41.5
1751,1751,9.702865890463194,41.5
1752,1752,9.708408974409103,41.5
1753,1753,9.713952011002435,41.5
1754,1754,9.719490893946753,41.5
1755,1755,9.725033650133344,42.0
1756,1756,9.73057668487231,41.5
1757,1757,9.736115284363429,42.0
1758,1758,9.741658467120594,41.5
1759,1759,9.747201638817787,42.0
1760,1760,9.752744899723265,41.5
1761,1761,9.758282991515268,42.0
1762,1762,9.763826030095418,41.5
1763,1763,9.76936906589402,42.0
1764,1764,9.774907613727782,41.5
1765,1765,9.78045101357831,42.0
1766,1766,9.785993729498651,42.0
1767,1767,9.79153231408861,42.0
1768,1768,9.797075371676023,42.0
1769,1769,9.802618308530914,42.0
1770,1770,9.808156979017788,42.0
1771,1771,9.813700019054943,42.0
1772,1772,9.819238625698619,42.0
1773,1773,9.824781655139393,42.0
1774,1774,9.830324679083294,42.0
1775,1775,9.835863309436375,42.0
1776,1776,9.84140625178814,42.0
1777,1777,9.84694936586751,42.0
1778,1778,9.852487809989187,42.0
1779,1779,9.858031064139473,42.0
1780,1780,9.863574059406917,42.0
1781,1781,9.869112502336503,42.0
1782,1782,9.87465570251147,42.0
1783,1783,9.880194273988407,42.0
1784,1784,9.885737304952409,42.0
1785,1785,9.89128033929401,42.0
1786,1786,9.896819011370342,42.0
1787,1787,9.902361833386951,42.0
1788,1788,9.90790055765046,42.0
1789,1789,9.913443743718995,42.0
1790,1790,9.918982143733237,42.0
1791,1791,9.924525159663624,42.0
1792,1792,9.93006827506754,42.0
1793,1793,9.935606855220264,42.0
1794,1794,9.941149895389875,42.0
1795,1795,9.94668849349022,42.0
1796,1796,9.952231495976449,42.0
1797,1797,9.957770127587848,42.0
1798,1798,9.963313430746396,42.0
1799,1799,9.96885174340672,42.0
1800,1800,9.974394773840904,42.0
1801,1801,9.979933644864294,42.0
1802,1802,9.985476333631409,41.5
1803,1803,9.99101497815715,41.5
1804,1804,9.996557686726252,41.5
1805,1805,10.00210158261988,41.5
1806,1806,10.007639595402612,41.5
1807,1807,10.013182640406823,41.5
1808,1808,10.018721423546474,41.5
1809,1809,10.02426427854432,41.5
1810,1810,10.029802831080225,41.5
1811,1811,10.035345911648538,41.5
1812,1812,10.04088897433546,41.5
1813,1813,10.046427820059987,41.5
1814,1814,10.051970424056053,41.5
1815,1815,10.057509225673146,41.5
1816,1816,10.063052467637592,41.5
1817,1817,10.068595498402914,41.5
1818,1818,10.074134050541454,41.5
1819,1819,10.079676903353796,41.5
1820,1820,10.08521988623672,41.5
1821,1821,10.090758495661948,41.5
1822,1822,10.09630153702365,41.5
1823,1823,10.101844572756026,41.5
1824,1824,10.107383169929186,41.5
1825,1825,10.112926064663464,41.5
1826,1826,10.118469504581558,41.5
1827,1827,10.124007835520638,41.5
1828,1828,10.129550863371955,41.5
1829,1829,10.135094207525253,41.5
1830,1830,10.140632533828418,41.5
1831,1831,10.146175551282035,41.0
1832,1832,10.151718478732638,41.0
1833,1833,10.157257127828068,41.0
1834,1834,10.162800505095058,41.0
1835,1835,10.168343347509703,41.0
1836,1836,10.173881870971785,41.0
1837,1837,10.179424911936124,41.0
1838,1838,10.184968134562174,41.0
1839,1839,10.190507142080198,41.0
1840,1840,10.196050458947818,41.0
1841,1841,10.201593143410152,41.0
1842,1842,10.207136811812719,41.0
1843,1843,10.212674783269565,41.0
1844,1844,10.218217804961732,41.0
1845,1845,10.223761188586552,41.0
1846,1846,10.22929957985878,41.0
1847,1847,10.23484257015917,41.0
1848,1848,10.240385566287568,41.0
1849,1849,10.245924172136519,41.5
1850,1850,10.251467211180262,40.5
1851,1851,10.257010228633881,38.5
1852,1852,10.262548799183634,39.0
1853,1853,10.268092197908294,40.5
1854,1854,10.27363162199656,37.5
1855,1855,10.279174657331573,41.0
1856,1856,10.28471316854159,41.0
1857,1857,10.290256188379393,40.0
1858,1858,10.29579488131735,41.5
1859,1859,10.30133791923523,41.5
1860,1860,10.306876518593894,41.5
1861,1861,10.312419561346372,41.5
1862,1862,10.31795816746023,41.5
1863,1863,10.323501187562943,42.0
1864,1864,10.329039787981245,42.0
1865,1865,10.334582817289565,42.5
1866,1866,10.340121357440948,42.0
1867,1867,10.34566446741422,42.0
1868,1868,10.351203329695595,42.0
1869,1869,10.356747559375233,42.5
1870,1870,10.362286131050851,41.5
1871,1871,10.36782916771041,41.5
1872,1872,10.373368045488993,41.0
1873,1873,10.378911066452662,41.5
1874,1874,10.384449385537042,42.0
1875,1875,10.389992410474353,42.5
1876,1876,10.395530945393775,42.5
1877,1877,10.401074048280716,42.5
1878,1878,10.406612928973303,42.5
1879,1879,10.41215568926599,42.5
1880,1880,10.41769422325823,42.5
1881,1881,10.4232374894619,42.5
1882,1882,10.428780366513465,42.5
1883,1883,10.434319005674785,43.0
1884,1884,10.439864655137063,43.5
1885,1885,10.44540050930447,44.0
1886,1886,10.450943675173653,44.0
1887,1887,10.456486739913622,44.0
1888,1888,10.462025303840635,43.5
1889,1889,10.467568320035932,43.5
1890,1890,10.473111375901434,43.5
1891,1891,10.478649964597489,43.5
1892,1892,10.484193003839916,43.5
1893,1893,10.489735999239816,43.5
1894,1894,10.495274509125286,43.5
1895,1895,10.500817660954263,43.5
1896,1896,10.506360700064235,43.5
1897,1897,10.511899312867058,43.5
1898,1898,10.517442329525947,43.5
1899,1899,10.52298535750972,43.5
1900,1900,10.528523889713817,43.5
1901,1901,10.534066996905539,43.5
1902,1902,10.539609895149868,43.5
1903,1903,10.54515307466189,43.5
1904,1904,10.550691612826453,43.5
1905,1905,10.556234686573346,43.5
1906,1906,10.561777757075097,43.5
1907,1907,10.567316616442469,43.5
1908,1908,10.572859584424231,43.5
1909,1909,10.578402402202288,43.5
1910,1910,10.58394531528155,43.5
1911,1911,10.589483893182543,43.5
1912,1912,10.595027056866222,43.5
1913,1913,10.600570296512712,43.5
1914,1914,10.606108728581004,43.5
1915,1915,10.61165171451039,43.5
1916,1916,10.61719530608919,43.5
1917,1917,10.622733364105224,43.5
1918,1918,10.62827635990249,43.5
1919,1919,10.633819674717055,43.5
1920,1920,10.639358282287915,43.5
1921,1921,10.644901121854781,43.5
1922,1922,10.650444345739153,43.5
1923,1923,10.655987099342877,43.5
1924,1924,10.661525694264306,43.5
1925,1925,10.667068725029628,43.5
1926,1926,10.672612086402046,43.5
1927,1927,10.678150276276801,43.5
1928,1928,10.683693183726735,43.5
1929,1929,10.689232596556348,43.5
1930,1930,10.694775616791514,43.5
1931,1931,10.700318366289139,43.5
1932,1932,10.705856952865918,43.5
1933,1933,10.711399839189317,43.5
1934,1934,10.71694302505917,43.5
1935,1935,10.722481633292304,43.5
1936,1936,10.728024666176902,43.5
1937,1937,10.733563055462307,43.5
1938,1938,10.739106309016547,43.5
1939,1939,10.74464489016268,43.5
1940,1940,10.750187729464637,43.5
1941,1941,10.755730951627093,43.5
1942,1942,10.761269542773565,43.5
1943,1943,10.766812580757671,43.5
1944,1944,10.772351187268892,43.5
1945,1945,10.777894495725631,43.5
1946,1946,10.783433102700446,43.5
1947,1947,10.788975842462644,43.5
1948,1948,10.794514380693435,43.5
1949,1949,10.8000574862957,43.5
1950,1950,10.805600522557894,43.5
1951,1951,10.811139117413097,43.5
1952,1952,10.816682095395194,43.5
1953,1953,10.822220759325557,43.5
1954,1954,10.82776376929548,43.5
1955,1955,10.83330264992184,43.5
1956,1956,10.83884535657035,43.5
1957,1957,10.844384016659525,43.5
1958,1958,10.849927054908541,43.5
1959,1959,10.855470059580274,43.5
1960,1960,10.861008657614391,43.5
1961,1961,10.86655225025283,43.5
1962,1962,10.872090231776237,43.5
1963,1963,10.877633317046696,43.5
1964,1964,10.883176354898346,43.5
1965,1965,10.888714867101775,43.5
1966,1966,10.894257944954767,43.5
1967,1967,10.899796585639315,43.5
1968,1968,10.905339638060994,43.5
1969,1969,10.910882657898798,43.5
1970,1970,10.91642126288679,43.0
1971,1971,10.921964289148649,43.0
1972,1972,10.927502886917855,43.0
1973,1973,10.933045919073953,43.0
1974,1974,10.938589838014709,43.0
1975,1975,10.944128146568934,43.0
1976,1976,10.949671458535724,43.0
1977,1977,10.95521421790123,43.0
1978,1978,10.960752808054288,43.0
1979,1979,10.966295780075923,43.0
1980,1980,10.971838815543387,43.0
1981,1981,10.977377477023337,43.0
1982,1982,10.982920468913184,43.0
1983,1983,10.988463554912146,43.0
1984,1984,10.99400200313992,43.0
1985,1985,10.999544963770443,43.0
1986,1986,11.005088123612934,43.0
1987,1987,11.010631137953864,43.0
1988,1988,11.016169685059124,43.0
1989,1989,11.02171272456646,43.0
1990,1990,11.027255823545985,43.0
1991,1991,11.03279442773925,43.0
1992,1992,11.038337540427843,43.0
1993,1993,11.043880533840923,43.0
1994,1994,11.049419068959024,43.0
1995,1995,11.054962171514827,43.0
1996,1996,11.060500754184194,42.5
1997,1997,11.066043758061197,42.5
1998,1998,11.07158682220512,42.5
1999,1999,11.077125752568245,42.5
2000,2000,11.082668452858925,42.5
2001,2001,11.08821155058013,42.5
2002,2002,11.093750109937456,42.5
2003,2003,11.099293119841152,42.5
2004,2004,11.1048322766357,42.5
2005,2005,11.110375358263651,42.5
2006,2006,11.115918554464976,42.5
2007,2007,11.121456977393892,42.5
2008,2008,11.12699987338649,42.5
2009,2009,11.13253855711884,42.5
2010,2010,11.138081649343173,42.5
2011,2011,11.143624689777692,42.5
2012,2012,11.14916339940495,42.5
2013,2013,11.154706240759955,42.5
2014,2014,11.16024490237236,42.5
2015,2015,11.165788054731157,42.5
2016,2016,11.171326543953684,42.5
2017,2017,11.176869560082753,42.5
2018,2018,11.182412593364715,42.5
2019,2019,11.187951183716455,42.5
2020,2020,11.193494574162695,42.5
2021,2021,11.19903282933765,42.5
2022,2022,11.20457588063346,42.5
2023,2023,11.2101144105196,42.5
2024,2024,11.215657501618068,42.5
2025,2025,11.221196103162235,42.5
2026,2026,11.226739134656059,42.5
2027,2027,11.232282174163394,42.5
2028,2028,11.23782078742981,42.5
2029,2029,11.243363820711771,42.5
2030,2030,11.248902420070436,42.5
2031,2031,11.254445454941855,42.5
2032,2032,11.25998399966293,42.5
2033,2033,11.265527095331086,42.5
2034,2034,11.271070133513874,42.5
2035,2035,11.276609032154083,42.5
2036,2036,11.282151779466204,42.5
2037,2037,11.287690380944147,42.5
2038,2038,11.293233430186907,42.5
2039,2039,11.298771960934003,42.5
2040,2040,11.304315057728026,42.5
2041,2041,11.309853665630023,42.5
2042,2042,11.315396694077386,42.5
2043,2043,11.320939737227228,42.5
2044,2044,11.326478272146648,42.5
2045,2045,11.332021420465574,42.5
2046,2046,11.337564121815893,42.5
2047,2047,11.3431029433012,42.5
2048,2048,11.34864599135187,43.0
2049,2049,11.354189085695479,43.0
2050,2050,11.359727690815925,43.0
2051,2051,11.365270677473813,43.0
2052,2052,11.370813810692892,43.0
2053,2053,11.376352380249235,42.5
2054,2054,11.381895408961508,43.0
2055,2055,11.387438448005252,42.5
2056,2056,11.39297706246376,41.0
2057,2057,11.398520099454457,41.5
2058,2058,11.404063154194088,40.5
2059,2059,11.409602312313186,39.0
2060,2060,11.415144969556067,42.0
2061,2061,11.420683392352528,40.5
2062,2062,11.426226451529397,40.5
2063,2063,11.431769505010712,40.0
2064,2064,11.437307886216376,40.5
2065,2065,11.442851113345888,41.0
2066,2066,11.448389894366265,42.0
2067,2067,11.45393281088935,41.5
2068,2068,11.459471290840044,42.5
2069,2069,11.465014460881552,42.0
2070,2070,11.470553005139033,42.0
2071,2071,11.47609608332316,41.0
2072,2072,11.481634662217564,41.0
2073,2073,11.487177696824073,41.0
2074,2074,11.492720751431253,41.5
2075,2075,11.498259324497647,40.5
2076,2076,11.50380234685209,40.5
2077,2077,11.509341101646422,40.5
2078,2078,11.514883976247576,40.0
2079,2079,11.520422928531964,41.0
2080,2080,11.525965738958783,40.5
2081,2081,11.531504515012106,41.0
2082,2082,11.537047632601524,41.0
2083,2083,11.542586390442318,41.0
2084,2084,11.548129564523697,41.0


==> images/AccuracyFinalFaceAll20True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.012924916611777412,8.1
1,1,0.06614879051844279,6.5
2,2,0.11936805526415509,15.5
3,3,0.17258876668082343,8.0
4,4,0.22580937067667642,16.5
5,5,0.2790300703048706,18.0
6,6,0.33225357227855257,13.5
7,7,0.38547281059953903,15.5
8,8,0.4386935970518325,23.5
9,9,0.4919143210517036,23.0
10,10,0.5451354630125893,36.5
11,11,0.5983579385280611,40.5
12,12,0.6515777318345177,48.0
13,13,0.7048016046815448,58.0
14,14,0.7580201601982117,50.5
15,15,0.8112407636642456,58.0
16,16,0.8644625993569692,58.0
17,17,0.91768449889289,58.5
18,18,0.9709069981177647,58.0
19,19,1.0241263435284296,61.5
20,20,1.0773485515515009,60.5
21,21,1.130569712188509,61.5
22,22,1.1837942902247112,63.5
23,23,1.2370135679509904,63.0
24,24,1.2902351106537713,63.5
25,25,1.3434573085440529,63.0
26,26,1.3966784155368805,63.5
27,27,1.4499009288681879,64.0
28,28,1.5031213368972143,64.0
29,29,1.556341696050432,64.0
30,30,1.6095613743199242,64.0
31,31,1.662785283194648,64.0
32,32,1.7160053757164213,64.5
33,33,1.7692276319530276,65.5
34,34,1.822448228796323,65.5
35,35,1.8756702468792597,65.5
36,36,1.928890730407503,65.5
37,37,1.9821132533417807,65.5
38,38,2.0353329773743947,66.0
39,39,2.0885547025998434,66.5
40,40,2.1417767637968064,66.0
41,41,2.1949986206822927,66.0
42,42,2.2482226518127653,66.5
43,43,2.301440920631091,67.8
44,44,2.3546627114216485,68.0
45,45,2.4078813079330654,68.0
46,46,2.461104526784685,68.0
47,47,2.514326039287779,68.0
48,48,2.5675464513566753,68.0
49,49,2.620767680009206,68.0
50,50,2.6739926343493985,68.0
51,51,2.727209828827116,68.5
52,52,2.7804323037465415,68.5
53,53,2.8336534189515645,68.5
54,54,2.88687463886208,68.8
55,55,2.940096563034588,68.5
56,56,2.993318035271433,68.5
57,57,3.0465414456526436,69.0
58,58,3.099763081007533,68.5
59,59,3.1529859005742598,69.0
60,60,3.206207042402691,69.0
61,61,3.2594291840659246,69.0
62,62,3.3126515018939973,69.8
63,63,3.3658729286326303,68.5
64,64,3.4190955413050124,69.0
65,65,3.472316348751386,70.0
66,66,3.5255386363135446,70.0
67,67,3.578761731452412,70.0
68,68,3.631981700791253,70.0
69,69,3.6852049800422457,70.5
70,70,3.7384263461828233,70.5
71,71,3.7916474741697312,70.5
72,72,3.8448679571019277,70.5
73,73,3.8980910740296046,70.5
74,74,3.9513129117753767,70.5
75,75,4.0045346694522435,70.5
76,76,4.0577555613385305,70.5
77,77,4.110978429913521,70.5
78,78,4.164201452069812,71.0
79,79,4.217423384785652,71.0
80,80,4.270644932256805,71.0
81,81,4.3238681691885,71.5
82,82,4.377090625696712,71.5
83,83,4.43031373500824,71.5
84,84,4.483534049789111,71.3
85,85,4.536757076912456,71.5
86,86,4.5899804623259435,71.5
87,87,4.643199631373087,71.5
88,88,4.696425101161003,71.0
89,89,4.749646098547512,72.0
90,90,4.8028669230805505,71.0
91,91,4.856089084214634,71.5
92,92,4.909314234786564,72.0
93,93,4.962537016669909,72.5
94,94,5.015756764147016,71.0
95,95,5.068979708221224,72.0
96,96,5.122203212181727,71.0
97,97,5.175422477788396,72.0
98,98,5.228645390404595,71.0


==> images/AccuracyFinalFaceAllNN1True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.00031552394231160473,5.0
1,1,0.001512739857037862,3.0
2,2,0.002710029416614109,6.0
3,3,0.003907296458880107,10.5
4,4,0.005104513035880194,14.0
5,5,0.006297166016366746,14.5
6,6,0.007529612647162545,14.0
7,7,0.008691696061028374,13.5
8,8,0.009888619250721402,14.0
9,9,0.01108594987127516,15.0
10,10,0.012283071411980522,16.0
11,11,0.013475933008723788,18.5
12,12,0.014673093888494703,21.5
13,13,0.015870351791381836,21.0
14,14,0.017067752016915214,23.0
15,15,0.018264790773391725,24.5
16,16,0.019457563625441657,25.0
17,17,0.020654618872536553,28.0
18,18,0.021851901412010193,28.5
19,19,0.023049248258272807,29.5
20,20,0.02424640781349606,31.0
21,21,0.0254392804702123,31.5
22,22,0.026636480424139235,32.0
23,23,0.027833464741706844,32.0
24,24,0.02903062668111589,32.5
25,25,0.030227842463387382,32.5
26,26,0.03142505890793271,31.5
27,27,0.03261782858106825,32.0
28,28,0.03381487614578671,32.0
29,29,0.03501216895050473,33.5
30,30,0.03620952539973789,32.5
31,31,0.037406655417548285,33.0
32,32,0.03859930568271213,33.5
33,33,0.0397965724600686,35.0
34,34,0.04099392374356588,35.5
35,35,0.042190960115856595,36.5
36,36,0.04338809781604343,36.0
37,37,0.04458537114991082,37.5
38,38,0.04577847633096907,37.0
39,39,0.046975449919700624,37.5
40,40,0.04817297365930345,38.5
41,41,0.04937078595161438,38.5
42,42,0.05056722674104903,38.0
43,43,0.05176461829079522,38.0
44,44,0.052957034707069396,38.0
45,45,0.054154316120677524,38.0
46,46,0.055351682636472915,38.0
47,47,0.05654888576931424,39.0
48,48,0.05774584902657403,39.0
49,49,0.058943261371718514,39.0
50,50,0.06013591216670142,40.0
51,51,0.06133328590128157,40.5
52,52,0.06253039366669125,41.5
53,53,0.06372793356577555,41.5
54,54,0.06492498437563578,42.0
55,55,0.06612243314584096,42.0
56,56,0.06731934799088372,42.0
57,57,0.06851219594478607,42.5
58,58,0.06970926933818393,43.0
59,59,0.07090648319986133,42.5
60,60,0.07210377004411485,42.5
61,61,0.07330098417070179,41.5
62,62,0.07449832995732625,41.5
63,63,0.0756908608145184,41.0
64,64,0.07688818673292795,41.0
65,65,0.07808540324370067,41.0
66,66,0.0792825010087755,41.5
67,67,0.08047983414596982,42.5
68,68,0.08167721622520023,43.0
69,69,0.08286983887354533,42.0
70,70,0.08406692663828531,42.0
71,71,0.08526400989956326,43.0
72,72,0.0864615136384964,42.5
73,73,0.08765881187385983,42.5
74,74,0.08885561618540022,42.5
75,75,0.0900528328286277,42.5
76,76,0.09124588032563527,42.5
77,77,0.09244309630658891,42.5
78,78,0.09364002883434296,42.5
79,79,0.09483716196484036,42.5
80,80,0.09603450357913969,43.5
81,81,0.09723171889781952,43.5
82,82,0.09842449916733635,43.5
83,83,0.09962173521518708,43.5
84,84,0.1008191524611579,43.5
85,85,0.10201606631278992,44.0
86,86,0.10321335931619008,44.5
87,87,0.10441040608617995,45.0
88,88,0.1056075527270635,44.5
89,89,0.10680047247144911,44.5
90,90,0.10799787945217555,44.5
91,91,0.1091948234372669,45.0
92,92,0.11039206842581431,45.5
93,93,0.11158948481082916,45.5
94,94,0.11278663337230682,45.5
95,95,0.11397949986987643,45.5
96,96,0.11517685161696538,46.0
97,97,0.11637378063466813,46.0
98,98,0.11757114145490859,46.5
99,99,0.11876825544569228,46.5
100,100,0.11996569885147942,46.5
101,101,0.12115837574005127,46.5
102,102,0.12235544045766195,46.5
103,103,0.12355298797289531,46.5
104,104,0.1247503192557229,46.5
105,105,0.12594758715894488,46.5
106,106,0.12714477380116782,46.5
107,107,0.12833729942639668,46.5
108,108,0.12953455064031813,47.0
109,109,0.13073184053103132,47.0
110,110,0.13192912717660268,47.5
111,111,0.13312644124031067,47.0
112,112,0.13432381325297885,47.0
113,113,0.13551672048038907,47.0
114,114,0.13671376678678723,47.0
115,115,0.13791087494956122,46.5
116,116,0.13910840809345243,46.5
117,117,0.14030560771624248,46.5
118,118,0.14150288813643985,46.5
119,119,0.142695318725374,46.5
120,120,0.14389291094409096,46.5
121,121,0.14508986194928486,46.5
122,122,0.1462872529029846,46.5
123,123,0.14748419119252099,46.0
124,124,0.14868150353431703,46.0
125,125,0.14987460222509172,46.0
126,126,0.151071870525678,45.0
127,127,0.15226906809541915,45.5
128,128,0.15346595055527157,45.5
129,129,0.15466353681352404,45.0
130,130,0.15586077941788568,45.0
131,131,0.1570532880226771,44.5
132,132,0.15825075460804833,45.0
133,133,0.15944783409436544,45.0
134,134,0.1606453506151835,45.0
135,135,0.1618422226773368,44.5
136,136,0.16303982430034214,45.0
137,137,0.16423679537243313,45.0
138,138,0.165429617828793,45.5
139,139,0.16662679466936323,45.0
140,140,0.16782437748379178,45.0
141,141,0.169021504190233,45.0
142,142,0.1702186988459693,45.5
143,143,0.17141566541459824,45.5
144,144,0.17260869158638847,45.0
145,145,0.1738060066435072,45.0
146,146,0.17500316626495785,45.0
147,147,0.17620017753707037,44.0
148,148,0.1773973927232954,44.0
149,149,0.1785948684480455,44.5
150,150,0.17979184713628557,45.0
151,151,0.18098469144768184,45.5
152,152,0.18218218863010407,45.0
153,153,0.1833792565928565,45.0
154,154,0.18457673006587558,45.0
155,155,0.18577389703856576,45.0
156,156,0.1869710134797626,45.0
157,157,0.1881640139553282,45.0
158,158,0.18936106224854787,45.0
159,159,0.1905581874979867,45.0
160,160,0.19175568461418152,45.0
161,161,0.1929529180791643,45.0
162,162,0.19415013856358,45.0
163,163,0.19534279697471194,45.0
164,164,0.19654010077317555,45.0
165,165,0.19773710681332482,45.0
166,166,0.19893460856543646,44.5
167,167,0.20013156096140544,44.5
168,168,0.20132910357581243,44.5
169,169,0.2025262893570794,44.5
170,170,0.20371881273057726,45.0
171,171,0.20491618878311582,45.0
172,172,0.20611358794901105,45.0
173,173,0.20731083624892765,45.0
174,174,0.20850810176796383,45.0
175,175,0.20970525152153438,45.0
176,176,0.21089775303999583,45.0
177,177,0.2120950249168608,45.0
178,178,0.21329225222269693,45.0
179,179,0.21448947568734486,45.0
180,180,0.21568685803148482,45.0
181,181,0.21688401791784498,45.0
182,182,0.21808128615220387,45.0
183,183,0.2192740892701679,45.0
184,184,0.2204713676373164,45.5
185,185,0.2216688268714481,45.5
186,186,0.22286577840646107,45.5
187,187,0.22406290709972382,45.5
188,188,0.22526052561071183,45.5
189,189,0.22645296818680233,45.5
190,190,0.22765040192339156,45.5
191,191,0.22884763465987312,45.5
192,192,0.23004473030567169,45.5
193,193,0.2312421120537652,46.0
194,194,0.2324393214119805,46.0
195,195,0.2336362666553921,46.0
196,196,0.23482908619774712,46.0
197,197,0.23602658927440642,46.0
198,198,0.23722364518377517,46.0
199,199,0.238420955075158,46.0
200,200,0.239618272251553,46.0
201,201,0.24081555823485057,46.0
202,202,0.2420127080546485,46.0
203,203,0.24320529023806253,46.0
204,204,0.2444026075469123,46.0
205,205,0.24559992088211907,46.0
206,206,0.24679723223050434,46.0
207,207,0.2479942676756117,46.0
208,208,0.24919161207146115,46.0
209,209,0.25038446519109936,46.0
210,210,0.2515815218289693,46.0
211,211,0.2527786346938875,46.0
212,212,0.25397608359654744,46.0
213,213,0.255173068775071,46.0
214,214,0.256370251443651,46.5
215,215,0.25756756954722937,46.5
216,216,0.25876061916351323,46.5
217,217,0.25995748976866406,47.0
218,218,0.2611549871497684,47.0
219,219,0.26235224306583405,47.0
220,220,0.26354945288764103,47.0
221,221,0.2647467461559508,46.5
222,222,0.26593943205144666,46.0
223,223,0.2671365163723628,46.0
224,224,0.26833386255635155,46.0
225,225,0.26953110297520955,46.0
226,226,0.2707282781600952,46.0
227,227,0.271925585269928,46.5
228,228,0.2731181336773767,46.5
229,229,0.27431559648778703,46.5
230,230,0.2755128647221459,46.5
231,231,0.2767101001739502,46.5
232,232,0.27790746649106346,46.5
233,233,0.2791044872999191,46.5
234,234,0.2802974716160032,46.5
235,235,0.2814944968620936,46.5
236,236,0.28269164164861044,46.5
237,237,0.2838888652457131,46.5
238,238,0.28508621765507586,46.5
239,239,0.2862833264801237,46.0
240,240,0.2874805272287792,46.0
241,241,0.2886734927362865,46.0
242,242,0.28987035738097305,46.0
243,243,0.29106773813565573,46.0
244,244,0.2922651580307219,46.0
245,245,0.29346230136023627,46.0
246,246,0.2946594702535205,46.0
247,247,0.29585216396384767,46.0
248,248,0.29704945849047765,46.0
249,249,0.2982469525602129,46.0
250,250,0.29944395025571185,46.0
251,251,0.30064090232054386,46.0
252,252,0.30183848049905565,46.0
253,253,0.3030308581060833,46.0
254,254,0.3042284238338471,46.0
255,255,0.30542557146814137,46.0
256,256,0.30662284202045864,46.0
257,257,0.30782003588146634,46.0
258,258,0.30901702125867214,46.0
259,259,0.3102100231250127,46.0
260,260,0.31140732606252036,46.0
261,261,0.31260453634791896,46.0
262,262,0.3138014765580496,46.0
263,263,0.3149987465805478,46.0
264,264,0.3161961638265186,46.0
265,265,0.31739338550302715,46.0
266,266,0.31858642114533325,46.0
267,267,0.3197830982340707,46.0
268,268,0.32098057197199925,46.0
269,269,0.3221780762407514,46.0
270,270,0.32337532705730865,46.0
271,271,0.3245720026228164,46.0
272,272,0.32576511416170334,46.0
273,273,0.3269624695512984,46.0
274,274,0.32815958069430456,46.0
275,275,0.3293566032912996,46.0
276,276,0.3305537118514379,46.0
277,277,0.33175123241212634,46.0
278,278,0.3329437985022863,46.0
279,279,0.3341409162018034,46.0
280,280,0.3353383239110311,46.0
281,281,0.3365354941950904,46.0
282,282,0.33773258288701374,46.0
283,283,0.33893016080061594,46.0
284,284,0.3401272291607327,46.0
285,285,0.3413200715515349,46.0
286,286,0.3425171855423186,46.0
287,287,0.343714320063591,46.0
288,288,0.34491180585490333,46.0
289,289,0.34610893660121494,46.0
290,290,0.34730631742212514,46.0
291,291,0.3484992385572857,46.0
292,292,0.3496963497665193,46.0
293,293,0.350893552435769,46.0
294,294,0.3520906386110518,46.0
295,295,0.35328763140572444,46.0
296,296,0.35448508633507625,46.0
297,297,0.35567767593595717,46.0
298,298,0.3568752323256599,46.0
299,299,0.3580723256535,46.0
300,300,0.3592696087890201,46.0
301,301,0.360466601451238,46.0
302,302,0.3616640474398931,46.0
303,303,0.3628565558460023,46.0
304,304,0.3640540696514977,46.0
305,305,0.3652511582771936,46.0
306,306,0.3664486267169317,46.0
307,307,0.36764543493588764,46.0
308,308,0.36884295569525827,46.0
309,309,0.3700399914715025,46.0
310,310,0.3712326112058428,46.0
311,311,0.3724298512935638,46.0
312,312,0.37362736231750915,46.0
313,313,0.3748242696126302,46.0
314,314,0.3760216497712665,46.0
315,315,0.37721900244553885,46.0
316,316,0.37841195470756955,46.0
317,317,0.37960906975799136,46.0
318,318,0.38080606831444636,46.0
319,319,0.38200333178043366,46.0
320,320,0.383200633459621,46.0
321,321,0.3843977670537101,46.0
322,322,0.3855906107028325,46.0
323,323,0.38678775621785055,46.0
324,324,0.38798514677418605,45.5
325,325,0.38918247150050267,45.5
326,326,0.39037957694795405,45.5
327,327,0.3915768337249756,45.5
328,328,0.39276962869697146,45.5
329,329,0.3939666481150521,45.5
330,330,0.3951639167467753,45.5
331,331,0.39636124928792316,45.5
332,332,0.3975583365890714,45.5
333,333,0.39875550230344137,45.5
334,334,0.39994852191872066,45.5
335,335,0.4011457114749485,45.5
336,336,0.4023432509104411,45.5
337,337,0.4035401726431317,45.5
338,338,0.40473768307103053,45.5
339,339,0.4059345703654819,45.5
340,340,0.40712717910607654,45.5
341,341,0.4083244309160444,45.5
342,342,0.40952183730072445,45.5
343,343,0.41071882943312327,45.5
344,344,0.41191628085242377,45.5
345,345,0.41311321596304573,45.5
346,346,0.41430607477823894,45.5
347,347,0.4155035073227353,45.5
348,348,0.4167007182041804,45.5
349,349,0.4178976857662201,45.5
350,350,0.4190949184364743,45.5
351,351,0.4202923958169089,45.5
352,352,0.4214851614501741,45.5
353,353,0.4226823961072498,45.5
354,354,0.42387944122155513,45.5
355,355,0.42507691231038836,45.5
356,356,0.42627406073941126,45.5
357,357,0.42747128036287096,45.5
358,358,0.42866385949982533,45.5
359,359,0.4298610340224372,45.5
360,360,0.4310586197508706,45.5
361,361,0.43225550254185996,45.5
362,362,0.4334527352783415,45.5
363,363,0.43465018404854666,45.5
364,364,0.43584267053339215,45.5
365,365,0.43703995333777534,45.5
366,366,0.4382374273406135,45.5
367,367,0.43943464100360863,45.5
368,368,0.44063196347819433,45.5
369,369,0.44182907892598045,45.5
370,370,0.4430215891202291,45.5
371,371,0.4442190888192919,45.5
372,372,0.44541637116008337,45.5
373,373,0.44661351700623836,45.5
374,374,0.4478105062246322,45.5
375,375,0.44900798777739215,45.5
376,376,0.45020077109336853,45.5
377,377,0.45139772103892434,45.5
378,378,0.4525952300098207,45.5
379,379,0.453792506787512,45.5
380,380,0.4549896757470237,45.5
381,381,0.45618686079978943,45.5
382,382,0.4573796648449368,45.5
383,383,0.4585771589808994,45.5
384,384,0.45977400567796495,45.5
385,385,0.4609716134601169,45.5
386,386,0.4621685580412547,45.5
387,387,0.4633657019005881,45.5
388,388,0.4645583340856764,45.5
389,389,0.4657555617888769,45.5
390,390,0.46695306605762904,45.5
391,391,0.46815041720867157,45.5
392,392,0.4693472329775492,45.5
393,393,0.4705447241332795,45.5
394,394,0.47173751910527545,45.5
395,395,0.47293468263414173,45.5
396,396,0.47413204736179776,45.5
397,397,0.4753292674488491,45.5
398,398,0.4765263053443697,45.5
399,399,0.477723582122061,45.5
400,400,0.47891613569524555,46.0
401,401,0.4801136131419076,46.0
402,402,0.4813106079896291,46.0
403,403,0.4825080329179764,46.0
404,404,0.4837053367826673,46.0
405,405,0.48490227010515,46.0
406,406,0.48609527912404804,46.0
407,407,0.4872925872272915,46.0
408,408,0.48848978923426734,46.0
409,409,0.4896870834297605,46.0
410,410,0.4908842420578003,46.0
411,411,0.4920814938677682,46.0
412,412,0.4932742698987325,46.0
413,413,0.49447130342324574,46.0
414,414,0.49566832370228237,46.0
415,415,0.49686593784226313,46.0
416,416,0.4980633274714152,46.0
417,417,0.49925697604815167,46.0
418,418,0.500453187889523,46.0
419,419,0.5016501398219002,46.0
420,420,0.5028476316399044,46.0
421,421,0.5040447372198105,46.0
422,422,0.5052418047189713,46.0
423,423,0.5064349905649821,46.0
424,424,0.5076321091916826,46.0
425,425,0.5088291431797876,46.0
426,426,0.5100265481736925,45.5
427,427,0.5112238890594907,45.5
428,428,0.5124207935068343,45.5
429,429,0.5136135313908259,45.5
430,430,0.5148110325468911,45.5
431,431,0.5160081376632055,45.5
432,432,0.5172056139177746,45.5
433,433,0.5184026344617207,45.5
434,434,0.5195998369985156,45.5
435,435,0.520792731245359,45.5
436,436,0.5219900187518862,45.5
437,437,0.5231872059901556,45.5
438,438,0.524384258058336,45.5
439,439,0.5255816539128622,45.5
440,440,0.5267788792981042,45.5
441,441,0.5279717000987795,45.5
442,442,0.529168946478102,45.5
443,443,0.5303661398755181,45.5
444,444,0.5315634367863337,45.5
445,445,0.5327605021662182,45.5
446,446,0.5339575341675017,45.5
447,447,0.5351550447940826,45.5
448,448,0.5363478276464674,45.5
449,449,0.5375450461440615,45.5
450,450,0.5387421629826228,45.5
451,451,0.5399395518170462,45.5
452,452,0.5411367324988047,45.5
453,453,0.5423337270816166,45.5
454,454,0.5435266326533423,45.5
455,455,0.5447239815526538,45.5
456,456,0.5459212466080984,45.5
457,457,0.5471184160312017,45.5
458,458,0.5483153688907624,45.5
459,459,0.5495130048195522,45.5
460,460,0.5507055784596336,45.5
461,461,0.5519028896093369,45.5
462,462,0.5531004303031497,45.5
463,463,0.5542974014414681,45.5
464,464,0.5554943481418823,45.5
465,465,0.5566915545198653,45.5
466,466,0.557884518702825,45.5
467,467,0.5590817985269758,45.5
468,468,0.5602787773476706,45.5
469,469,0.5614762822786967,45.5
470,470,0.5626732134156757,45.5
471,471,0.5638707103994157,45.5
472,472,0.565063526696629,45.5
473,473,0.5662607087691625,45.5
474,474,0.5674579885933134,45.5
475,475,0.5686551509300868,45.5
476,476,0.5698524410857094,45.5
477,477,0.5710495556063122,45.5
478,478,0.5722425114446216,45.5
479,479,0.5734398749139574,45.5
480,480,0.5746366310119629,45.5
481,481,0.5758341983954112,45.5
482,482,0.5770311224460601,45.5
483,483,0.5782284792926576,45.5
484,484,0.5794259371360143,45.5
485,485,0.5806186184618208,45.5
486,486,0.5818156156937281,45.5
487,487,0.5830130610863368,45.5
488,488,0.5842100589142906,45.5
489,489,0.5854073462221357,45.5
490,490,0.5866045200824737,45.5
491,491,0.5877976600991355,45.5
492,492,0.5889948444896275,45.5
493,493,0.5901920378208161,45.5
494,494,0.5913891905546188,45.5
495,495,0.5925865509112678,45.5
496,496,0.5937836519214842,45.5
497,497,0.5949765978256861,45.5
498,498,0.5961736228068669,45.5
499,499,0.597370727525817,45.5
500,500,0.5985681757662032,45.5
501,501,0.5997652659151289,45.5
502,502,0.6009626560741,45.5
503,503,0.6021554574701522,45.5
504,504,0.6033526451720131,45.5
505,505,0.6045496748553381,45.5
506,506,0.605747070842319,45.5
507,507,0.6069443339771695,45.5
508,508,0.6081415261162652,45.5
509,509,0.6093341346581779,45.5
510,510,0.6105313095781538,45.5
511,511,0.611728803979026,45.5
512,512,0.6129260344637766,45.5
513,513,0.6141232443518109,45.5
514,514,0.6153203147649765,45.5
515,515,0.6165177000231213,45.5
516,516,0.6177103905545339,45.5
517,517,0.6189079401228162,45.5
518,518,0.6201048439741135,45.5
519,519,0.6213021271758611,46.0
520,520,0.6224993142154481,46.0
521,521,0.6236963766813278,46.0
522,522,0.62488940887981,46.0
523,523,0.6260864971743689,46.0
524,524,0.6272838006416956,46.0
525,525,0.6284808126423094,46.0
526,526,0.629678093261189,46.0
527,527,0.6308755778604084,46.0
528,528,0.6320684183306164,46.0
529,529,0.6332655798064338,46.0
530,530,0.6344627551900016,46.0
531,531,0.6356600354115169,46.0
532,532,0.636857319606675,46.0
533,533,0.6380541030565897,46.0
534,534,0.6392471285661062,46.0
535,535,0.6404445011085934,46.0
536,536,0.6416415430439844,46.0
537,537,0.6428390220138762,46.0
538,538,0.6440358738104502,46.0
539,539,0.6452334192726347,46.0
540,540,0.6464262304041121,46.0
541,541,0.647623438305325,46.0
542,542,0.6488206638230218,46.0
543,543,0.6500178878174889,46.0
544,544,0.6512148600154453,46.0
545,545,0.6524123577939139,46.0
546,546,0.6536095878813002,46.0
547,547,0.6548022062910928,46.0
548,548,0.6559996543990241,46.0
549,549,0.6571968599822786,46.0
550,550,0.6583939558267593,46.0
551,551,0.6595913143290414,46.0
552,552,0.6607884045441945,46.0
553,553,0.6619812605116102,46.0
554,554,0.663178595966763,46.0
555,555,0.6643757299582164,46.0
556,556,0.6655727714962429,46.0
557,557,0.6667702944411171,46.0
558,558,0.6679673604170482,46.0
559,559,0.6691602871815363,46.0
560,560,0.6703575294547611,46.0
561,561,0.6715547370248369,46.0
562,562,0.6727518326044083,46.0
563,563,0.6739491632249621,46.0
564,564,0.6751464375522401,46.0
565,565,0.6763434132602479,46.0
566,566,0.6775360491540697,46.0
567,567,0.6787336119016012,46.0
568,568,0.6799306256241269,46.0
569,569,0.681127793457773,46.0
570,570,0.6823250127500958,46.0
571,571,0.6835225929816564,46.0
572,572,0.6847151560253567,46.0
573,573,0.6859125341309441,46.0
574,574,0.6871097866031859,46.0
575,575,0.6883070751693514,46.0
576,576,0.6895041466421551,46.0
577,577,0.6907012065913942,46.0
578,578,0.6918987268871731,46.0
579,579,0.6930912097295125,46.0
580,580,0.6942885294887756,45.5
581,581,0.6954858358038797,45.5
582,582,0.6966831880807878,45.5
583,583,0.6978805102904637,45.5
584,584,0.6990776295132107,45.5
585,585,0.7002704394525952,45.5
586,586,0.7014676664272944,45.5
587,587,0.7026648930046293,45.5
588,588,0.7038621044821209,45.5
589,589,0.7050593527158101,45.5
590,590,0.7062566247913572,45.5
591,591,0.7074538300434748,45.5
592,592,0.7086463863319821,45.5
593,593,0.7098435496621661,45.5
594,594,0.7110409175025092,45.5
595,595,0.7122383266687392,45.5
596,596,0.7134354968865713,45.5
597,597,0.7146324401431613,45.5
598,598,0.7158299641476737,45.5
599,599,0.7170227660735449,45.5
600,600,0.7182199725177553,45.5
601,601,0.7194171969095867,45.5
602,602,0.7206144230895573,45.5
603,603,0.7218115711212159,45.5
604,604,0.7230086110697852,45.5
605,605,0.7242015022701688,45.5
606,606,0.72539888103803,45.5
607,607,0.7265961130460104,45.5
608,608,0.7277930665678448,45.5
609,609,0.7289905514319738,45.5
610,610,0.7301877705918418,45.5
611,611,0.731385024189949,45.5
612,612,0.7325778490967221,45.5
613,613,0.7337751336230172,45.5
614,614,0.7349722137053808,45.5
615,615,0.7361695214774874,45.5
616,616,0.737366743352678,45.5
617,617,0.7385639431079228,45.5
618,618,0.7397569311989678,45.5
619,619,0.7409541514847013,45.5
620,620,0.7421509605646134,45.5
621,621,0.7433482735024558,45.5
622,622,0.7445454889535904,45.5
623,623,0.745743047396342,45.5
624,624,0.7469400099251006,45.5
625,625,0.7481329599354002,45.5
626,626,0.7493300632635752,45.5
627,627,0.7505274371306101,45.5
628,628,0.7517246034410267,45.5
629,629,0.7529217741224501,45.5
630,630,0.7541187812222375,45.5
631,631,0.7553162977430555,45.5
632,632,0.7565091205305523,45.5
633,633,0.7577063502205743,45.5
634,634,0.7589032497008642,45.5
635,635,0.7601006108522413,45.5
636,636,0.7612979863087336,45.5
637,637,0.7624950180451076,45.5
638,638,0.7636876948012248,45.5
639,639,0.7648851511875788,45.5
640,640,0.766082332332929,45.5
641,641,0.7672794604963725,45.5
642,642,0.7684766206476423,45.5
643,643,0.7696739276912478,45.5
644,644,0.770871242483457,45.5
645,645,0.7720642589198217,45.5
646,646,0.7732614079448912,45.5
647,647,0.7744586779011622,45.5
648,648,0.7756556058592267,45.5
649,649,0.7768528496556811,45.5
650,650,0.7780501297447416,45.5
651,651,0.7792475681172478,45.5
652,652,0.7804406335618761,45.5
653,653,0.7816378170914121,45.5
654,654,0.7828347627984152,45.5
655,655,0.7840319782495498,45.5
656,656,0.7852292162179947,45.5
657,657,0.786426276895735,45.5
658,658,0.78762334909704,45.5
659,659,0.788816168639395,45.5
660,660,0.790013661980629,45.5
661,661,0.7912109114064111,45.5
662,662,0.7924078775114484,45.5
663,663,0.7936052819093068,45.5
664,664,0.7948026712735494,45.5
665,665,0.7959952349132962,45.5
666,666,0.7971927170621024,45.5
667,667,0.7983899822500017,45.5
668,668,0.7995872180991702,45.5
669,669,0.8007844690481821,45.5
670,670,0.8019817096657224,45.5
671,671,0.8031792137357924,45.5
672,672,0.8043720124827491,45.5
673,673,0.8055693234999974,45.5
674,674,0.806766250398424,45.5
675,675,0.807963494459788,45.5
676,676,0.8091607391171985,45.5
677,677,0.8103579412566291,45.5
678,678,0.8115507802698347,45.5
679,679,0.8127480806907018,45.5
680,680,0.8139452837573158,45.5
681,681,0.8151425233152177,45.5
682,682,0.8163397687011295,45.5
683,683,0.8175369624959099,45.5
684,684,0.8187297548188104,45.5
685,685,0.8199269891447492,45.5
686,686,0.8211242649290297,45.5
687,687,0.8223215091228484,45.5
688,688,0.8235187691450119,45.5
689,689,0.8247160076432758,45.5
690,690,0.8259131597810323,45.5
691,691,0.8271059547530281,45.5
692,692,0.8283031258980433,45.5
693,693,0.8295004042651918,45.5
694,694,0.8306976567374336,45.5
695,695,0.8318948049015469,45.5
696,696,0.8330920173062218,45.5
697,697,0.8342847257852556,45.5
698,698,0.8354820292525823,45.5
699,699,0.8366791768206491,45.5
700,700,0.8378764835993449,45.5
701,701,0.8390736930237876,45.5
702,702,0.8402709207932155,45.5
703,703,0.8414634199937184,45.5
704,704,0.8426609981722302,45.5
705,705,0.843858182893859,45.5
706,706,0.8450551478730308,45.5
707,707,0.8462526679039002,45.5
708,708,0.8474498855405384,45.5
709,709,0.8486471429136064,45.5
710,710,0.8498397157589594,45.5
711,711,0.8510368377632564,45.5
712,712,0.8522340357965893,45.5
713,713,0.853431431055069,45.5
714,714,0.8546284313996633,45.5
715,715,0.8558256683746973,45.5
716,716,0.8570188053448995,45.5
717,717,0.858215871055921,45.5
718,718,0.8594131522046196,45.5
719,719,0.860610132349862,45.5
720,720,0.861807617015309,45.5
721,721,0.8630047631926007,45.5
722,722,0.8641975021362305,45.5
723,723,0.8653948754072189,45.5
724,724,0.8665918079349729,45.5
725,725,0.8677893109454049,45.5
726,726,0.8689862577782737,45.5
727,727,0.8701835049523248,45.5
728,728,0.8713765788078308,45.5
729,729,0.8725737910800512,45.5
730,730,0.8737707364559174,45.5
731,731,0.8749680710501141,45.5
732,732,0.8761655025349723,45.5
733,733,0.8773625257280138,45.5
734,734,0.8785551913579305,45.5
735,735,0.8797526862223943,45.5
736,736,0.880949708422025,45.5
737,737,0.8821471531523598,45.5
738,738,0.8833443800608317,45.5
739,739,0.8845412285460366,45.5
740,740,0.8857391738229328,45.5
741,741,0.8869316725598442,45.5
742,742,0.8881286534998152,45.5
743,743,0.8893261185619566,45.5
744,744,0.890522951947318,45.5
745,745,0.8917202362749311,45.5
746,746,0.8929175623920229,45.5
747,747,0.894110423790084,45.5
748,748,0.8953076506985559,45.5
749,749,0.8965048611826367,45.5
750,750,0.8977019738488727,45.5
751,751,0.8988995919624965,45.5
752,752,0.9000966689984004,45.5
753,753,0.9012891909811231,45.5
754,754,0.9024863427877426,45.5
755,755,0.9036837453312344,45.5
756,756,0.904881147146225,45.5
757,757,0.9060782659716077,45.5
758,758,0.9072753142648273,45.5
759,759,0.9084682451354132,45.5
760,760,0.9096656157573064,45.5
761,761,0.9108628062407177,45.5
762,762,0.9120597847302756,45.5
763,763,0.9132573784059949,45.5
764,764,0.9144545400804944,45.5
765,765,0.9156471984916263,45.5
766,766,0.9168442607588239,45.5
767,767,0.9180418312549591,45.5
768,768,0.9192389828628964,45.5
769,769,0.9204359769158892,45.5
770,770,0.921633235944642,45.5
771,771,0.922830668422911,45.5
772,772,0.9240234647194544,45.5
773,773,0.9252203957239786,45.5
774,774,0.9264176285266876,45.5
775,775,0.9276151320669386,45.5
776,776,0.9288123642073737,45.5
777,777,0.9300092989206314,45.5
778,778,0.9312020981974072,45.5
779,779,0.9323995784256194,45.5
780,780,0.9335966222816044,45.5
781,781,0.9347940299246046,45.5
782,782,0.9359910176197689,45.5
783,783,0.937188498708937,45.5
784,784,0.9383812848064634,45.5
785,785,0.9395785956250297,45.5
786,786,0.9407757306761212,45.5
787,787,0.9419726700252957,45.5
788,788,0.9431700497865678,45.5
789,789,0.9443673194117016,45.5
790,790,0.9455598976877001,45.5
791,791,0.9467574899726444,45.5
792,792,0.9479546695947647,45.5
793,793,0.9491519478956858,45.5
794,794,0.9503488747278849,45.5
795,795,0.9515460097789764,45.5
796,796,0.9527390379375882,45.5
797,797,0.9539362666341994,45.5
798,798,0.9551334178447723,45.5
799,799,0.9563306226332983,45.5
800,800,0.9575279282861285,45.5
801,801,0.9587251305580139,45.5
802,802,0.9599180066585541,45.5
803,803,0.9611153612534206,45.5
804,804,0.9623124205403858,45.5
805,805,0.9635096202294032,45.5
806,806,0.9647068672709995,45.5
807,807,0.9659040890137356,45.5
808,808,0.9670968826611835,45.5
809,809,0.9682940420177247,45.5
810,810,0.9694910424947739,45.5
811,811,0.9706883345709907,45.5
812,812,0.9718856063154009,45.5
813,813,0.9730828534232245,45.5
814,814,0.9742754579914941,45.5
815,815,0.9754730084207321,45.5
816,816,0.9766702126794391,45.5
817,817,0.9778672995832233,45.5
818,818,0.9790646655691995,45.5
819,819,0.9802575604783164,45.5
820,820,0.9814547916915681,45.5
821,821,0.9826520193285412,45.5
822,822,0.983849238952001,45.5
823,823,0.985046483344502,45.5
824,824,0.9862437197897169,45.5
825,825,0.9874365815851424,45.5
826,826,0.9886335250404147,45.5
827,827,0.989830904867914,45.5
828,828,0.9910280356142256,45.5
829,829,0.9922251458962759,45.5
830,830,0.9934225946002536,45.5
831,831,0.9946155149406857,45.5
832,832,0.9958123854796092,45.5
833,833,0.9970099031262928,45.5
834,834,0.9982069343990749,45.5
835,835,0.9994041380617354,45.5
836,836,1.0006016121308008,45.5
837,837,1.001794163915846,45.5
838,838,1.0029913508892059,45.5
839,839,1.0041888189315797,45.5
840,840,1.005386020872328,45.5
841,841,1.006583256787724,45.5
842,842,1.007780477868186,45.5
843,843,1.0089730217721726,45.5
844,844,1.0101703063646952,45.5
845,845,1.0113675347301694,45.5
846,846,1.0125646661387548,45.5
847,847,1.0137619225184122,45.5
848,848,1.014959207971891,45.5
849,849,1.0161522670586902,45.5
850,850,1.0173491168684428,45.5
851,851,1.0185464871591992,45.5
852,852,1.0197438956631555,45.5
853,853,1.020940792825487,45.5
854,854,1.0221381063593757,45.5
855,855,1.023330918682946,45.5
856,856,1.0245280831389958,45.5
857,857,1.0257255697250367,45.5
858,858,1.026922764248318,45.5
859,859,1.0281200061241786,45.5
860,860,1.0293172840939628,45.5
861,861,1.0305098041560914,45.5
862,862,1.0317071531878577,45.5
863,863,1.032904464006424,45.5
864,864,1.034101650648647,45.5
865,865,1.035298775302039,45.5
866,866,1.0364960498279996,45.5
867,867,1.0376890236139298,45.5
868,868,1.0388860364754995,45.5
869,869,1.0400835256444083,45.5
870,870,1.0412804618808957,45.5
871,871,1.0424779083331428,45.5
872,872,1.0436751384205287,45.5
873,873,1.0448677707380718,45.5
874,874,1.0460651628838644,45.5
875,875,1.0472619982560476,45.5
876,876,1.048459330399831,45.5
877,877,1.049656650159094,45.5
878,878,1.0508536838822895,45.5
879,879,1.0520466374026405,45.5
880,880,1.0532440861728456,45.5
881,881,1.0544413301679822,45.5
882,882,1.0556383754147425,45.5
883,883,1.0568355690108404,45.5
884,884,1.0580283563666875,45.5
885,885,1.059225866066085,45.5
886,886,1.0604228994581435,45.5
887,887,1.0616200359662376,45.5
888,888,1.0628175118234422,45.5
889,889,1.064014728864034,45.5
890,890,1.0652072607808645,45.5
891,891,1.0664044417937597,45.5
892,892,1.067602002620697,45.5
893,893,1.0687992344962227,45.5
894,894,1.0699961836470497,45.5
895,895,1.0711935849322214,45.5
896,896,1.0723864377207226,45.5
897,897,1.0735836814509498,45.5
898,898,1.0747806506686741,45.5
899,899,1.0759780758619308,45.5
900,900,1.077175178527832,45.5
901,901,1.0783723766936197,45.5
902,902,1.0795650100045733,45.5
903,903,1.0807622649934556,45.5
904,904,1.0819598250918918,45.5
905,905,1.0831570087538824,45.5
906,906,1.0843541773822571,45.5
907,907,1.0855514750215742,45.5
908,908,1.0867440358797709,45.5
909,909,1.0879414820008808,45.5
910,910,1.0891385259230932,45.5
911,911,1.090335644616021,45.5
912,912,1.091532682379087,45.5
913,913,1.0927301798926459,45.5
914,914,1.093922982679473,45.5
915,915,1.0951204144292406,45.5
916,916,1.0963176482253605,45.5
917,917,1.0975148720211454,45.5
918,918,1.0987117630243302,45.5
919,919,1.0999093512694043,45.5
920,920,1.101101747618781,45.5
921,921,1.1022990169790057,45.5
922,922,1.1034964663452573,45.5
923,923,1.1046937699450388,45.5
924,924,1.1058907808197869,45.5
925,925,1.1070882313119041,45.5
926,926,1.108280737797419,45.5
927,927,1.109478384123908,45.5
928,928,1.1106754887104036,45.5
929,929,1.1118727278047138,45.5
930,930,1.1130699395471149,45.5
931,931,1.1142668769756954,45.5
932,932,1.1154597304926979,45.5
933,933,1.1166569210423363,45.5
934,934,1.1178541647725635,45.5
935,935,1.1190515964561039,45.5
936,936,1.120249059928788,45.5
937,937,1.121446090473069,45.5
938,938,1.1226431757873958,45.5
939,939,1.123835887114207,45.5
940,940,1.1250332168075774,45.5
941,941,1.1262305599451066,45.5
942,942,1.1274274275700251,45.5
943,943,1.1286250844266679,45.5
944,944,1.1298222419288422,45.5
945,945,1.1310150841209625,45.5
946,946,1.1322120124101638,45.5
947,947,1.1334095747603312,45.5
948,948,1.1346067142486573,45.5
949,949,1.1358038716846042,45.5
950,950,1.1370011223024792,45.5
951,951,1.1381938946909376,45.5
952,952,1.1393910101387237,45.5
953,953,1.1405884656641219,45.5
954,954,1.1417857504553266,45.5
955,955,1.1429827823903826,45.5
956,956,1.1441799390978282,45.5
957,957,1.1453727304935455,45.5
958,958,1.1465701000558006,45.5
959,959,1.147767354912228,45.5
960,960,1.1489646061261496,45.5
961,961,1.1501618702544107,45.5
962,962,1.1513590483533012,45.5
963,963,1.1525516208012898,45.5
964,964,1.1537491153346167,45.5
965,965,1.1549461830986871,45.5
966,966,1.1561435661713282,45.5
967,967,1.1573407836092846,45.5
968,968,1.158537769118945,45.5
969,969,1.1597303109036552,45.5
970,970,1.1609276184770796,45.5
971,971,1.1621250542004904,45.5
972,972,1.1633221318986682,45.0
973,973,1.1645193240377638,45.0
974,974,1.1657166571749582,45.0
975,975,1.1669137342770894,45.0
976,976,1.168106653160519,45.0
977,977,1.1693039869599873,45.0
978,978,1.1705012718836467,45.0
979,979,1.171698621114095,45.0
980,980,1.1728958517313004,45.0
981,981,1.1740931314229968,45.0
982,982,1.175285523335139,45.0
983,983,1.176483102440834,45.0
984,984,1.1776803394820956,45.0
985,985,1.1788775557279587,45.0
986,986,1.1800744864675734,45.0
987,987,1.1812720117966333,45.0
988,988,1.18246479358938,45.0
989,989,1.183662032286326,45.0
990,990,1.1848589673307206,45.0
991,991,1.1860565255747901,45.0
992,992,1.1872537928157383,45.0
993,993,1.1884506627586153,45.0
994,994,1.1896437211169137,45.0
995,995,1.1908409469657475,45.0
996,996,1.1920381868547862,45.0
997,997,1.193235402504603,45.0
998,998,1.1944325466288461,45.0
999,999,1.195629550549719,45.0
1000,1000,1.196822490427229,45.0
1001,1001,1.1980196838908725,45.0
1002,1002,1.1992168899377187,45.0
1003,1003,1.2004143308268653,45.0
1004,1004,1.2016115693913565,45.0
1005,1005,1.2028084994686974,45.0
1006,1006,1.204005799823337,45.0
1007,1007,1.2051988895734151,45.0
1008,1008,1.2063961440324784,45.0
1009,1009,1.2075928365521962,45.0
1010,1010,1.2087901558478673,45.0
1011,1011,1.209987652235561,45.0
1012,1012,1.2111849547094768,45.0
1013,1013,1.2123774364259507,45.0
1014,1014,1.2135746128029294,45.0
1015,1015,1.2147720541556677,45.0
1016,1016,1.215969398551517,45.0
1017,1017,1.2171665596299701,45.0
1018,1018,1.2183638376659818,45.0
1019,1019,1.2195567088656956,45.0
1020,1020,1.2207538717985154,45.0
1021,1021,1.221950988173485,45.0
1022,1022,1.2231480228238636,45.0
1023,1023,1.2243455555703906,45.0
1024,1024,1.2255427892340556,45.0
1025,1025,1.226740004354053,45.0
1026,1026,1.2279327931669024,45.0
1027,1027,1.2291301741864946,45.0
1028,1028,1.230327109164662,45.0
1029,1029,1.2315243431594636,45.0
1030,1030,1.232721481455697,45.0
1031,1031,1.2339188199573092,45.0
1032,1032,1.2351117752657996,45.0
1033,1033,1.2363089401192136,45.0
1034,1034,1.2375060550371806,45.0
1035,1035,1.2387032335996628,45.0
1036,1036,1.2399005041519802,45.0
1037,1037,1.2410979127883912,45.0
1038,1038,1.2422950447267955,45.0
1039,1039,1.2434876741303338,45.0
1040,1040,1.2446850877337985,45.0
1041,1041,1.2458823141124513,45.0
1042,1042,1.2470794032679664,45.0
1043,1043,1.248276764485571,45.0
1044,1044,1.2494739315244887,45.0
1045,1045,1.2506709145175086,45.0
1046,1046,1.2518638932704926,45.0
1047,1047,1.2530609617630641,45.0
1048,1048,1.2542582950327132,45.0
1049,1049,1.255455339219835,45.0
1050,1050,1.2566529486576716,45.0
1051,1051,1.2578499927123388,45.0
1052,1052,1.2590426630443996,45.0
1053,1053,1.2602401606904137,45.0
1054,1054,1.2614370883173414,45.0
1055,1055,1.2626344219843546,45.0
1056,1056,1.2638318408197826,45.0
1057,1057,1.2650290791855918,45.0
1058,1058,1.26622627278169,45.0
1059,1059,1.2674193957116868,45.0
1060,1060,1.2686163410213258,45.0
1061,1061,1.2698142028517194,45.0
1062,1062,1.271010513106982,45.0
1063,1063,1.2722080387009516,45.0
1064,1064,1.273405254483223,45.0
1065,1065,1.2746025453673469,45.0
1066,1066,1.2757952176200018,45.0
1067,1067,1.2769922137260437,45.0
1068,1068,1.2781896071301566,45.0
1069,1069,1.2793869082132976,45.0
1070,1070,1.280584039092064,45.0
1071,1071,1.2817814232905707,45.0
1072,1072,1.282974149717225,45.0
1073,1073,1.2841713592741224,45.0
1074,1074,1.2853685969114304,45.0
1075,1075,1.2865658291180928,45.0
1076,1076,1.2877630718549093,45.5
1077,1077,1.2889599735207027,45.5
1078,1078,1.2901574038796955,45.5
1079,1079,1.2913503009080887,45.5
1080,1080,1.2925473705265258,45.5
1081,1081,1.2937444629271826,45.5
1082,1082,1.2949416759941312,45.5
1083,1083,1.2961389123731188,45.5
1084,1084,1.2973361786868838,45.5
1085,1085,1.2985336367951499,45.5
1086,1086,1.299726567665736,45.5
1087,1087,1.3009236664904489,45.5
1088,1088,1.302120531598727,45.5
1089,1089,1.3033179675870472,45.5
1090,1090,1.3045150715112686,45.5
1091,1091,1.3057125837935342,45.5
1092,1092,1.3069097585148282,45.5
1093,1093,1.3081022773186366,45.0
1094,1094,1.3092997719844182,45.0
1095,1095,1.3104968070983887,45.0
1096,1096,1.3116939649979273,45.0
1097,1097,1.3128911886612575,45.0
1098,1098,1.314088757832845,45.0
1099,1099,1.3152814505497614,45.0
1100,1100,1.3164787090486951,45.0
1101,1101,1.3176757151550718,45.0
1102,1102,1.3188733509514068,45.0
1103,1103,1.3200703949398465,45.0
1104,1104,1.3212675283352533,45.0
1105,1105,1.3224647441175248,45.0
1106,1106,1.3236576165093317,45.0
1107,1107,1.3248548631535637,45.0
1108,1108,1.3260520792007446,45.0
1109,1109,1.327249089082082,45.0
1110,1110,1.328446491824256,45.0
1111,1111,1.3296438673469755,45.0
1112,1112,1.3308410740560956,45.0
1113,1113,1.3320337679651049,45.0
1114,1114,1.3332307116190592,45.0
1115,1115,1.3344279531637828,45.0
1116,1116,1.3356254539224837,45.0
1117,1117,1.3368223769797218,45.0
1118,1118,1.3380198854870267,45.0
1119,1119,1.3392169233163198,45.0
1120,1120,1.340409935845269,45.0
1121,1121,1.3416070553329256,45.0
1122,1122,1.3428043946292667,45.0
1123,1123,1.3440016595522564,45.0
1124,1124,1.3451988033453623,45.0
1125,1125,1.346395678255293,45.0
1126,1126,1.347592986424764,45.0
1127,1127,1.3487858013312022,45.0
1128,1128,1.349983085128996,45.0
1129,1129,1.3511804068750806,45.0
1130,1130,1.3523774683475493,45.0
1131,1131,1.353575035068724,45.0
1132,1132,1.354772303700447,45.0
1133,1133,1.3559692678848903,45.0
1134,1134,1.3571622067689895,45.0
1135,1135,1.3583592874473995,45.0
1136,1136,1.3595567509863111,45.0
1137,1137,1.3607538849777645,45.0
1138,1138,1.3619511788421208,45.0
1139,1139,1.3631481368011897,45.0
1140,1140,1.3643410787979762,45.0
1141,1141,1.3655380770232943,45.0
1142,1142,1.3667358708381654,45.0
1143,1143,1.367932578391499,45.0
1144,1144,1.3691300504075157,45.0
1145,1145,1.3703270640638139,45.0
1146,1146,1.3715241063303418,45.0
1147,1147,1.3727169964710872,45.0
1148,1148,1.373914317223761,45.0
1149,1149,1.3751114816798105,45.0
1150,1150,1.3763089618417952,45.0
1151,1151,1.3775062486860488,45.0
1152,1152,1.378703429102898,45.0
1153,1153,1.3798959402243296,45.0
1154,1154,1.381093526813719,45.0
1155,1155,1.3822903509934743,45.0
1156,1156,1.383487674858835,45.0
1157,1157,1.3846852293941712,45.0
1158,1158,1.3858821954329807,45.0
1159,1159,1.3870792741245694,45.0
1160,1160,1.3882723228136697,45.0
1161,1161,1.389469286799431,45.0
1162,1162,1.3906667964988286,45.0
1163,1163,1.3918636582957375,45.0
1164,1164,1.393061243891716,45.0
1165,1165,1.3942581861548953,45.0
1166,1166,1.3954513053761588,45.0
1167,1167,1.3966485206948387,45.0
1168,1168,1.3978454322285123,45.0
1169,1169,1.3990426468186907,45.0
1170,1170,1.4002402604950799,45.0
1171,1171,1.4014374383952883,45.0
1172,1172,1.4026298832231099,45.0
1173,1173,1.40382735464308,45.0
1174,1174,1.4050245759884517,45.0
1175,1175,1.406221802632014,45.0
1176,1176,1.4074190446403292,45.0
1177,1177,1.4086160299513075,45.0
1178,1178,1.4098135015699602,45.0
1179,1179,1.4110062740246454,45.0
1180,1180,1.4122035457690556,45.0
1181,1181,1.4134006067117055,45.0
1182,1182,1.4145980224344465,45.0
1183,1183,1.415795226097107,45.0
1184,1184,1.4169921217362087,45.0
1185,1185,1.4181848798857795,45.0
1186,1186,1.4193824826346504,45.0
1187,1187,1.4205797837177911,45.0
1188,1188,1.4217769140667385,45.0
1189,1189,1.4229737006293404,45.0
1190,1190,1.4241714202033149,45.0
1191,1191,1.4253643563058642,45.0
1192,1192,1.4265613010194567,45.0
1193,1193,1.4277583411004808,45.0
1194,1194,1.4289555696646372,45.0
1195,1195,1.4301529657178456,45.0
1196,1196,1.4313501320944892,45.0
1197,1197,1.4325427862008413,45.0
1198,1198,1.4337403125233121,45.0
1199,1199,1.4349375544654,45.0
1200,1200,1.4361344524886872,45.0
1201,1201,1.4373316065470378,45.0
1202,1202,1.4385292082362704,45.0
1203,1203,1.4397265164057413,45.0
1204,1204,1.4409191783269246,45.0
1205,1205,1.4421162985430824,45.0
1206,1206,1.4433137935400009,45.0
1207,1207,1.444510718451606,45.0
1208,1208,1.4457079611884223,45.0
1209,1209,1.4469050811396704,45.0
1210,1210,1.448098157842954,45.0
1211,1211,1.4492953830295139,45.0
1212,1212,1.4504926164944967,45.0
1213,1213,1.4516899371147156,45.0
1214,1214,1.4528868608342276,45.0
1215,1215,1.4540843461619484,45.0
1216,1216,1.455276809864574,45.0
1217,1217,1.456474016043875,45.0
1218,1218,1.4576715217034022,45.0
1219,1219,1.4588684620459875,45.0
1220,1220,1.4600656251774893,45.0
1221,1221,1.4612630424896875,45.0
1222,1222,1.462460210720698,45.0
1223,1223,1.4636530154943466,45.0
1224,1224,1.464850473271476,45.0
1225,1225,1.466047617064582,45.0
1226,1226,1.4672448701990974,45.0
1227,1227,1.468441972732544,45.0
1228,1228,1.4696390945381588,45.0
1229,1229,1.4708318697081673,45.0
1230,1230,1.4720293531152937,45.0
1231,1231,1.473226420548227,45.0
1232,1232,1.4744235087765587,45.0
1233,1233,1.4756209464867913,45.0
1234,1234,1.4768182384967803,45.0
1235,1235,1.478011073536343,45.0
1236,1236,1.4792083058092331,45.0
1237,1237,1.4804053076770571,45.0
1238,1238,1.4816028179725012,45.0
1239,1239,1.4827996293703716,45.0
1240,1240,1.4839974601401222,45.0
1241,1241,1.4851896737019221,45.0
1242,1242,1.4863869086901347,45.0
1243,1243,1.4875844130913416,45.0
1244,1244,1.488781664967537,45.0
1245,1245,1.4899785690175162,45.0
1246,1246,1.491176071498129,45.0
1247,1247,1.4923732036352158,45.0
1248,1248,1.4935658343633016,45.0
1249,1249,1.4947630255089865,45.0
1250,1250,1.4959605226251813,45.0
1251,1251,1.4971574818425708,45.0
1252,1252,1.4983550404177772,45.0
1253,1253,1.4995517934030957,45.0
1254,1254,1.5007450526952744,45.0
1255,1255,1.5019419938988157,45.0
1256,1256,1.503139459225867,45.0
1257,1257,1.5043363727463617,45.0
1258,1258,1.5055335955487357,45.0
1259,1259,1.5067311414082845,45.0
1260,1260,1.507923976778984,45.0
1261,1261,1.5091207262542512,45.0
1262,1262,1.5103183804617988,45.0
1263,1263,1.5115156239933438,45.0
1264,1264,1.5127128171258502,45.0
1265,1265,1.5139053557978737,45.0
1266,1266,1.515102857152621,45.0
1267,1267,1.516300082206726,45.0
1268,1268,1.51749710255199,45.0
1269,1269,1.5186944168143803,45.0
1270,1270,1.5198914304706785,45.0
1271,1271,1.5210843229956097,45.0
1272,1272,1.5222817582554289,45.0
1273,1273,1.5234787789318296,45.0
1274,1274,1.5246762326690886,45.0
1275,1275,1.5258734842803745,45.0
1276,1276,1.5270703710450066,45.0
1277,1277,1.528263072570165,45.0
1278,1278,1.5294604131248262,45.0
1279,1279,1.5306578795115153,45.0
1280,1280,1.5318547964758347,45.0
1281,1281,1.5330522320005628,45.0
1282,1282,1.5342494150665071,45.0
1283,1283,1.5354421178499857,45.0
1284,1284,1.5366393557522036,45.0
1285,1285,1.537836844391293,45.0
1286,1286,1.5390338512923982,45.0
1287,1287,1.5402310387293499,45.0
1288,1288,1.5414284547170003,45.0
1289,1289,1.5426209899451997,45.0
1290,1290,1.5438182004292806,45.0
1291,1291,1.5450157039695316,45.0
1292,1292,1.5462129312753676,45.0
1293,1293,1.5474098951286739,45.0
1294,1294,1.5486074325773451,45.0
1295,1295,1.5498001799980798,45.0
1296,1296,1.5509971832566791,45.0
1297,1297,1.5521947371959686,45.0
1298,1298,1.5533919684754478,45.0
1299,1299,1.554589214656088,45.0
1300,1300,1.555782033867306,45.0
1301,1301,1.5569792845514085,45.0
1302,1302,1.55817670709557,45.0
1303,1303,1.5593736213445664,45.0
1304,1304,1.5605710640880797,45.0
1305,1305,1.5617682690090604,45.0
1306,1306,1.5629610817299948,45.0
1307,1307,1.5641582742664548,45.0
1308,1308,1.5653558484713237,45.0
1309,1309,1.5665528055032094,45.0
1310,1310,1.567750387456682,45.0
1311,1311,1.5689472942882114,45.0
1312,1312,1.5701400811804664,45.0
1313,1313,1.571337124771542,45.0
1314,1314,1.572534525791804,45.0
1315,1315,1.5737318393256932,45.0
1316,1316,1.5749290494124095,45.0
1317,1317,1.5761262942022747,45.0
1318,1318,1.5773190616236792,45.0
1319,1319,1.5785163401232825,45.0
1320,1320,1.579713597562578,45.0
1321,1321,1.5809107975165049,45.0
1322,1322,1.582108305361536,45.0
1323,1323,1.5833049766884912,45.0
1324,1324,1.5844978302054935,45.0
1325,1325,1.5856949290302065,45.0
1326,1326,1.586892211702135,45.0
1327,1327,1.5880894972880681,45.0
1328,1328,1.5892867641978794,45.0
1329,1329,1.5904837722910774,45.0
1330,1330,1.591677017013232,45.0
1331,1331,1.5928738104634814,45.0
1332,1332,1.5940714065233867,45.0
1333,1333,1.5952686114443673,45.0
1334,1334,1.5964658859041,45.0
1335,1335,1.5976586335897445,45.0
1336,1336,1.5988558719555537,45.0
1337,1337,1.6000530878040526,45.0
1338,1338,1.6012500253650876,45.0
1339,1339,1.602447339296341,45.0
1340,1340,1.6036446284585528,45.0
1341,1341,1.6048374607827929,45.0
1342,1342,1.6060348833931817,45.0
1343,1343,1.6072320742739572,45.0
1344,1344,1.6084291806485917,45.0
1345,1345,1.6096263523896535,45.0
1346,1346,1.6108236821492512,45.0
1347,1347,1.6120164861943986,45.0
1348,1348,1.6132137051555846,45.0
1349,1349,1.614410735964775,45.0
1350,1350,1.6156082024176917,45.0
1351,1351,1.616805364754465,45.0
1352,1352,1.6180026747120755,45.0
1353,1353,1.6191951635811064,45.0
1354,1354,1.6203923452562756,45.0
1355,1355,1.6215895709726547,45.0
1356,1356,1.6227868625852797,45.0
1357,1357,1.6239840086301167,45.0
1358,1358,1.6251812357372708,45.0
1359,1359,1.6263743787341647,45.0
1360,1360,1.6275716305441326,45.0
1361,1361,1.6287687089708116,45.0
1362,1362,1.629965726269616,45.0
1363,1363,1.6311632418632507,45.0
1364,1364,1.6323603454563353,45.0
1365,1365,1.63355326420731,45.0
1366,1366,1.634750485420227,45.0
1367,1367,1.635947699215677,45.0
1368,1368,1.6371449338065254,45.0
1369,1369,1.638342217206955,45.0
1370,1370,1.6395391041040421,45.0
1371,1371,1.6407322226630316,45.0
1372,1372,1.641929136580891,45.0
1373,1373,1.643126809530788,45.0
1374,1374,1.6443238738510344,45.0
1375,1375,1.6455210550626118,45.0
1376,1376,1.6467183507813348,45.0
1377,1377,1.6479110261466767,45.0
1378,1378,1.649108053776953,45.0
1379,1379,1.6503051963779662,45.0
1380,1380,1.6515026931630241,45.0
1381,1381,1.6526999300718308,45.0
1382,1382,1.6538974269231161,45.0
1383,1383,1.655090075797505,45.0
1384,1384,1.6562869643502767,45.0
1385,1385,1.6574843568934334,45.0
1386,1386,1.6586814299556945,45.0
1387,1387,1.6598786951435938,45.0
1388,1388,1.661076052122646,45.0
1389,1389,1.6622689537207285,45.0
1390,1390,1.6634661875830756,45.0
1391,1391,1.6646633068058225,45.0
1392,1392,1.6658607133229577,45.0
1393,1393,1.6670578796996012,45.0
1394,1394,1.6682552056180107,45.0
1395,1395,1.669447758131557,45.0
1396,1396,1.6706448743740718,45.0
1397,1397,1.6718420907523897,45.0
1398,1398,1.6730393444829517,45.0
1399,1399,1.6742366637123955,45.0
1400,1400,1.6754338351223204,45.0
1401,1401,1.676630945271916,45.0
1402,1402,1.6778238520357345,45.0
1403,1403,1.6790212580892774,45.0
1404,1404,1.680218553211954,45.0
1405,1405,1.6814155727624893,45.0
1406,1406,1.682612936562962,45.0
1407,1407,1.6838100148571862,45.0
1408,1408,1.6850030230813555,45.0
1409,1409,1.6862001927031411,45.0
1410,1410,1.687397186756134,45.0
1411,1411,1.6885946836736467,45.0
1412,1412,1.6897915621598563,45.0
1413,1413,1.6909889246357812,45.0
1414,1414,1.6921818634536532,45.0
1415,1415,1.693379079302152,45.0
1416,1416,1.694576192498207,45.0
1417,1417,1.69577356490824,45.0
1418,1418,1.6969704658455318,45.0
1419,1419,1.6981680690579943,45.0
1420,1420,1.6993607974714704,45.0
1421,1421,1.700557720926073,45.0
1422,1422,1.7017552902301152,45.0
1423,1423,1.7029525334305233,45.0
1424,1424,1.7041496204005346,45.0
1425,1425,1.7053467269738516,45.0
1426,1426,1.706544149518013,45.0
1427,1427,1.7077367549472384,45.0
1428,1428,1.7089338537057241,45.0
1429,1429,1.7101311133967505,45.0
1430,1430,1.7113286775350571,45.0
1431,1431,1.712525568538242,45.0
1432,1432,1.7137227663728927,45.0
1433,1433,1.714915695918931,45.0
1434,1434,1.7161127936840057,45.0
1435,1435,1.717310308350457,45.0
1436,1436,1.7185072461101745,45.0
1437,1437,1.7197045621607039,45.0
1438,1438,1.7209017060862648,45.0
1439,1439,1.722094789677196,45.0
1440,1440,1.7232919267813365,45.0
1441,1441,1.7244889406363169,45.0
1442,1442,1.7256864717933866,45.0
1443,1443,1.7268836088312998,45.0
1444,1444,1.72808090031147,45.0
1445,1445,1.729273448586464,45.0
1446,1446,1.7304706568850412,45.0
1447,1447,1.7316678518719144,45.0
1448,1448,1.7328652856747309,45.0
1449,1449,1.7340623310539458,45.0
1450,1450,1.735259833600786,45.0
1451,1451,1.7364523463116752,45.0
1452,1452,1.737649518582556,45.0
1453,1453,1.7388467246956296,45.0
1454,1454,1.740044547783004,45.0
1455,1455,1.741241565876537,45.0
1456,1456,1.7424390759732988,45.0
1457,1457,1.7436360251903533,45.0
1458,1458,1.7448284863101111,45.0
1459,1459,1.746025709576077,45.5
1460,1460,1.7472228987349405,45.5
1461,1461,1.748420110212432,45.5
1462,1462,1.7496177538235982,45.5
1463,1463,1.7508146415816412,45.5
1464,1464,1.7520074654950035,45.5
1465,1465,1.7532047930028702,45.5
1466,1466,1.754402148326238,45.5
1467,1467,1.7555993745062086,45.5
1468,1468,1.7567963763740329,45.5
1469,1469,1.7579935657315784,45.5
1470,1470,1.7591865383916432,45.5
1471,1471,1.7603838400708305,45.5
1472,1472,1.76158117585712,45.5
1473,1473,1.7627781025568645,45.5
1474,1474,1.7639755615260866,45.5
1475,1475,1.765172579156028,45.5
1476,1476,1.766365525590049,45.5
1477,1477,1.7675625858041975,45.5
1478,1478,1.768759681251314,45.5
1479,1479,1.7699570856491724,45.5
1480,1480,1.7711542114946577,45.5
1481,1481,1.7723514889346228,45.5
1482,1482,1.7735485861036513,45.5
1483,1483,1.7747415290938484,45.5
1484,1484,1.7759389277299245,45.5
1485,1485,1.7771359534396065,45.5
1486,1486,1.778333056834009,45.5
1487,1487,1.779530286722713,45.5
1488,1488,1.7807278438409169,45.5
1489,1489,1.7819204340378443,45.5
1490,1490,1.7831175180276235,45.5
1491,1491,1.7843147634797627,45.5
1492,1492,1.785512263112598,45.5
1493,1493,1.7867092998160257,45.5
1494,1494,1.7879065147373412,45.5
1495,1495,1.7891037481360967,45.5
1496,1496,1.7902967576848137,45.5
1497,1497,1.7914936651786169,45.5
1498,1498,1.7926911828253005,45.5
1499,1499,1.7938884856965807,45.5
1500,1500,1.7950857813490761,45.5
1501,1501,1.7962828548749288,45.5
1502,1502,1.797475709517797,45.5
1503,1503,1.798672580189175,45.5
1504,1504,1.7998701017432743,45.5
1505,1505,1.801067071557045,45.5
1506,1506,1.802264587018225,45.5
1507,1507,1.8034618209467994,45.5
1508,1508,1.8046586827437083,45.5
1509,1509,1.8058516263299518,45.5
1510,1510,1.8070490790075726,45.5
1511,1511,1.8082462471061282,45.5
1512,1512,1.8094434709019132,45.5
1513,1513,1.8106405862834718,45.5
1514,1514,1.8118379200167125,45.5
1515,1515,1.813035135269165,45.5
1516,1516,1.8142277702358034,45.5
1517,1517,1.8154250471459494,45.5
1518,1518,1.8166226317485177,45.5
1519,1519,1.8178196038802465,45.5
1520,1520,1.8190168081389533,45.5
1521,1521,1.8202139106723998,45.5
1522,1522,1.8214068445894454,45.5
1523,1523,1.8226038757960001,45.5
1524,1524,1.8238011596600214,45.5
1525,1525,1.8249985410107508,45.5
1526,1526,1.8261955589056016,45.5
1527,1527,1.8273927026987076,45.5
1528,1528,1.828590233458413,45.5
1529,1529,1.8297827515999476,45.5
1530,1530,1.8309802865319782,45.5
1531,1531,1.8321774464845657,45.5
1532,1532,1.8333746801482307,45.5
1533,1533,1.8345716991027197,45.5
1534,1534,1.8357691019111209,45.5
1535,1535,1.8369618667496574,45.5
1536,1536,1.8381590565707948,45.5
1537,1537,1.839356144865354,45.5
1538,1538,1.8405535011159049,45.5
1539,1539,1.841750762131479,45.5
1540,1540,1.8429478991031647,45.5
1541,1541,1.8441451505157682,45.5
1542,1542,1.8453379671441184,45.5
1543,1543,1.846535293791029,45.5
1544,1544,1.8477323049969143,45.5
1545,1545,1.8489297638336817,45.5
1546,1546,1.85012698855665,45.5
1547,1547,1.8513237988286548,45.5
1548,1548,1.8525211757421494,45.5
1549,1549,1.8537141446934806,45.5
1550,1550,1.8549112994803323,45.5
1551,1551,1.8561084714863036,45.5
1552,1552,1.857305635213852,45.5
1553,1553,1.8585029195414648,45.5
1554,1554,1.859700349635548,45.5
1555,1555,1.8608931310309305,45.5
1556,1556,1.862090227537685,45.5
1557,1557,1.863287516699897,45.5
1558,1558,1.8644845317469703,45.5
1559,1559,1.8656821167469024,45.5
1560,1560,1.8668789790736304,45.5
1561,1561,1.8680761814117433,45.5
1562,1562,1.869269120030933,45.5
1563,1563,1.870466524163882,45.5
1564,1564,1.8716637975639767,45.5
1565,1565,1.8728606835338804,45.5
1566,1566,1.8740581834978527,45.5
1567,1567,1.8752556365066104,45.5
1568,1568,1.8764479996760686,45.0
1569,1569,1.8776451465156343,45.0
1570,1570,1.878842750257916,45.0
1571,1571,1.880039651857482,45.0
1572,1572,1.8812368003527324,45.0
1573,1573,1.8824342166715198,45.0
1574,1574,1.883631542523702,45.0
1575,1575,1.8848244359758166,45.0
1576,1576,1.8860215924183528,45.0
1577,1577,1.8872186395194794,45.0
1578,1578,1.8884161275625229,45.0
1579,1579,1.8896133402321074,45.0
1580,1580,1.8908102713690864,45.0
1581,1581,1.8920078283548356,45.0
1582,1582,1.8932005196147494,45.0
1583,1583,1.8943978146711986,45.0
1584,1584,1.8955947822994657,45.0
1585,1585,1.8967920918597116,45.0
1586,1586,1.897989422414038,45.0
1587,1587,1.8991863806380167,45.0
1588,1588,1.900383895834287,45.0
1589,1589,1.9015766919983759,45.0
1590,1590,1.9027738695012202,45.0
1591,1591,1.903970798254013,45.0
1592,1592,1.9051681719885931,45.0
1593,1593,1.9063655155897141,45.0
1594,1594,1.907562752034929,45.0
1595,1595,1.9087556250890096,45.0
1596,1596,1.9099525282118055,45.0
1597,1597,1.9111498941977818,45.0
1598,1598,1.9123472876681222,45.0
1599,1599,1.913544463581509,44.5
1600,1600,1.9147418460581038,44.5
1601,1601,1.915938891834683,44.5
1602,1602,1.9171313291788101,44.5
1603,1603,1.9183286408583322,44.5
1604,1604,1.9195258533292348,44.5
1605,1605,1.9207233402464126,44.5
1606,1606,1.9219203531742095,44.5
1607,1607,1.9231177835332023,44.5
1608,1608,1.9243147848712074,44.5
1609,1609,1.9255078894562192,44.5
1610,1610,1.926704949206776,44.5
1611,1611,1.9279022900925742,44.5
1612,1612,1.9290994954771465,44.5
1613,1613,1.930296762055821,44.5
1614,1614,1.9314940229389403,44.5
1615,1615,1.9326867538690566,44.5
1616,1616,1.9338838312360975,44.5
1617,1617,1.9350810111893548,44.5
1618,1618,1.9362781402137546,44.5
1619,1619,1.93747564819124,44.5
1620,1620,1.9386728574832282,44.5
1621,1621,1.9398656413952509,44.5
1622,1622,1.9410627812809413,44.5
1623,1623,1.9422601455450057,44.5
1624,1624,1.9434572203954061,44.5
1625,1625,1.9446545502212313,44.5
1626,1626,1.9458516753382153,44.5
1627,1627,1.9470486141575707,44.5
1628,1628,1.9482416262891558,44.5
1629,1629,1.9494390343295203,44.5
1630,1630,1.950636102159818,44.5
1631,1631,1.9518335268232558,44.5
1632,1632,1.9530305649174584,44.5
1633,1633,1.9542278993792004,44.5
1634,1634,1.9554206894503698,44.5
1635,1635,1.9566179845730465,44.5
1636,1636,1.9578148387538061,44.5
1637,1637,1.9590124202436872,44.5
1638,1638,1.960209604965316,44.5
1639,1639,1.9614065401421652,44.5
1640,1640,1.9625993608103858,44.5
1641,1641,1.9637968425618277,44.5
1642,1642,1.9649941333797243,44.5
1643,1643,1.9661913014120527,44.5
1644,1644,1.967388515141275,44.5
1645,1645,1.9685855878723992,44.5
1646,1646,1.9697783633735444,44.5
1647,1647,1.970975445376502,44.5
1648,1648,1.9721726942062379,44.5
1649,1649,1.973370201057858,44.5
1650,1650,1.9745674361785253,44.5
1651,1651,1.9757646712991925,44.5
1652,1652,1.9769575199153688,44.5
1653,1653,1.9781547102000978,44.5
1654,1654,1.979351991613706,44.5
1655,1655,1.9805490322245491,44.5
1656,1656,1.9817461838987138,44.5
1657,1657,1.9829436451196671,44.5
1658,1658,1.9841405799653795,44.5
1659,1659,1.9853337346845203,44.5
1660,1660,1.9865306193961036,44.5
1661,1661,1.987728072139952,44.5
1662,1662,1.9889252792464363,44.5
1663,1663,1.9901222131649654,44.5
1664,1664,1.9913194418615765,44.5
1665,1665,1.9925125720103583,44.5
1666,1666,1.99370949016677,44.5
1667,1667,1.9949066676033869,44.5
1668,1668,1.9961038882864846,44.5
1669,1669,1.99730118824376,44.5
1670,1670,1.9984984174701903,44.5
1671,1671,1.9996913986735874,44.5
1672,1672,2.0008885504139795,44.5
1673,1673,2.002085955871476,44.5
1674,1674,2.003282874425252,44.5
1675,1675,2.0044800447093114,44.5
1676,1676,2.00567753136158,44.5
1677,1677,2.006874971124861,44.5
1678,1678,2.008067205945651,44.5
1679,1679,2.0092646976974273,44.5
1680,1680,2.0104617253277035,44.5
1681,1681,2.011659054160118,44.5
1682,1682,2.0128561544418333,44.5
1683,1683,2.014053697122468,44.5
1684,1684,2.015246109366417,44.5
1685,1685,2.016443675690227,44.5
1686,1686,2.0176409947872163,44.5
1687,1687,2.0188381871912213,44.5
1688,1688,2.0200351378652783,44.5
1689,1689,2.0212325980265935,44.5
1690,1690,2.022425374587377,44.5
1691,1691,2.0236223853296704,44.5
1692,1692,2.024819707671801,44.5
1693,1693,2.026017050941785,44.5
1694,1694,2.0272142561276754,44.5
1695,1695,2.0284114955531227,44.5
1696,1696,2.029608592722151,44.5
1697,1697,2.0308016168408924,44.5
1698,1698,2.031998512678676,44.5
1699,1699,2.0331960474782518,44.5
1700,1700,2.034393048948712,44.5
1701,1701,2.0355901458528307,44.5
1702,1702,2.0367876535654066,44.5
1703,1703,2.0379804511202706,44.5
1704,1704,2.039177465173933,44.5
1705,1705,2.040374891360601,44.5
1706,1706,2.0415721780723994,44.5
1707,1707,2.042769083513154,44.5
1708,1708,2.0439662849903106,44.5
1709,1709,2.045159247716268,44.5
1710,1710,2.0463565505875483,44.5
1711,1711,2.0475536964999304,44.5
1712,1712,2.0487508038017483,44.5
1713,1713,2.0499483123752804,44.5
1714,1714,2.05114547987779,44.5
1715,1715,2.0523380490806367,44.5
1716,1716,2.0535355335474015,44.5
1717,1717,2.054732738468382,44.5
1718,1718,2.0559299086199867,44.5
1719,1719,2.0571271858612694,44.5
1720,1720,2.0583241167995663,44.5
1721,1721,2.0595212806595695,44.5
1722,1722,2.06071432378557,44.5
1723,1723,2.061911538508203,44.5
1724,1724,2.063108753164609,44.5
1725,1725,2.0643059668938317,44.5
1726,1726,2.065503406524658,44.5
1727,1727,2.066700439121988,44.5
1728,1728,2.067893267075221,44.5
1729,1729,2.0690902640422184,44.5
1730,1730,2.070287656188011,44.5
1731,1731,2.0714849106470745,44.5
1732,1732,2.0726818625794516,44.5
1733,1733,2.0738747228516474,44.5
1734,1734,2.0750719572438134,44.5
1735,1735,2.0762694651550717,44.5
1736,1736,2.0774665257003573,44.5
1737,1737,2.07866395301289,44.5
1738,1738,2.07986090487904,44.5
1739,1739,2.0810538178682325,44.5
1740,1740,2.0822510047753653,44.5
1741,1741,2.083448261419932,44.5
1742,1742,2.084645487997267,44.5
1743,1743,2.0858426462279427,44.5
1744,1744,2.0870399557881885,44.5
1745,1745,2.088232899043295,44.5
1746,1746,2.089429933296309,44.5
1747,1747,2.090627337164349,44.5
1748,1748,2.0918244827455945,44.5
1749,1749,2.0930217362774743,44.5
1750,1750,2.0942190303405126,44.5
1751,1751,2.0954112903939355,44.5
1752,1752,2.096608905593554,44.5
1753,1753,2.097806022100978,44.5
1754,1754,2.099003520409266,44.5
1755,1755,2.1002007556623883,44.5
1756,1756,2.1013977334896725,44.5
1757,1757,2.1025904509094024,44.5
1758,1758,2.103787719541126,44.5
1759,1759,2.1049849294291603,44.5
1760,1760,2.106182183159722,44.5
1761,1761,2.107379168338246,44.5
1762,1762,2.108576856454213,44.5
1763,1763,2.109770256082217,44.5
1764,1764,2.1109665196471745,44.5
1765,1765,2.1121639937162398,44.5
1766,1766,2.1133611459202237,44.0
1767,1767,2.1145583465364246,44.0
1768,1768,2.1157556073533166,44.0
1769,1769,2.116948361330562,44.0
1770,1770,2.1181456471151776,44.0
1771,1771,2.1193429916434816,44.0
1772,1772,2.12054004629453,44.0
1773,1773,2.1217372640636234,44.0
1774,1774,2.122934359643194,44.0
1775,1775,2.124127132826381,44.0
1776,1776,2.125324507024553,44.0
1777,1777,2.1265219377146827,44.0
1778,1778,2.127719170186255,44.5
1779,1779,2.128916383981705,44.5
1780,1780,2.130113302204344,44.5
1781,1781,2.1313063499662612,44.5
1782,1782,2.1325032746129566,44.5
1783,1783,2.133700827492608,44.5
1784,1784,2.1348977550533084,44.5
1785,1785,2.1360952915085685,44.5
1786,1786,2.1372926025920442,44.5
1787,1787,2.138485001987881,44.5
1788,1788,2.139682218035062,44.5
1789,1789,2.1408797019057806,44.5
1790,1790,2.1420766616529887,44.5
1791,1791,2.1432741494311225,44.5
1792,1792,2.1444710871246127,44.5
1793,1793,2.1456641865438884,44.5
1794,1794,2.146861692203416,44.5
1795,1795,2.148058466646406,44.5
1796,1796,2.149255816075537,44.5
1797,1797,2.1504528033071093,44.5
1798,1798,2.151650300092167,44.5
1799,1799,2.152842990424898,44.5
1800,1800,2.154040133754412,44.5
1801,1801,2.1552372255590226,44.5
1802,1802,2.156434898575147,44.5
1803,1803,2.1576317275895014,44.5
1804,1804,2.1588289409213597,44.5
1805,1805,2.160021934111913,44.5
1806,1806,2.1612190146578683,44.5
1807,1807,2.162416483958562,44.5
1808,1808,2.1636133882072235,44.5
1809,1809,2.164810974796613,44.5
1810,1810,2.16600812792778,44.5
1811,1811,2.167200822300381,44.5
1812,1812,2.1683980437782076,44.5
1813,1813,2.1695953501595393,44.5
1814,1814,2.1707926063405143,44.5
1815,1815,2.1719898235797883,44.5
1816,1816,2.1731869935327106,44.5
1817,1817,2.1743799145354163,44.5
1818,1818,2.1755770691898135,44.5
1819,1819,2.1767742857668133,44.5
1820,1820,2.177971473005083,44.5
1821,1821,2.1791686777273815,44.5
1822,1822,2.18036594192187,44.5
1823,1823,2.1815587343109977,44.5
1824,1824,2.1827556929323406,44.5
1825,1825,2.1839530711041557,44.5
1826,1826,2.185150475766924,44.5
1827,1827,2.186347424123022,44.5
1828,1828,2.187544545200136,44.5
1829,1829,2.1887421551677915,44.5
1830,1830,2.189934566749467,44.5
1831,1831,2.1911318173673417,44.5
1832,1832,2.192329194413291,44.5
1833,1833,2.193526357544793,44.5
1834,1834,2.1947235138548744,44.5
1835,1835,2.195920640031497,44.5
1836,1836,2.1971136818329495,44.5
1837,1837,2.198311195042398,44.5
1838,1838,2.199508249229855,44.5
1839,1839,2.2007053183847005,44.5
1840,1840,2.201902605758773,44.5
1841,1841,2.2030998753176796,44.5
1842,1842,2.2042926326062946,44.5
1843,1843,2.205489785803689,44.5
1844,1844,2.206687007745107,44.5
1845,1845,2.207884444197019,44.5
1846,1846,2.2090816615687476,44.5
1847,1847,2.210278654827012,44.5
1848,1848,2.211471540398068,44.5
1849,1849,2.212668686774042,44.5
1850,1850,2.2138659636179607,44.5
1851,1851,2.2150632799334,44.5
1852,1852,2.2162603975666895,44.5
1853,1853,2.217457734677527,44.5
1854,1854,2.218654681973987,44.5
1855,1855,2.2198477569553585,44.5
1856,1856,2.2210448583629394,44.5
1857,1857,2.2222423205110764,44.5
1858,1858,2.223439137008455,44.5
1859,1859,2.224636525246832,44.5
1860,1860,2.225833694736163,44.5
1861,1861,2.227026380499204,44.5
1862,1862,2.228223946094513,44.5
1863,1863,2.2294208390845194,44.5
1864,1864,2.2306181574530073,44.5
1865,1865,2.231815432906151,44.5
1866,1866,2.2330127982960803,44.5
1867,1867,2.2342052922646203,44.5
1868,1868,2.2354028741518657,44.5
1869,1869,2.2366001128488118,44.5
1870,1870,2.2377972662448884,44.5
1871,1871,2.238994193341997,44.5
1872,1872,2.2401915989319483,44.5
1873,1873,2.241388778421614,44.5
1874,1874,2.24258173763752,44.5
1875,1875,2.2437787306308747,44.5
1876,1876,2.244976276424196,44.5
1877,1877,2.2461729557646644,44.5
1878,1878,2.247370628118515,44.5
1879,1879,2.2485677307181886,44.5
1880,1880,2.2497606961594685,44.5
1881,1881,2.2509577318694856,44.5
1882,1882,2.252155215475294,44.5
1883,1883,2.2533524511257808,44.5
1884,1884,2.2545496284299427,44.5
1885,1885,2.2557465136713453,44.5
1886,1886,2.256939571963416,44.5
1887,1887,2.2581365194585588,44.5
1888,1888,2.2593338744507894,44.5
1889,1889,2.260530943804317,44.5
1890,1890,2.261728318532308,44.5
1891,1891,2.262925735976961,44.5
1892,1892,2.264118387831582,44.5
1893,1893,2.2653157090478473,44.5
1894,1894,2.2665129865540394,44.5
1895,1895,2.2677104418145286,44.5
1896,1896,2.268907215926382,44.5
1897,1897,2.2701046775447,44.5
1898,1898,2.2712974958287346,44.5
1899,1899,2.2724946580992804,44.5
1900,1900,2.2736917904350493,44.5
1901,1901,2.2748889189958574,44.5
1902,1902,2.2760860533846747,44.5
1903,1903,2.277283288968934,44.5
1904,1904,2.278480531109704,44.5
1905,1905,2.279673663576444,44.5
1906,1906,2.280870643787914,44.5
1907,1907,2.2820677894353865,44.5
1908,1908,2.2832653854290643,44.5
1909,1909,2.2844624701473446,44.5
1910,1910,2.2856594351265165,44.5
1911,1911,2.2868523901700972,44.5
1912,1912,2.2880498233768676,44.5
1913,1913,2.2892466762330796,44.5
1914,1914,2.290444133281708,44.5
1915,1915,2.291641210251384,44.5
1916,1916,2.2928386212057537,44.5
1917,1917,2.294031410548422,44.5
1918,1918,2.295228498776754,44.5
1919,1919,2.2964255660772324,44.5
1920,1920,2.2976228850417666,44.5
1921,1921,2.298820316063033,44.5
1922,1922,2.3000173191891777,44.5
1923,1923,2.301214812662866,44.5
1924,1924,2.3024076461129717,44.5
1925,1925,2.3036047300365237,44.5
1926,1926,2.30480195303758,44.5
1927,1927,2.3059991802771886,44.5
1928,1928,2.3071963971190983,44.5
1929,1929,2.3083936109807754,44.5
1930,1930,2.3095861827002633,44.5
1931,1931,2.3107834141121972,44.5
1932,1932,2.311980714201927,44.5
1933,1933,2.3131779097186196,44.5
1934,1934,2.3143750939104293,44.5
1935,1935,2.3155723265806833,44.5
1936,1936,2.3167695932918124,44.5
1937,1937,2.3179626737700567,44.5
1938,1938,2.3191598861085043,44.5
1939,1939,2.3203571439451642,44.5
1940,1940,2.3215542490614784,44.5
1941,1941,2.322751131521331,44.5
1942,1942,2.3239487579133775,44.5
1943,1943,2.325141458974944,44.5
1944,1944,2.3263386741611694,44.5
1945,1945,2.327535694241524,44.5
1946,1946,2.3287331308921178,44.5
1947,1947,2.329930339521832,44.5
1948,1948,2.331127578549915,44.5
1949,1949,2.332320175833172,44.5
1950,1950,2.333517385654979,44.5
1951,1951,2.334714669254091,44.5
1952,1952,2.3359121728605694,44.5
1953,1953,2.3371092006895275,44.5
1954,1954,2.338306569655736,44.5
1955,1955,2.339503393040763,44.5
1956,1956,2.340696712070041,44.5
1957,1957,2.3418936918179196,44.5
1958,1958,2.3430908729632693,44.5
1959,1959,2.3442881199386383,44.5
1960,1960,2.3454853591654037,44.5
1961,1961,2.3466827399200865,44.5
1962,1962,2.3478752026955285,44.5
1963,1963,2.3490724039077757,44.5
1964,1964,2.350269945528772,44.5
1965,1965,2.3514671379990046,44.5
1966,1966,2.3526642656326295,44.5
1967,1967,2.3538616120153004,44.5
1968,1968,2.3550585434171887,44.5
1969,1969,2.3562514740228653,44.5
1970,1970,2.357448827624321,44.5
1971,1971,2.3586457899543976,44.5
1972,1972,2.3598433645566304,44.5
1973,1973,2.361040584312545,44.5
1974,1974,2.3622373924652735,44.5
1975,1975,2.363434808121787,44.5
1976,1976,2.3646276252799563,44.5
1977,1977,2.3658248417245016,44.5
1978,1978,2.367022082209587,44.5
1979,1979,2.368219257063336,44.5
1980,1980,2.3694168668985367,44.5
1981,1981,2.370613767504692,44.5
1982,1982,2.371810893085268,44.5
1983,1983,2.3730036303069855,44.5
1984,1984,2.3742011388142905,44.5
1985,1985,2.375398406253921,44.5
1986,1986,2.3765955534246235,44.5
1987,1987,2.3777925089995064,44.5
1988,1988,2.3789900230036842,44.5
1989,1989,2.3801828911569385,44.5
1990,1990,2.38138010137611,44.5
1991,1991,2.3825772727860346,44.5
1992,1992,2.3837743869755004,44.5
1993,1993,2.384971499906646,44.5
1994,1994,2.386168702112304,44.5
1995,1995,2.387365761001905,44.5
1996,1996,2.3885590106248857,44.5
1997,1997,2.3897561612394123,44.5
1998,1998,2.390953512125545,45.0
1999,1999,2.392150293919775,45.0
2000,2000,2.3933476308981576,45.0
2001,2001,2.3945447429683475,45.0
2002,2002,2.395737767484453,45.0
2003,2003,2.3969349279006322,45.0
2004,2004,2.398132391439544,45.0
2005,2005,2.3993294421831766,45.0
2006,2006,2.4005266502830716,45.0
2007,2007,2.4017237446043227,45.0
2008,2008,2.4029212694035635,45.0
2009,2009,2.4041139882802964,45.0
2010,2010,2.405311278767056,45.0
2011,2011,2.4065082277854284,45.0
2012,2012,2.407705517411232,45.0
2013,2013,2.4089026137193046,45.0
2014,2014,2.410100126200252,45.0
2015,2015,2.4112972025738824,45.0
2016,2016,2.4124901525841818,45.0
2017,2017,2.413687414460712,45.0
2018,2018,2.414884313941002,45.0
2019,2019,2.4160816819800273,45.0
2020,2020,2.4172789316044914,45.0
2021,2021,2.418476275338067,45.0
2022,2022,2.4196691108412214,45.0
2023,2023,2.4208660721116595,45.0
2024,2024,2.422063478363885,45.0
2025,2025,2.4232607551415764,45.0
2026,2026,2.424457710120413,45.0
2027,2027,2.425655195514361,45.0
2028,2028,2.4268522010246913,45.0
2029,2029,2.428045185804367,45.0
2030,2030,2.4292421815130445,45.0
2031,2031,2.4304393159018622,45.0
2032,2032,2.4316366476482814,45.0
2033,2033,2.4328340760204528,45.0
2034,2034,2.4340310423241722,45.0
2035,2035,2.435224097834693,45.0
2036,2036,2.4364213416311475,45.0
2037,2037,2.437618271973398,45.0
2038,2038,2.438815788692898,45.0
2039,2039,2.440012729101711,45.0
2040,2040,2.441210220389896,45.0
2041,2041,2.442407463457849,45.0
2042,2042,2.4436000602112875,45.0
2043,2043,2.444797368976805,45.0
2044,2044,2.4459947131077446,45.0
2045,2045,2.447191959222158,45.0
2046,2046,2.4483889420164955,45.0
2047,2047,2.4495862141582703,45.0
2048,2048,2.4507832814587487,45.0
2049,2049,2.4519764767752754,45.0
2050,2050,2.4531736307673984,45.0
2051,2051,2.454370737936762,45.0
2052,2052,2.455567759209209,45.0
2053,2053,2.4567653075853984,45.0
2054,2054,2.4579622532261745,45.0
2055,2055,2.459159655968348,45.0
2056,2056,2.460352556241883,45.0
2057,2057,2.4615497777197097,45.0
2058,2058,2.462746803164482,45.0
2059,2059,2.46394413292408,45.0
2060,2060,2.465141445464558,45.0
2061,2061,2.4663386197884876,45.0
2062,2062,2.4675312162770164,45.0
2063,2063,2.468728658490711,45.0
2064,2064,2.4699258995718427,45.0
2065,2065,2.471123138136334,45.0
2066,2066,2.472320307360755,45.0
2067,2067,2.4735172963142396,45.0
2068,2068,2.474714869062106,45.0
2069,2069,2.475907599263721,45.0
2070,2070,2.477104566891988,45.0
2071,2071,2.4783019422160253,45.0
2072,2072,2.4794993442959257,45.0
2073,2073,2.4806963590780895,45.0
2074,2074,2.481893713010682,45.0
2075,2075,2.483086126777861,45.0
2076,2076,2.4842834340201483,45.0
2077,2077,2.4854807150363922,45.0
2078,2078,2.486678185330497,45.0
2079,2079,2.4878752145502303,45.0
2080,2080,2.4890726170274946,45.0
2081,2081,2.490265485313204,45.0
2082,2082,2.491462634868092,45.0
2083,2083,2.492659781244066,45.0
2084,2084,2.4938571484221352,45.0
2085,2085,2.495054326521026,45.0
2086,2086,2.496251534620921,45.0
2087,2087,2.497448903984494,45.0
2088,2088,2.4986416230599087,45.0
2089,2089,2.499838797979885,45.0
2090,2090,2.501035736401876,45.0
2091,2091,2.502233044306437,45.0
2092,2092,2.503430470161968,45.0
2093,2093,2.504627670976851,45.0
2094,2094,2.505820375614696,45.0
2095,2095,2.5070175341765086,45.0
2096,2096,2.5082146462466977,45.0
2097,2097,2.509412234756682,45.0
2098,2098,2.510609228147401,45.0
2099,2099,2.5118066863218944,45.0
2100,2100,2.512999390363693,45.0
2101,2101,2.51419663005405,45.0
2102,2102,2.5153935594691164,45.0
2103,2103,2.516590998901261,45.0
2104,2104,2.5177884107165864,45.0
2105,2105,2.51898522886965,45.0
2106,2106,2.5201781605349645,45.0
2107,2107,2.5213753872447544,45.0
2108,2108,2.5225727556149167,45.0
2109,2109,2.5237700408034853,45.0
2110,2110,2.5249672029415766,45.0
2111,2111,2.5261641209655337,45.0
2112,2112,2.5273573009173074,45.0
2113,2113,2.528554458883073,45.0
2114,2114,2.5297516875796844,45.0
2115,2115,2.530948803888427,45.0
2116,2116,2.53214594523112,45.0
2117,2117,2.53334339943197,45.0
2118,2118,2.5345405076609717,45.0
2119,2119,2.535733150574896,45.0
2120,2120,2.536930642988947,45.0
2121,2121,2.538127810160319,45.0
2122,2122,2.5393250348170597,45.0
2123,2123,2.54052235464255,45.0
2124,2124,2.5417195030715733,45.0
2125,2125,2.5429123587740787,45.0
2126,2126,2.5441095354159673,45.0
2127,2127,2.5453067215945993,45.0
2128,2128,2.546503981285625,45.0
2129,2129,2.5477014658848445,45.0
2130,2130,2.548898225492901,45.0
2131,2131,2.55009135875437,45.0
2132,2132,2.5512883900271524,45.0
2133,2133,2.5524856296512817,45.0
2134,2134,2.5536825318468948,45.0
2135,2135,2.554880222015911,45.0
2136,2136,2.556077102687624,45.0
2137,2137,2.5572742569446567,45.0
2138,2138,2.5584672820568084,45.0
2139,2139,2.5596645257208084,45.0
2140,2140,2.560861769384808,45.0
2141,2141,2.5620588653617435,45.0
2142,2142,2.563256254394849,45.0
2143,2143,2.56445356534587,45.0
2144,2144,2.5656463382641475,45.0
2145,2145,2.5668434143066405,45.0
2146,2146,2.5680407564507592,45.0
2147,2147,2.569237841433949,45.0
2148,2148,2.5704352034462823,45.0
2149,2149,2.571632243461079,45.0
2150,2150,2.572825162212054,45.0
2151,2151,2.574022347993321,45.0
2152,2152,2.5752195636431376,45.0
2153,2153,2.5764167639282007,45.0
2154,2154,2.5776140123605726,45.0
2155,2155,2.5788112373484506,45.0
2156,2156,2.5800039549668634,45.0
2157,2157,2.5812013052569496,45.0
2158,2158,2.5823985970682566,45.0
2159,2159,2.5835956598652734,45.0
2160,2160,2.5847930300235746,45.0
2161,2161,2.5859902747472128,45.0
2162,2162,2.587182884746128,45.0
2163,2163,2.588380350271861,45.0
2164,2164,2.589577610625161,45.0
2165,2165,2.590774836473994,45.0
2166,2166,2.5919717088010574,45.0
2167,2167,2.5931689971023135,45.0
2168,2168,2.594366424547301,45.0
2169,2169,2.595559222764439,45.0
2170,2170,2.596756236155828,45.0
2171,2171,2.59795358022054,45.0
2172,2172,2.5991506828864415,45.0
2173,2173,2.6003481135103437,45.0
2174,2174,2.601545066634814,45.0
2175,2175,2.602737955318557,45.0
2176,2176,2.6039354313082166,45.0
2177,2177,2.6051324492030674,45.0
2178,2178,2.606329604254829,45.0
2179,2179,2.6075271372000377,45.0
2180,2180,2.6087243747711177,45.0
2181,2181,2.609917087157567,45.0
2182,2182,2.6111140215396875,45.0
2183,2183,2.6123115624984106,45.0
2184,2184,2.6135087199343574,45.0
2185,2185,2.614705913795366,45.0
2186,2186,2.615902907450994,45.0
2187,2187,2.6170960488584307,45.0
2188,2188,2.6182932084798813,45.0
2189,2189,2.619490199022823,45.0
2190,2190,2.620687672760751,45.0
2191,2191,2.6218846640984217,45.0
2192,2192,2.623082171347406,45.0
2193,2193,2.6242748409509655,45.0
2194,2194,2.625472005208333,45.0
2195,2195,2.626669276687834,45.0
2196,2196,2.627866509291861,45.0
2197,2197,2.629063733617464,45.0
2198,2198,2.6302609598636626,45.0
2199,2199,2.631453771524959,45.0
2200,2200,2.6326507439215976,45.0
2201,2201,2.633848022288747,45.0
2202,2202,2.6350454440381785,45.0
2203,2203,2.6362427433331805,45.0
2204,2204,2.6374399975935625,45.0
2205,2205,2.6386328433619606,45.0
2206,2206,2.639829699198405,45.0
2207,2207,2.6410271526045266,45.0
2208,2208,2.642224182751443,45.0
2209,2209,2.6434216233094534,45.0
2210,2210,2.6446187384261024,45.0
2211,2211,2.6458115695582496,45.0
2212,2212,2.647008900311258,45.0
2213,2213,2.648206107748879,45.0
2214,2214,2.6494031930632063,45.0
2215,2215,2.65060041613049,45.0
2216,2216,2.651797703239653,45.0
2217,2217,2.6529905526505577,45.0
2218,2218,2.6541875690221786,45.0
2219,2219,2.655384977526135,45.0
2220,2220,2.656582164764404,45.0
2221,2221,2.6577794622712667,45.0
2222,2222,2.6589764856629903,45.0
2223,2223,2.6601696047517986,45.0
2224,2224,2.661366551584668,45.0
2225,2225,2.6625635577572715,45.0
2226,2226,2.663760838045014,45.0
2227,2227,2.6649584954314762,45.0
2228,2228,2.666155735585425,45.0
2229,2229,2.667348413798545,45.0
2230,2230,2.668545456594891,45.0
2231,2231,2.6697427747646967,45.0
2232,2232,2.6709398028585647,45.0
2233,2233,2.6721372824907297,45.0
2234,2234,2.6733342360125643,45.0
2235,2235,2.6745271910561454,45.0
2236,2236,2.675724448362986,45.0
2237,2237,2.6769214789072673,45.0
2238,2238,2.678118697404861,45.0
2239,2239,2.679316207236714,45.0
2240,2240,2.6805134269926283,45.0
2241,2241,2.6817061177227233,45.0
2242,2242,2.682903160717752,45.0
2243,2243,2.6841002979543473,45.0
2244,2244,2.6852978079186545,45.0
2245,2245,2.686495234502687,45.0
2246,2246,2.687692297299703,45.0
2247,2247,2.688885151942571,45.0
2248,2248,2.690082161095407,45.0
2249,2249,2.6912794370121422,45.0
2250,2250,2.6924768331978055,45.0
2251,2251,2.6936740122238794,45.0
2252,2252,2.694871270987722,45.0
2253,2253,2.6960641559627323,45.0
2254,2254,2.697261326710383,45.0
2255,2255,2.698458289570279,45.0
2256,2256,2.6996555043591393,45.0
2257,2257,2.700852987103992,45.0
2258,2258,2.702050099306637,45.0
2259,2259,2.703243012825648,45.0
2260,2260,2.7044399978054896,45.0
2261,2261,2.7056374469068314,45.0
2262,2262,2.7068344549338024,45.0
2263,2263,2.7080318661530813,45.0
2264,2264,2.7092288923925825,45.0
2265,2265,2.710421976712015,45.0
2266,2266,2.711618859304322,45.0
2267,2267,2.7128165652354554,45.0
2268,2268,2.714013621740871,45.0
2269,2269,2.715210586057769,45.0
2270,2270,2.7164080502589543,45.0
2271,2271,2.7176007290018935,45.0
2272,2272,2.7187977598773108,45.0
2273,2273,2.71999498254723,45.0
2274,2274,2.7211922133631177,45.0
2275,2275,2.7223897356457174,45.0
2276,2276,2.7235869498385323,45.0
2277,2277,2.724779605269432,45.0
2278,2278,2.7259766604502995,45.0
2279,2279,2.727174227105247,45.0
2280,2280,2.728371403747134,45.0
2281,2281,2.7295685321092606,45.0
2282,2282,2.7307658517360687,45.0
2283,2283,2.7319586462444736,45.0
2284,2284,2.733155879245864,45.0
2285,2285,2.7343528938293455,45.0
2286,2286,2.7355499186118446,45.0
2287,2287,2.73674749871095,45.0
2288,2288,2.7379444141520395,45.0
2289,2289,2.7391375537713367,45.0
2290,2290,2.7403344928556024,45.0
2291,2291,2.741532071563932,45.0
2292,2292,2.7427290138933396,45.0
2293,2293,2.7439265149169496,45.0
2294,2294,2.7451236061255138,45.0
2295,2295,2.7463163958655468,45.0
2296,2296,2.74751348581579,45.0
2297,2297,2.7487109889586767,45.0
2298,2298,2.749907968375418,45.0
2299,2299,2.7511055192020204,45.0
2300,2300,2.752302367091179,45.0
2301,2301,2.7534999185800557,45.0
2302,2302,2.7546923568513653,45.0
2303,2303,2.7558897384670047,45.0
2304,2304,2.7570869006050955,45.0
2305,2305,2.7582840875122283,45.0
2306,2306,2.759481134083536,45.0
2307,2307,2.760678698354297,45.0
2308,2308,2.7618715639909115,45.0
2309,2309,2.763068773680263,45.0
2310,2310,2.7642656075292167,45.0
2311,2311,2.765463311208619,45.0
2312,2312,2.766660365197393,45.0
2313,2313,2.7678576663467624,45.0
2314,2314,2.7690503376060063,45.0
2315,2315,2.7702475484874514,45.0
2316,2316,2.771444977124532,45.0
2317,2317,2.7726419142219756,45.0
2318,2318,2.7738390733798344,45.0
2319,2319,2.775036314725875,45.0
2320,2320,2.7762293934822084,45.0
2321,2321,2.777426569329368,45.0
2322,2322,2.7786236886845694,45.0
2323,2323,2.7798210653331545,45.0
2324,2324,2.781018275419871,45.0
2325,2325,2.782215522196558,45.0
2326,2326,2.7834124586979545,45.0
2327,2327,2.7846056267950265,45.0
2328,2328,2.785802780588468,45.0
2329,2329,2.786999862856335,45.0
2330,2330,2.788197224603759,45.0
2331,2331,2.789394495023621,45.0
2332,2332,2.790591457221243,44.5
2333,2333,2.791784223715464,44.5
2334,2334,2.7929814126094183,44.5
2335,2335,2.7941789281368257,44.5
2336,2336,2.7953759408659407,44.5
2337,2337,2.7965731847286226,44.5
2338,2338,2.7977705274025597,44.5
2339,2339,2.7989634101920657,44.5
2340,2340,2.8001606923341753,44.5
2341,2341,2.801357868512471,44.5
2342,2342,2.8025550197230444,44.5
2343,2343,2.803752367364036,44.5
2344,2344,2.804949320157369,44.5
2345,2345,2.806142048901982,44.5
2346,2346,2.807339388728142,44.5
2347,2347,2.8085367760393356,44.5
2348,2348,2.8097340216901565,44.5
2349,2349,2.8109309312370088,44.5
2350,2350,2.8121281655629478,44.5
2351,2351,2.813325674864981,44.5
2352,2352,2.8145184774531256,44.5
2353,2353,2.815715771847301,44.5
2354,2354,2.8169126610623465,44.5
2355,2355,2.8181101587083606,44.5
2356,2356,2.8193074736330246,44.5
2357,2357,2.8205044304662277,44.5
2358,2358,2.821697314911419,44.5
2359,2359,2.82289426849948,44.5
2360,2360,2.824091711242993,44.5
2361,2361,2.825288991398281,44.5
2362,2362,2.8264860537979337,44.5
2363,2363,2.827683458858066,44.5
2364,2364,2.8288761830329894,44.5
2365,2365,2.8300734983550178,44.5
2366,2366,2.8312705240646996,44.5
2367,2367,2.8324677528275384,44.5
2368,2368,2.8336650969584785,44.5
2369,2369,2.8348623753918547,44.5
2370,2370,2.8360551726818084,44.5
2371,2371,2.837252229650815,44.5
2372,2372,2.838449735509024,44.5
2373,2373,2.839646961887678,44.5
2374,2374,2.840843940642145,44.5
2375,2375,2.842041176292631,44.5
2376,2376,2.8432386511564256,44.5
2377,2377,2.844431319170528,44.5
2378,2378,2.8456284827656217,44.5
2379,2379,2.8468257605367233,44.5
2380,2380,2.8480229053894677,44.5
2381,2381,2.8492201328939863,44.5
2382,2382,2.850417232977019,44.5
2383,2383,2.8516104243861307,44.5
2384,2384,2.852807695070902,44.5
2385,2385,2.8540048368771873,44.5
2386,2386,2.85520178258419,44.5
2387,2387,2.856399350629912,44.5
2388,2388,2.8575965088605875,44.5
2389,2389,2.858789306084315,44.5
2390,2390,2.859986239671707,44.5
2391,2391,2.861183806127972,44.5
2392,2392,2.862380999260479,44.5
2393,2393,2.8635779825846353,44.5
2394,2394,2.8647754051950245,44.5
2395,2395,2.8659724171956382,44.5
2396,2396,2.8671658074193536,44.5
2397,2397,2.868362696568171,44.5
2398,2398,2.8695596175723606,44.5
2399,2399,2.870756873819563,44.5
2400,2400,2.8719543582201,44.5
2401,2401,2.8731515446636413,44.5
2402,2402,2.874344092077679,44.5
2403,2403,2.8755413287215768,44.5
2404,2404,2.87673881928126,44.5
2405,2405,2.8779358613491053,44.5
2406,2406,2.879133078257243,44.5
2407,2407,2.880330628620253,44.5
2408,2408,2.8815230009953177,44.5
2409,2409,2.88272049261464,44.5
2410,2410,2.8839174334208164,44.5
2411,2411,2.8851149757703145,44.5
2412,2412,2.886311747630437,44.5
2413,2413,2.887509385281139,44.5
2414,2414,2.888702176809311,44.5
2415,2415,2.8898995229933,44.5
2416,2416,2.891096514198516,44.5
2417,2417,2.8922937000460096,44.5
2418,2418,2.89349103377925,44.5
2419,2419,2.89468806789981,44.5
2420,2420,2.8958853153387705,44.5
2421,2421,2.8970784344938068,44.5
2422,2422,2.89827528655529,44.5
2423,2423,2.8994728551970588,44.5
2424,2424,2.900670040978326,44.5
2425,2425,2.9018672657675215,44.5
2426,2426,2.903064416646958,44.5
2427,2427,2.904261642562019,44.5
2428,2428,2.9054545876052646,44.5
2429,2429,2.906651711199019,44.5
2430,2430,2.907848832541042,44.5
2431,2431,2.909045996732182,44.5
2432,2432,2.910243503583802,44.5
2433,2433,2.911440645125177,45.0
2434,2434,2.9126333856582645,45.0
2435,2435,2.913830648925569,45.0
2436,2436,2.9150278825892344,45.0
2437,2437,2.9162248118718463,45.0
2438,2438,2.9174223341544465,45.0
2439,2439,2.918619619144333,45.0
2440,2440,2.919816800091002,45.0
2441,2441,2.921009438700146,45.0
2442,2442,2.922206524875429,45.0
2443,2443,2.9234037532409034,45.0
2444,2444,2.9246008501450222,45.0
2445,2445,2.925798315869437,45.0
2446,2446,2.9269954061508177,45.0
2447,2447,2.928192932539516,45.0
2448,2448,2.929385784533289,45.0
2449,2449,2.930582755274243,45.0
2450,2450,2.9317798623111515,45.0
2451,2451,2.9329773384332656,45.0
2452,2452,2.934174643092686,45.0
2453,2453,2.935371865696377,45.0
2454,2454,2.9365646182828478,45.0
2455,2455,2.9377616519398155,45.0
2456,2456,2.9389588144752707,45.0
2457,2457,2.9401563366916443,45.0
2458,2458,2.9413533876339595,45.0
2459,2459,2.9425507890515856,45.0
2460,2460,2.9437479892041942,45.0
2461,2461,2.9449408065610463,45.0
2462,2462,2.946137797898717,45.0
2463,2463,2.947335129313999,45.0
2464,2464,2.9485324915912416,45.0
2465,2465,2.9497294557756844,45.0
2466,2466,2.9509268228212986,45.0
2467,2467,2.9521241598659085,45.0
2468,2468,2.953316941526201,45.0
2469,2469,2.954513883723153,45.0
2470,2470,2.9557112091117435,45.0
2471,2471,2.9569088867637845,45.0
2472,2472,2.9581058339277897,45.0
2473,2473,2.9593030524916126,45.0
2474,2474,2.960495582355393,45.0
2475,2475,2.96169319430987,45.0
2476,2476,2.962890017694897,45.0
2477,2477,2.9640875283877053,45.0
2478,2478,2.9652845558192995,45.0
2479,2479,2.966482111480501,45.0
2480,2480,2.9676792155371774,45.0
2481,2481,2.968872063424852,45.0
2482,2482,2.9700689038965433,45.0
2483,2483,2.971266350282563,45.0
2484,2484,2.972463707460298,45.0
2485,2485,2.973660721182823,45.0
2486,2486,2.97485817750295,45.0
2487,2487,2.9760550672478145,45.0
2488,2488,2.9772479965289436,45.0
2489,2489,2.9784453930457433,45.0
2490,2490,2.979642427298758,45.0
2491,2491,2.9808396884467867,45.0
2492,2492,2.9820372144381206,45.0
2493,2493,2.9832343288924954,45.0
2494,2494,2.9844269169039195,45.0
2495,2495,2.985624353686969,45.0
2496,2496,2.986821633577347,45.0
2497,2497,2.9880188084310957,45.0
2498,2498,2.989215987126032,45.0
2499,2499,2.99041326449977,45.0
2500,2500,2.991610235836771,45.0
2501,2501,2.9928029317326015,45.0
2502,2502,2.9940004397763147,45.0
2503,2503,2.995197851061821,45.0
2504,2504,2.996394938959016,45.0
2505,2505,2.9975923864709006,45.0
2506,2506,2.9987892750899,45.0
2507,2507,2.9999866374995974,45.0
2508,2508,3.0011796169148552,45.0
2509,2509,3.0023767619000545,45.0
2510,2510,3.0035737244950402,45.0
2511,2511,3.004771124256982,45.0
2512,2512,3.0059682441420024,45.0
2513,2513,3.007165610459116,45.0
2514,2514,3.0083629473712707,45.0
2515,2515,3.0095555761125357,45.0
2516,2516,3.0107526714934245,45.0
2517,2517,3.0119500423802266,45.0
2518,2518,3.0131474355194303,45.0
2519,2519,3.0143442133400176,45.0
2520,2520,3.0155417221122316,45.0
2521,2521,3.016738638281822,45.0
2522,2522,3.017931453386942,45.0
2523,2523,3.0191290822956303,45.0
2524,2524,3.020326224565506,45.0
2525,2525,3.0215232938528063,45.0
2526,2526,3.02272045718299,45.0
2527,2527,3.023918011519644,45.0
2528,2528,3.0251103493240143,45.0
2529,2529,3.0263076347774933,45.0
2530,2530,3.0275049938758207,45.0
2531,2531,3.0287023476097326,45.0
2532,2532,3.0298994985553955,45.0
2533,2533,3.031096581220627,45.0
2534,2534,3.0322938905159633,45.0
2535,2535,3.0334868837727447,45.0
2536,2536,3.034684072004424,45.0
2537,2537,3.035880981683731,45.0
2538,2538,3.0370785627100196,45.0
2539,2539,3.0382755676243045,45.0
2540,2540,3.039473068449232,45.0
2541,2541,3.0406657473246255,45.0
2542,2542,3.0418630071481068,45.0
2543,2543,3.043060501350297,45.0
2544,2544,3.0442572029431663,45.0
2545,2545,3.045454694032669,45.0
2546,2546,3.0466518163018756,45.0
2547,2547,3.0478447231319215,45.0
2548,2548,3.04904190811846,45.0
2549,2549,3.0502390560838912,45.0
2550,2550,3.051436330212487,45.0
2551,2551,3.052633631030719,45.0
2552,2552,3.0538308857546914,45.0
2553,2553,3.0550281031926474,45.0
2554,2554,3.056220805313852,45.0
2555,2555,3.057418206797706,45.0
2556,2556,3.0586150693231153,45.0
2557,2557,3.0598123631212446,45.0
2558,2558,3.0610099762678145,45.0
2559,2559,3.062206767135197,45.0
2560,2560,3.063399647275607,45.0
2561,2561,3.064596797294087,45.0
2562,2562,3.0657939622799555,45.0
2563,2563,3.0669913390609955,45.0
2564,2564,3.068188816507658,45.0
2565,2565,3.0693857713540393,45.0
2566,2566,3.070578694476022,45.0
2567,2567,3.0717760262886684,45.0
2568,2568,3.072973302867678,45.0
2569,2569,3.074170218639903,45.0
2570,2570,3.0753674399852757,45.0
2571,2571,3.076564935048421,45.0
2572,2572,3.0777577682998447,45.0
2573,2573,3.078954559961954,45.0
2574,2574,3.0801521939701506,45.0
2575,2575,3.081349219613605,45.0
2576,2576,3.082546658847067,45.0
2577,2577,3.0837436201175055,45.0
2578,2578,3.084941084914737,45.0
2579,2579,3.0861338770389555,45.0
2580,2580,3.087331138716803,45.0
2581,2581,3.08852806687355,45.0
2582,2582,3.089725398023923,45.0
2583,2583,3.0909228193097644,45.0
2584,2584,3.0921201027101946,45.0
2585,2585,3.09331279721525,45.0
2586,2586,3.094509915113449,45.0
2587,2587,3.095707259310617,45.0
2588,2588,3.096904450588756,45.0
2589,2589,3.098101705511411,45.0
2590,2590,3.0992989731497236,45.0
2591,2591,3.100491779512829,45.0
2592,2592,3.101688925292757,45.0
2593,2593,3.1028861806790036,45.0
2594,2594,3.1040834567944207,45.0
2595,2595,3.1052807074785234,45.0
2596,2596,3.106477984984716,45.0
2597,2597,3.107670844131045,45.0
2598,2598,3.1088678303692077,45.0
2599,2599,3.110065063436826,45.0
2600,2600,3.1112624286943014,45.0
2601,2601,3.112459598580996,45.0
2602,2602,3.1136566753519905,45.0
2603,2603,3.114849475026131,45.0
2604,2604,3.1160467929972544,45.0
2605,2605,3.1172440110312567,45.0
2606,2606,3.1184413422478565,45.0
2607,2607,3.1196385906802284,45.0
2608,2608,3.120835863881641,45.0
2609,2609,3.1220327858130137,45.0
2610,2610,3.1232257330417634,45.0
2611,2611,3.1244228136539456,45.0
2612,2612,3.125620366864734,45.0
2613,2613,3.1268173585335415,45.0
2614,2614,3.128014569348759,45.0
2615,2615,3.12921178817749,45.0
2616,2616,3.1304047797785866,45.0
2617,2617,3.1316018881400423,45.0
2618,2618,3.132799180547397,45.0
2619,2619,3.133996512889862,45.0
2620,2620,3.1351937399307888,45.0
2621,2621,3.1363909031947452,45.0
2622,2622,3.1375836540593047,45.0
2623,2623,3.138781186607149,45.0
2624,2624,3.139978275166618,45.0
2625,2625,3.1411754405498504,45.0
2626,2626,3.142372623946932,45.0
2627,2627,3.1435700995392266,45.0
2628,2628,3.14476246714592,45.0
2629,2629,3.14595963968171,45.0
2630,2630,3.1471568828158913,45.0
2631,2631,3.1483543841044113,45.0
2632,2632,3.1495516194899875,45.0
2633,2633,3.150748878320058,45.0
2634,2634,3.151941363281674,45.0
2635,2635,3.153138602044847,45.0
2636,2636,3.154335856702592,45.0
2637,2637,3.1555330681800844,45.0
2638,2638,3.1567304113176133,45.0
2639,2639,3.1579278937975563,45.0
2640,2640,3.159120614197519,45.0
2641,2641,3.1603179099824694,45.0
2642,2642,3.1615148949623113,45.0
2643,2643,3.1627122885651056,45.0
2644,2644,3.1639095371961594,45.0
2645,2645,3.165106774701012,45.0
2646,2646,3.1662992892000412,45.0
2647,2647,3.167496700220638,45.0
2648,2648,3.1686937559313244,45.0
2649,2649,3.1698910456233556,45.0
2650,2650,3.1710885200897856,45.0
2651,2651,3.172285956144333,45.0
2652,2652,3.1734782324896917,45.0
2653,2653,3.1746757316589354,45.0
2654,2654,3.1758729330036375,45.0
2655,2655,3.177070151766141,45.0
2656,2656,3.178267375826836,45.0
2657,2657,3.179464419682821,45.0
2658,2658,3.1806575169828197,45.0
2659,2659,3.18185486972332,45.0
2660,2660,3.1830519013272385,45.0
2661,2661,3.184249051676856,45.0
2662,2662,3.185446251895692,45.0
2663,2663,3.1866437539127137,45.0
2664,2664,3.187836529546314,45.0
2665,2665,3.189033745858404,45.0
2666,2666,3.19023061255614,45.0
2667,2667,3.1914278515842223,45.0
2668,2668,3.1926254093647,45.0
2669,2669,3.1938179632027945,45.0
2670,2670,3.195015079445309,45.0
2671,2671,3.1962122852934733,45.0
2672,2672,3.1974098673131732,45.0
2673,2673,3.1986070938905082,45.0
2674,2674,3.19980398092005,45.0
2675,2675,3.200997120936712,45.0
2676,2676,3.2021940812799667,45.0
2677,2677,3.203391555481487,45.0
2678,2678,3.2045887491438125,45.0
2679,2679,3.2057857399516636,45.0
2680,2680,3.2069832719034626,45.0
2681,2681,3.2081761330366136,45.0
2682,2682,3.2093733900123174,45.0
2683,2683,3.2105705999665792,45.0
2684,2684,3.2117679331700013,45.0
2685,2685,3.212965031199985,45.0
2686,2686,3.214162391689089,45.0
2687,2687,3.215354988243844,45.0
2688,2688,3.216552415556378,45.0
2689,2689,3.2177499930726157,45.0
2690,2690,3.2189467678467434,45.0
2691,2691,3.22014412674639,45.0
2692,2692,3.2213414117362764,45.0
2693,2693,3.2225342635313665,45.0
2694,2694,3.223731785946422,45.0
2695,2695,3.2249287200636334,45.0
2696,2696,3.226126011411349,45.0
2697,2697,3.227323293553458,45.0
2698,2698,3.228516090247366,45.0
2699,2699,3.229713527825143,45.0
2700,2700,3.2309104296233917,45.0
2701,2701,3.232107766403092,45.0
2702,2702,3.2333048763540058,45.0
2703,2703,3.2345022588305996,45.0
2704,2704,3.2356951010227197,45.0
2705,2705,3.2368924424383376,45.0
2706,2706,3.2380896211995025,45.0
2707,2707,3.2392865405480067,45.0
2708,2708,3.2404840642876094,45.0
2709,2709,3.241681709157096,45.0
2710,2710,3.242874138686392,45.0
2711,2711,3.2440714528825545,45.0
2712,2712,3.2452687000566054,45.0
2713,2713,3.2464659502771167,45.0
2714,2714,3.247663197186258,45.0
2715,2715,3.248860403564241,45.0
2716,2716,3.2500532601939307,45.0
2717,2717,3.2512505365742577,45.0
2718,2718,3.2524476991097133,45.0
2719,2719,3.25364488210943,45.0
2720,2720,3.2548421912060843,45.0
2721,2721,3.2560394482480155,45.0
2722,2722,3.2572322622934977,45.0
2723,2723,3.258429568277465,45.0
2724,2724,3.259626664651764,45.0
2725,2725,3.260824050108592,45.0
2726,2726,3.2620213160912197,45.0
2727,2727,3.263214123580191,45.0
2728,2728,3.2644113292959003,45.0
2729,2729,3.265608577993181,45.0
2730,2730,3.266805801722739,45.0
2731,2731,3.2680030697584157,45.0
2732,2732,3.2692003150780997,45.0
2733,2733,3.270393176277479,45.0
2734,2734,3.2715904732545216,45.0
2735,2735,3.272787704600228,45.0
2736,2736,3.2739851845635313,45.0
2737,2737,3.2751818441020117,45.0
2738,2738,3.2763790598180553,45.0
2739,2739,3.2775717066393955,45.0
2740,2740,3.2791115895907086,45.0
2741,2741,3.2803090839915807,45.0
2742,2742,3.2815068562163243,45.0
2743,2743,3.2828098140822517,45.0
2744,2744,3.2839006179571157,45.0
2745,2745,3.2850936664475334,45.0
2746,2746,3.2862906042072515,45.0
2747,2747,3.287487820585569,45.0
2748,2748,3.2886850384871167,45.0
2749,2749,3.2898822522825664,45.0
2750,2750,3.291079467535019,45.0
2751,2751,3.2922725157605277,45.0
2752,2752,3.2934694537851548,45.0
2753,2753,3.29508698867427,45.0
2754,2754,3.2958641115162113,45.0
2755,2755,3.297061253653632,45.0
2756,2756,3.298258469634586,45.0
2757,2757,3.299451240036223,45.0
2758,2758,3.3006484558847213,45.0
2759,2759,3.3018459499544566,45.0
2760,2760,3.30304288731681,45.0
2761,2761,3.3042403166161645,45.0
2762,2762,3.305437363783519,45.0
2763,2763,3.306630095243454,45.0
2764,2764,3.3078273775842453,45.0
2765,2765,3.309024732046657,45.0
2766,2766,3.3102219363715912,45.0
2767,2767,3.311419029103385,45.0
2768,2768,3.3126162887944117,45.0
2769,2769,3.3138090835677256,45.0
2770,2770,3.3150064675013224,45.0
2771,2771,3.316203443275558,45.0
2772,2772,3.317401036289003,45.0
2773,2773,3.318597973121537,45.0
2774,2774,3.319795367055469,45.0
2775,2775,3.3209881374571055,45.0
2776,2776,3.3221856279505624,45.0
2777,2777,3.323382569087876,45.0
2778,2778,3.3246331387095975,45.0
2779,2779,3.3259020888143116,45.0
2780,2780,3.3269745259152526,45.0
2781,2781,3.328171634541618,45.0
2782,2782,3.329364685946041,45.0
2783,2783,3.330561897887124,45.0
2784,2784,3.33175911936495,45.0
2785,2785,3.3329560620254948,45.0
2786,2786,3.3341530593898563,45.0
2787,2787,3.3353505639897456,45.0
2788,2788,3.3365433072381547,45.0
2789,2789,3.337740542822414,45.0
2790,2790,3.338948178754912,45.0
2791,2791,3.34013504339589,45.0
2792,2792,3.341332299510638,45.0
2793,2793,3.34252978834841,45.0
2794,2794,3.3437224841780133,45.0
2795,2795,3.3449196076393126,45.0
2796,2796,3.346116670899921,45.0
2797,2797,3.3473139479425225,45.0
2798,2798,3.348511266708374,45.0
2799,2799,3.3497087330288355,45.0
2800,2800,3.350912533799807,45.0
2801,2801,3.3520986834499573,45.0
2802,2802,3.353296485543251,45.0
2803,2803,3.3544929858048755,45.0
2804,2804,3.3556905269622797,45.0
2805,2805,3.3568873431285224,45.0
2806,2806,3.3580806163284507,45.0
2807,2807,3.3592778513828914,45.0
2808,2808,3.3604747874206966,45.0
2809,2809,3.361672003865242,45.0
2810,2810,3.362869365082847,45.0
2811,2811,3.3640668588876723,45.0
2812,2812,3.3652593778901636,45.0
2813,2813,3.3664566289716302,45.0
2814,2814,3.367653974758255,45.0
2815,2815,3.368851421078046,45.0
2816,2816,3.3700483975145556,45.0
2817,2817,3.3712455814414555,45.0
2818,2818,3.372438591652447,45.0
2819,2819,3.373635473979844,45.0
2820,2820,3.374833163552814,45.0
2821,2821,3.3760300854179595,45.0
2822,2822,3.377227678961224,45.0
2823,2823,3.3784245847993426,45.0
2824,2824,3.3796174119578466,45.0
2825,2825,3.380814702643289,45.0
2826,2826,3.382012059026294,45.0
2827,2827,3.3832095166709686,45.0
2828,2828,3.384406576156616,45.0
2829,2829,3.3856037031279667,45.0
2830,2830,3.3867968340052497,45.0
2831,2831,3.387993798388375,45.0
2832,2832,3.389190968804889,45.0
2833,2833,3.3903882773717244,45.0
2834,2834,3.391585461828443,45.0
2835,2835,3.3927835524082184,45.0
2836,2836,3.393975486093097,45.0
2837,2837,3.3951735585265688,45.0
2838,2838,3.3963699426253635,45.0
2839,2839,3.3975672810607493,45.0
2840,2840,3.3987646801604163,45.0
2841,2841,3.3999620377355155,45.0
2842,2842,3.4011545597844655,45.0
2843,2843,3.4023518560330075,45.0
2844,2844,3.4035493128167253,45.0
2845,2845,3.4047465830379062,45.0
2846,2846,3.405943694578277,45.0
2847,2847,3.4071409647994573,45.0
2848,2848,3.408334076007207,45.0
2849,2849,3.409531342850791,45.0
2850,2850,3.4107282894849775,45.0
2851,2851,3.4119254364569978,45.0
2852,2852,3.4131227999925615,45.0
2853,2853,3.4143198693460888,45.0
2854,2854,3.415513161950641,45.0
2855,2855,3.4167101173268426,45.0
2856,2856,3.4179073717859056,45.0
2857,2857,3.4191045804156204,45.0
2858,2858,3.420301799707942,45.0
2859,2859,3.4214993011951447,45.0
2860,2860,3.4226920359664494,45.0
2861,2861,3.423889304002126,45.0
2862,2862,3.42508640355534,45.0
2863,2863,3.4262837237781945,45.0
2864,2864,3.427480797966321,45.0
2865,2865,3.4286783292558454,45.0
2866,2866,3.429871055020227,45.0
2867,2867,3.4310684950484163,45.0
2868,2868,3.432265466385418,45.0
2869,2869,3.4334626987245342,45.0
2870,2870,3.4346601582898035,45.0
2871,2871,3.4358571497599284,45.0
2872,2872,3.437049962017271,45.0
2873,2873,3.4382473029030693,45.0
2874,2874,3.439444826907582,45.0
2875,2875,3.4406417702966268,45.0
2876,2876,3.44183904296822,45.0
2877,2877,3.443036125832134,45.0
2878,2878,3.4442334161202113,45.0
2879,2879,3.445426826410823,45.0
2880,2880,3.446623640987608,45.0
2881,2881,3.44782106326686,45.0
2882,2882,3.449018284082413,45.0
2883,2883,3.4502157036463426,45.0
2884,2884,3.4514131198326745,45.0
2885,2885,3.4526055986351434,45.0
2886,2886,3.453802609642347,45.0
2887,2887,3.4550000464253956,45.0
2888,2888,3.4561973167790305,45.0
2889,2889,3.4573945326275295,45.0
2890,2890,3.4585918719238706,45.0
2891,2891,3.4597889556487402,45.0
2892,2892,3.460981725851694,45.0
2893,2893,3.462179223696391,45.0
2894,2894,3.463376439942254,45.0
2895,2895,3.4645735579066805,45.0
2896,2896,3.4657708115710157,45.0
2897,2897,3.4669679809278913,45.0
2898,2898,3.4681607979536055,45.0
2899,2899,3.4693581837415697,45.0
2900,2900,3.470555541117986,45.0
2901,2901,3.4717524417241417,45.0
2902,2902,3.4729499088393316,45.0
2903,2903,3.4741474046972067,45.0
2904,2904,3.4753398281335834,45.0
2905,2905,3.476537467506197,45.0
2906,2906,3.4777345548073453,45.0
2907,2907,3.478931589523951,45.0
2908,2908,3.4801288216643864,45.0
2909,2909,3.4813261059919993,45.0
2910,2910,3.482523283759753,45.0
2911,2911,3.483716492321756,45.0
2912,2912,3.484913604127036,45.0
2913,2913,3.486110965410868,45.0
2914,2914,3.487307933966319,45.0
2915,2915,3.4885052892896864,45.0
2916,2916,3.489702815413475,45.0
2917,2917,3.4908955347537995,45.0
2918,2918,3.492092836631669,45.0
2919,2919,3.4932898665799037,45.0
2920,2920,3.494487145278189,45.0
2921,2921,3.4956844013267094,45.0
2922,2922,3.496881798770692,45.0
2923,2923,3.498078934484058,45.0
2924,2924,3.499271612829632,45.0
2925,2925,3.5004688752359807,45.0
2926,2926,3.501666464673148,45.0
2927,2927,3.502863839930958,45.5
2928,2928,3.5040606323215697,45.5
2929,2929,3.5052581385771435,45.5
2930,2930,3.5064507733450996,45.5
2931,2931,3.507647918727663,45.5
2932,2932,3.50884564810329,45.5
2933,2933,3.510042757259475,45.5
2934,2934,3.5112399423122405,45.5
2935,2935,3.5124375242657133,45.5
2936,2936,3.5136298841900295,45.5
2937,2937,3.5148271173238754,45.5
2938,2938,3.5160244608587687,45.5
2939,2939,3.5172218320767086,45.5
2940,2940,3.5184189030196933,45.5
2941,2941,3.5196160999271604,45.5
2942,2942,3.5208134431309164,45.5
2943,2943,3.5220066597064332,45.5
2944,2944,3.523203319642279,45.5
2945,2945,3.524401187698047,45.5
2946,2946,3.5255981101592377,45.5
2947,2947,3.52679530719916,45.5
2948,2948,3.5279926543103324,45.5
2949,2949,3.529185569485029,45.5
2950,2950,3.5303826037380435,45.5
2951,2951,3.53158001197709,45.5
2952,2952,3.532777661283811,45.5
2953,2953,3.5339742904901503,45.5
2954,2954,3.535171701312065,45.5
2955,2955,3.536364880402883,45.5
2956,2956,3.5375619681676227,45.5
2957,2957,3.5387590577867303,45.5
2958,2958,3.53995648920536,45.5
2959,2959,3.541153654389911,45.5
2960,2960,3.5423510207070246,45.5
2961,2961,3.5435479670763015,45.5
2962,2962,3.544740753504965,45.5
2963,2963,3.545938033196661,45.5
2964,2964,3.5471352803707124,45.5
2965,2965,3.548332787156105,45.5
2966,2966,3.549529877702395,45.5
2967,2967,3.550727037191391,45.5
2968,2968,3.55192408018642,45.5
2969,2969,3.5531173072258633,45.5
2970,2970,3.554314420951737,45.5
2971,2971,3.555511727068159,45.5
2972,2972,3.556709251138899,45.5
2973,2973,3.5579062677092024,45.5
2974,2974,3.5591036787960264,45.5
2975,2975,3.560296428203583,45.5
2976,2976,3.5614934741788447,45.5
2977,2977,3.562690809898907,45.5
2978,2978,3.5638881717787845,45.5
2979,2979,3.5650854525963465,45.5
2980,2980,3.5662826727496255,45.5
2981,2981,3.567475145790312,45.5
2982,2982,3.5686857054630914,45.5
2983,2983,3.5698695523871318,45.5
2984,2984,3.571067243085967,45.5
2985,2985,3.572264337009854,45.5
2986,2986,3.5734618455171585,45.5
2987,2987,3.5746591365999647,45.5
2988,2988,3.5758519822359087,45.5
2989,2989,3.577049263848199,45.5
2990,2990,3.5782465353276995,45.5
2991,2991,3.579443765613768,45.5
2992,2992,3.580641314983368,45.5
2993,2993,3.5818379934628806,45.5
2994,2994,3.5830311487780677,45.5
2995,2995,3.584228406747182,45.5
2996,2996,3.585425728625721,45.5
2997,2997,3.5866229837470582,45.5
2998,2998,3.5878202741675906,45.5
2999,2999,3.589017440345552,45.5
3000,3000,3.5902102881007725,45.5
3001,3001,3.591407424741321,45.5
3002,3002,3.5926047921843,45.5
3003,3003,3.5938018957773843,45.5
3004,3004,3.5949991818931366,45.5
3005,3005,3.596196467611525,45.5
3006,3006,3.5973894778225155,45.5
3007,3007,3.598586454722617,45.5
3008,3008,3.59978357884619,45.5
3009,3009,3.600980900393592,45.5
3010,3010,3.602178230219417,45.5
3011,3011,3.6033754321601656,45.5
3012,3012,3.604572662644916,45.5
3013,3013,3.6057653967539465,45.5
3014,3014,3.6069626868433424,45.5
3015,3015,3.6081599139504963,45.5
3016,3016,3.609357147415479,45.5
3017,3017,3.610554330084059,45.5
3018,3018,3.6117516068617497,45.5
3019,3019,3.612944400045607,45.5
3020,3020,3.614141668544875,45.5
3021,3021,3.6153391418854395,45.5
3022,3022,3.616536412636439,45.5
3023,3023,3.6177336005369822,45.5
3024,3024,3.618930554986,45.5
3025,3025,3.6201230540540483,45.5
3026,3026,3.6213205330901674,45.5
3027,3027,3.6225177638398276,45.5
3028,3028,3.623714971674813,45.5
3029,3029,3.624912212954627,45.5
3030,3030,3.626109442777104,45.5
3031,3031,3.627302321924103,45.5
3032,3032,3.628499598039521,45.5
3033,3033,3.629696726534102,45.5
3034,3034,3.630893603629536,45.5
3035,3035,3.6320911765760844,45.5
3036,3036,3.633288390967581,45.5
3037,3037,3.634485606617398,45.5
3038,3038,3.6356783676809736,45.5
3039,3039,3.63687566432688,45.5
3040,3040,3.6380726354651975,45.5
3041,3041,3.6392700201272965,45.5
3042,3042,3.6404672593540615,45.5
3043,3043,3.641664193868637,45.5
3044,3044,3.6428569759925207,45.5
3045,3045,3.6440542366769577,45.5
3046,3046,3.6452516063054397,45.5
3047,3047,3.6464485247267615,45.5
3048,3048,3.6476463194025888,45.5
3049,3049,3.64884298324585,45.5
3050,3050,3.65003610432148,45.5
3051,3051,3.651233279771275,45.5
3052,3052,3.6524305023749664,45.5
3053,3053,3.6536275288131503,45.5
3054,3054,3.654824967251883,45.5
3055,3055,3.6560219879945124,45.5
3056,3056,3.657219418022368,45.5
3057,3057,3.658412216570642,45.5
3058,3058,3.65960929731528,45.5
3059,3059,3.6608062677250968,45.5
3060,3060,3.6620038659705054,45.5
3061,3061,3.663200795253118,45.5
3062,3062,3.664398178127077,45.5
3063,3063,3.6655910197231503,45.5
3064,3064,3.6667882992161647,45.5
3065,3065,3.6679855191045334,45.5
3066,3066,3.6691825668017066,45.5
3067,3067,3.670379659930865,45.5
3068,3068,3.6715771699613997,45.5
3069,3069,3.67277007844713,45.5
3070,3070,3.673967291182942,45.5
3071,3071,3.6751641494035723,45.5
3072,3072,3.6763617395030126,45.5
3073,3073,3.677558685342471,45.5
3074,3074,3.6787561900085874,45.5
3075,3075,3.679952859083811,45.5
3076,3076,3.6811457730001873,45.5
3077,3077,3.6823432658778303,45.5
3078,3078,3.6835401473442713,45.5
3079,3079,3.6847377053234314,45.5
3080,3080,3.6859349109066857,45.5
3081,3081,3.687131778995196,45.5
3082,3082,3.6883248138427733,45.5
3083,3083,3.689521723058489,45.5
3084,3084,3.690719271302223,45.5
3085,3085,3.69191654059622,45.5
3086,3086,3.6931135509411495,45.5
3087,3087,3.6943106487724515,45.5
3088,3088,3.695503706998296,45.5
3089,3089,3.6967009125815498,45.5
3090,3090,3.6978981833325486,45.5
3091,3091,3.699095148510403,45.5
3092,3092,3.700292286409272,45.5
3093,3093,3.7014894776874123,45.5
3094,3094,3.702686956524849,45.5
3095,3095,3.703879487580723,45.5
3096,3096,3.705077005161179,45.5
3097,3097,3.7062741484244666,45.5
3098,3098,3.7074713265233563,45.5
3099,3099,3.708668677541944,45.5
3100,3100,3.709865962598059,45.5
3101,3101,3.7110585702127876,45.5
3102,3102,3.712255813413196,45.5
3103,3103,3.7134531046284565,45.5
3104,3104,3.7146502190828325,45.5
3105,3105,3.7158474235402212,45.5
3106,3106,3.7170445550812614,45.5
3107,3107,3.718237403101391,45.5
3108,3108,3.7194346169630688,45.5
3109,3109,3.720631831685702,45.5
3110,3110,3.721828861898846,45.5
3111,3111,3.7230262572897805,45.5
3112,3112,3.7242234551244313,45.5
3113,3113,3.725416281090842,45.5
3114,3114,3.726613456209501,45.5
3115,3115,3.7278106753031413,45.5
3116,3116,3.729007789956199,45.5
3117,3117,3.73020513885551,45.5
3118,3118,3.7314021411869263,45.5
3119,3119,3.732595142390993,45.5
3120,3120,3.7337919844521417,45.5
3121,3121,3.734989399645063,45.5
3122,3122,3.7361866018507217,45.5
3123,3123,3.7373837574323026,45.5
3124,3124,3.738580999506844,45.5
3125,3125,3.73977353811264,45.5
3126,3126,3.7409709972805443,45.5
3127,3127,3.742168291807175,45.5
3128,3128,3.743365276588334,45.5
3129,3129,3.7445625042915345,45.5
3130,3130,3.745759482714865,45.5
3131,3131,3.7469524982902738,45.5
3132,3132,3.748150192168024,45.5
3133,3133,3.7493468179305394,45.5
3134,3134,3.750544110205438,45.5
3135,3135,3.751741618514061,45.5
3136,3136,3.7529388204548093,45.5
3137,3137,3.754131610724661,45.5
3138,3138,3.7553285254372493,45.5
3139,3139,3.756525707774692,45.5
3140,3140,3.7577232115798527,45.5
3141,3141,3.75892016324732,45.5
3142,3142,3.7601174445284733,45.5
3143,3143,3.7613101010852388,45.5
3144,3144,3.7625076748927433,45.5
3145,3145,3.76370467821757,45.5
3146,3146,3.7649016692903308,45.5
3147,3147,3.7660992491907543,45.5
3148,3148,3.767296182844374,45.5
3149,3149,3.7684937306245168,45.5
3150,3150,3.7696860988934833,45.5
3151,3151,3.7708835712406366,45.5
3152,3152,3.772080736292733,45.5
3153,3153,3.773278063999282,45.5
3154,3154,3.7744749628172976,45.5
3155,3155,3.7756725200017294,45.5
3156,3156,3.7768649940358268,45.5
3157,3157,3.778062125311958,45.5
3158,3158,3.7792594079176585,45.5
3159,3159,3.7804569284121197,45.5
3160,3160,3.781654135717286,45.5
3161,3161,3.7828514465358523,45.5
3162,3162,3.784044085409906,45.5
3163,3163,3.7852410380045574,45.5
3164,3164,3.7864385337299766,45.5
3165,3165,3.7876357240809333,45.5
3166,3166,3.7888330607944063,45.5
3167,3167,3.790030143857002,45.5
3168,3168,3.7912227938572567,45.5
3169,3169,3.7924200172556772,45.5
3170,3170,3.7936172421773278,45.5
3171,3171,3.7948145203457937,45.5
3172,3172,3.7960116686423624,45.5
3173,3173,3.7972087207767697,45.5
3174,3174,3.798401689529419,45.5
3175,3175,3.7995987529224826,45.5
3176,3176,3.8007962189780344,45.5
3177,3177,3.801993335286776,45.5
3178,3178,3.8031905539830526,45.5
3179,3179,3.8043878284427857,45.5
3180,3180,3.805580356915792,45.5
3181,3181,3.8067776209778255,45.5
3182,3182,3.807975227766567,45.5
3183,3183,3.809172207713127,45.5
3184,3184,3.810369400978088,45.5
3185,3185,3.8115662339660856,45.5
3186,3186,3.8127596422036487,45.5
3187,3187,3.813956613474422,45.5
3188,3188,3.8151537860102125,45.5
3189,3189,3.816350669529703,45.5
3190,3190,3.8175481855207023,45.5
3191,3191,3.8187454756100974,45.5
3192,3192,3.81993819879161,45.5
3193,3193,3.821135218607054,45.5
3194,3194,3.8223328996366925,45.5
3195,3195,3.823530009256469,45.5
3196,3196,3.8247268268134857,45.5
3197,3197,3.8259240379598407,45.5
3198,3198,3.827117036249902,45.5
3199,3199,3.828314259118504,45.5
3200,3200,3.8295114224486877,45.5
3201,3201,3.830708462132348,45.5
3202,3202,3.83190558552742,45.5
3203,3203,3.8331031009886,45.5
3204,3204,3.8342957228422163,45.5
3205,3205,3.8354929511414633,45.5
3206,3206,3.836690587864982,45.5
3207,3207,3.837887477874755,45.5
3208,3208,3.839084393580755,45.5
3209,3209,3.8402819391091665,45.5
3210,3210,3.841479082571136,45.5
3211,3211,3.8426718548933665,45.5
3212,3212,3.8438689856396775,45.5
3213,3213,3.8450662624835967,45.5
3214,3214,3.846263548731804,45.5
3215,3215,3.847460604508718,45.5
3216,3216,3.8486579468515183,45.5
3217,3217,3.8498506460587185,45.5
3218,3218,3.851047839191225,45.5
3219,3219,3.852244861986902,45.5
3220,3220,3.8534422997633615,45.5
3221,3221,3.854639499518607,45.5
3222,3222,3.855836534897487,45.5
3223,3223,3.8570292770200307,45.5
3224,3224,3.8582266909546323,45.5
3225,3225,3.859423804614279,45.5
3226,3226,3.860620827343729,45.5
3227,3227,3.8618180327283014,45.5
3228,3228,3.8630151981115346,45.5
3229,3229,3.8642081664005916,45.5
3230,3230,3.8654055076175267,45.5
3231,3231,3.8666024861070847,45.5
3232,3232,3.867799829509523,45.5
3233,3233,3.868997190131081,45.5
3234,3234,3.870194349090258,45.5
3235,3235,3.871391622953944,45.5
3236,3236,3.872584000494745,45.5
3237,3237,3.8737814892662903,45.5
3238,3238,3.8749785599443642,45.5
3239,3239,3.8761759219566976,45.5
3240,3240,3.8773728954129747,45.5
3241,3241,3.8785704025957326,45.5
3242,3242,3.8797631937927664,45.5
3243,3243,3.8809603373209636,45.5
3244,3244,3.8821573458777534,45.5
3245,3245,3.8833547502093846,45.5
3246,3246,3.8845517850584455,45.5
3247,3247,3.8857490216361157,45.5
3248,3248,3.8869461077451706,45.5
3249,3249,3.8881392947832745,45.5
3250,3250,3.889336237112681,45.5
3251,3251,3.890533455080456,45.5
3252,3252,3.891730444961124,45.5
3253,3253,3.8929279249244266,45.5
3254,3254,3.89412482963668,45.5
3255,3255,3.8953180417749618,45.5
3256,3256,3.896514798469014,45.5
3257,3257,3.8977122527360915,45.5
3258,3258,3.898909654219946,45.5
3259,3259,3.9001068049669265,45.5
3260,3260,3.9013038029273353,45.5
3261,3261,3.9024968339337245,45.5
3262,3262,3.903694041636255,45.5
3263,3263,3.904890926149157,45.5
3264,3264,3.9060882454448276,45.5
3265,3265,3.90728563480907,45.5
3266,3266,3.9084828335046766,45.5
3267,3267,3.9096800774998135,45.5
3268,3268,3.9108725293477375,45.5
3269,3269,3.912069724334611,45.5
3270,3270,3.913267192112075,45.5
3271,3271,3.9144644205437764,45.5
3272,3272,3.9156615497668583,45.5
3273,3273,3.91685883084933,45.5
3274,3274,3.9180516205893623,45.5
3275,3275,3.919248835643132,45.5
3276,3276,3.9204460627502864,45.5
3277,3277,3.92164321521918,45.5
3278,3278,3.9228401708602907,45.5
3279,3279,3.9240373831987374,45.5
3280,3280,3.925234863360723,45.5
3281,3281,3.9264276595248115,45.5
3282,3282,3.9276248484849936,45.5
3283,3283,3.928821867836846,45.5
3284,3284,3.9300193850861653,45.5
3285,3285,3.9312162348959174,45.5
3286,3286,3.9324135918087433,45.5
3287,3287,3.9336063125398426,45.5
3288,3288,3.934803522626559,45.5
3289,3289,3.9360007482767103,45.5
3290,3290,3.9371979997555413,45.5
3291,3291,3.9383952756060494,45.5
3292,3292,3.9395924157566493,45.5
3293,3293,3.940785317752097,45.5
3294,3294,3.9419822906785544,45.5
3295,3295,3.9431796403725943,45.5
3296,3296,3.944376882844501,45.5
3297,3297,3.945574094851812,45.5
3298,3298,3.9467713473902815,45.5
3299,3299,3.9479682872692745,45.5
3300,3300,3.9491612874799307,45.5
3301,3301,3.9503585475683214,45.5
3302,3302,3.951555748846795,45.5
3303,3303,3.9527526322338318,45.5
3304,3304,3.953950240214666,45.5
3305,3305,3.9551473570532267,45.5
3306,3306,3.9563401099708346,45.5
3307,3307,3.9575371525684986,45.5
3308,3308,3.958734526700443,45.5
3309,3309,3.959931604597303,45.5
3310,3310,3.961128697329097,45.5
3311,3311,3.962326048811277,45.5
3312,3312,3.9635231532653172,45.5
3313,3313,3.96471613407135,45.5
3314,3314,3.9659131860070755,45.5
3315,3315,3.9671102350950247,45.5
3316,3316,3.968307769232326,45.5
3317,3317,3.9695050399170975,45.5
3318,3318,3.9707020532422597,45.5
3319,3319,3.971894942522049,45.5
3320,3320,3.973092170887523,45.5
3321,3321,3.974289423161083,45.5
3322,3322,3.9754866345061197,45.5
3323,3323,3.976683562199274,45.5
3324,3324,3.9778810503085453,45.5
3325,3325,3.9790782622496286,45.5
3326,3326,3.980270966688792,45.5
3327,3327,3.98146775967545,45.5
3328,3328,3.9826652427514393,45.5
3329,3329,3.9838625735044477,45.5
3330,3330,3.9850596310032738,45.5
3331,3331,3.986257150438097,45.5
3332,3332,3.987449778649542,45.5
3333,3333,3.9886469947629504,45.5
3334,3334,3.9898441155751545,45.5
3335,3335,3.991041142410702,45.5
3336,3336,3.992238672375679,45.5
3337,3337,3.9934358048439025,45.5
3338,3338,3.9946327352523805,45.5
3339,3339,3.995825824870003,45.5
3340,3340,3.9970227855443956,45.5
3341,3341,3.998220214645068,45.5
3342,3342,3.9994174397654,45.5
3343,3343,4.0006146193212935,45.5
3344,3344,4.001811868813303,45.5
3345,3345,4.003004609545073,45.5
3346,3346,4.004201511409548,45.5
3347,3347,4.005398815472922,45.5
3348,3348,4.006596313383844,45.5
3349,3349,4.007793506251441,45.5
3350,3350,4.008990374273724,45.5
3351,3351,4.010187928279241,45.5
3352,3352,4.011380597220527,45.5
3353,3353,4.012577609618504,45.5
3354,3354,4.013775055408478,45.5
3355,3355,4.014972262647417,45.5
3356,3356,4.016169213586384,45.5
3357,3357,4.017366401288244,45.5
3358,3358,4.01856381615003,45.5
3359,3359,4.019756616420216,45.5
3360,3360,4.020953856772847,45.5
3361,3361,4.0221510813633605,45.5
3362,3362,4.023348068065114,45.5
3363,3363,4.024545338286294,45.5
3364,3364,4.0257425585058,45.5
3365,3365,4.0269397742218445,45.5
3366,3366,4.0281323438220555,45.5
3367,3367,4.029329866899384,45.5
3368,3368,4.030527084999615,45.5
3369,3369,4.031724317206277,45.5
3370,3370,4.032921259337001,45.5
3371,3371,4.034118678039975,45.5
3372,3372,4.035315912829505,45.5
3373,3373,4.036508513887723,45.5
3374,3374,4.037705656753646,45.5
3375,3375,4.038903084529771,45.5
3376,3376,4.0401003255446755,45.5
3377,3377,4.041297382116317,45.5
3378,3378,4.0424944656425055,45.5
3379,3379,4.043687501880858,45.5
3380,3380,4.044884764883253,45.5
3381,3381,4.046081744035085,45.5
3382,3382,4.047279189229012,45.5
3383,3383,4.048476328055064,45.5
3384,3384,4.049673413832982,45.5
3385,3385,4.050870781938235,45.5
3386,3386,4.052063488297993,45.5
3387,3387,4.0532606495089,45.5
3388,3388,4.054457953042455,45.5
3389,3389,4.055655064649052,45.5
3390,3390,4.056852077775531,45.5
3391,3391,4.0580496223767595,45.5
3392,3392,4.059246476093928,45.5
3393,3393,4.060439293914371,45.5
3394,3394,4.061636735929383,45.5
3395,3395,4.062834169997109,45.5
3396,3396,4.064031192461649,45.5
3397,3397,4.065228430761231,45.5
3398,3398,4.066425629854202,45.5
3399,3399,4.067622540460692,45.5
3400,3400,4.068815401924981,45.5
3401,3401,4.070012489822176,45.5
3402,3402,4.0712100371387265,45.5
3403,3403,4.072407249146037,45.5
3404,3404,4.073604315718015,45.5
3405,3405,4.074801379442215,45.5
3406,3406,4.075994090835254,45.5
3407,3407,4.077191200852394,45.5
3408,3408,4.078388783137004,45.0
3409,3409,4.079585680365563,45.0
3410,3410,4.080783259338803,45.0
3411,3411,4.081980306307475,45.0
3412,3412,4.083177729050319,45.0
3413,3413,4.084370531704692,45.0
3414,3414,4.085567714770635,45.0
3415,3415,4.086764954990811,45.0
3416,3416,4.087962042821777,45.0
3417,3417,4.089159465564622,45.0
3418,3418,4.090356650418705,45.0
3419,3419,4.091549454265171,45.5
3420,3420,4.092746729916996,45.5
3421,3421,4.093943745030297,45.5
3422,3422,4.09514110326767,45.5
3423,3423,4.096338323752085,45.5
3424,3424,4.097535651855999,45.5
3425,3425,4.098732514116499,45.5
3426,3426,4.099925506446096,45.5
3427,3427,4.101122649576929,45.5
3428,3428,4.102319935560226,45.5
3429,3429,4.1035169131888285,45.5
3430,3430,4.1047142176495655,45.5
3431,3431,4.1059112253454,45.5
3432,3432,4.107108743654357,45.5
3433,3433,4.108301133513451,45.5
3434,3434,4.109498596986135,45.5
3435,3435,4.110695633888245,45.5
3436,3436,4.111893098420566,45.5
3437,3437,4.113090166317092,45.5
3438,3438,4.1142875346872545,45.5
3439,3439,4.115484710799323,45.5
3440,3440,4.116677558554543,45.5
3441,3441,4.117874670293596,45.5
3442,3442,4.1190717531575105,45.5
3443,3443,4.1202691725227565,45.5
3444,3444,4.121466460625331,45.5
3445,3445,4.1226634859376485,45.5
3446,3446,4.123861120674346,45.5
3447,3447,4.1250534190734225,45.5
3448,3448,4.126250977847311,45.5
3449,3449,4.127448090381092,45.5
3450,3450,4.128645349409846,45.5
3451,3451,4.12984258029196,45.5
3452,3452,4.131039595802625,45.5
3453,3453,4.132232479320632,45.5
3454,3454,4.133429735501608,45.5
3455,3455,4.1346269530057915,45.5
3456,3456,4.135823957920074,45.5
3457,3457,4.137021529740758,45.5
3458,3458,4.138218441936704,45.5
3459,3459,4.139415575332111,45.5
3460,3460,4.140608575211631,45.5
3461,3461,4.141805679731899,45.5
3462,3462,4.143003169563081,45.5
3463,3463,4.144199948509534,45.5
3464,3464,4.145397255619367,45.5
3465,3465,4.146594746576415,45.5
3466,3466,4.147787462406688,45.5
3467,3467,4.148984791768922,45.5
3468,3468,4.150181664559576,45.5
3469,3469,4.151379217571683,45.5
3470,3470,4.152576281494564,45.5
3471,3471,4.153773506747352,45.5
3472,3472,4.154970445964071,45.5
3473,3473,4.156163622670704,45.5
3474,3474,4.157360564801428,45.5
3475,3475,4.158557684752676,45.5
3476,3476,4.159755001068116,45.5
3477,3477,4.16095250096586,45.5
3478,3478,4.1621494621038435,45.5
3479,3479,4.163342246015866,45.5
3480,3480,4.164539284507433,45.5
3481,3481,4.1657367983791564,45.5
3482,3482,4.166933774616983,45.5
3483,3483,4.168131272329225,45.5
3484,3484,4.169328432480495,45.5
3485,3485,4.170521254473262,45.5
3486,3486,4.171718492574162,45.5
3487,3487,4.172915640208457,45.5
3488,3488,4.1741128023465475,45.5
3489,3489,4.175310012698174,45.5
3490,3490,4.176508161756728,45.5
3491,3491,4.177704196108712,45.5
3492,3492,4.178897194928593,45.5
3493,3493,4.180094434486495,45.5
3494,3494,4.181291665765975,45.5
3495,3495,4.182488763199912,45.5
3496,3496,4.183686051501168,45.5
3497,3497,4.184883325563537,45.5
3498,3498,4.186075862381194,45.5
3499,3499,4.187273341947131,45.5
3500,3500,4.188470399578413,45.5
3501,3501,4.189667474428813,45.5
3502,3502,4.190865044527583,45.5
3503,3503,4.192062088780934,45.5
3504,3504,4.193254790306091,45.5
3505,3505,4.194452228943507,45.5
3506,3506,4.195649489561717,45.5
3507,3507,4.196846387717459,45.5
3508,3508,4.198043580585056,45.5
3509,3509,4.199241163730622,45.5
3510,3510,4.20043785876698,45.5
3511,3511,4.201630984942119,45.5
3512,3512,4.202827955947982,45.5
3513,3513,4.204025096694628,45.5
3514,3514,4.205222558312945,45.5
3515,3515,4.206419912907812,45.5
3516,3516,4.207616966697905,45.5
3517,3517,4.208809799485737,45.5
3518,3518,4.210006917516391,45.5
3519,3519,4.211204025745392,45.5
3520,3520,4.2124014463689585,45.5
3521,3521,4.213598730564118,45.5
3522,3522,4.214795735809537,45.5
3523,3523,4.215988514622052,45.5
3524,3524,4.217185813188553,45.5
3525,3525,4.218383138842053,45.5
3526,3526,4.219580168260468,45.5
3527,3527,4.220777567426363,45.5
3528,3528,4.2219748287068475,45.5
3529,3529,4.2231673053900405,45.5
3530,3530,4.224364532762103,45.5
3531,3531,4.225561796228091,45.5
3532,3532,4.226758968565199,45.5
3533,3533,4.2279561316304735,45.5
3534,3534,4.229153476026323,45.5
3535,3535,4.230350731081432,45.5
3536,3536,4.231543605062697,45.5
3537,3537,4.232740843494733,45.5
3538,3538,4.233937930597199,45.5
3539,3539,4.235135248038504,45.5
3540,3540,4.2363325715065,45.5
3541,3541,4.237529568142361,45.5
3542,3542,4.238722600075933,45.5
3543,3543,4.2399197940031685,45.5
3544,3544,4.241116854747136,45.5
3545,3545,4.2423139648967325,45.5
3546,3546,4.243511232998636,45.5
3547,3547,4.244708261556095,45.5
3548,3548,4.245901304019822,45.5
3549,3549,4.247098611195882,45.5
3550,3550,4.248295714126693,45.5
3551,3551,4.249492720365525,45.5
3552,3552,4.250690236820115,45.5
3553,3553,4.251887078285217,45.5
3554,3554,4.253084369897842,45.5
3555,3555,4.2542773764001,45.5
3556,3556,4.255474654303657,45.5
3557,3557,4.256671762532657,45.5
3558,3558,4.257869012355805,45.5
3559,3559,4.25906594382392,45.5
3560,3560,4.260263427628411,45.5
3561,3561,4.261456231077512,45.5
3562,3562,4.262653178307746,45.5
3563,3563,4.263850593500667,45.5
3564,3564,4.265047587023841,45.5
3565,3565,4.266245038443142,45.5
3566,3566,4.267442011700736,45.5
3567,3567,4.268634787599246,45.5
3568,3568,4.269832238621182,45.5
3569,3569,4.2710291367106965,45.5
3570,3570,4.272226765751839,45.5
3571,3571,4.273423954248428,45.5
3572,3572,4.2746212382449045,45.5
3573,3573,4.275813911027379,45.5
3574,3574,4.277011055416531,45.5
3575,3575,4.2782079759571285,45.5
3576,3576,4.279405611488555,45.5
3577,3577,4.280602842503124,45.5
3578,3578,4.2818001212014085,45.5
3579,3579,4.282992518345515,45.5
3580,3580,4.284190048774083,45.5
3581,3581,4.285387257867389,45.5
3582,3582,4.286584481994311,45.5
3583,3583,4.287781761421098,45.5
3584,3584,4.288974426984787,45.5
3585,3585,4.290171547465854,45.5
3586,3586,4.291368871066306,45.5
3587,3587,4.292565867172347,45.5
3588,3588,4.293763342234824,45.5
3589,3589,4.294960408144527,45.5
3590,3590,4.296153362525834,45.5
3591,3591,4.297350280218654,45.5
3592,3592,4.298547782831722,45.5
3593,3593,4.299744660920567,45.5
3594,3594,4.300942202342881,45.5
3595,3595,4.3021391863955385,45.5
3596,3596,4.3033321899175645,45.5
3597,3597,4.304529159665107,45.5
3598,3598,4.305726613005002,45.5
3599,3599,4.306923634608586,45.5
3600,3600,4.308120805554919,45.5
3601,3601,4.30931831796964,45.5
3602,3602,4.310511061085595,45.5
3603,3603,4.311708036396239,45.5
3604,3604,4.312905283636517,45.5
3605,3605,4.3141025757789615,45.5
3606,3606,4.31529970937305,45.5
3607,3607,4.3164969764815435,45.5
3608,3608,4.317689939141274,45.5
3609,3609,4.318886858754688,45.5
3610,3610,4.320084176328447,45.5
3611,3611,4.321281397342682,45.5
3612,3612,4.322478930022981,45.5
3613,3613,4.323676078716914,45.5
3614,3614,4.324868786666128,45.5
3615,3615,4.326066137287352,45.5
3616,3616,4.327262930075327,45.5
3617,3617,4.328460434873898,45.5
3618,3618,4.329657398660978,45.5
3619,3619,4.330855031808218,45.5
3620,3620,4.332047750420041,45.5
3621,3621,4.333244554201762,45.5
3622,3622,4.33444201681349,45.5
3623,3623,4.335639228026072,45.5
3624,3624,4.3368365002340745,45.5
3625,3625,4.338033655285836,45.5
3626,3626,4.339226200977961,45.5
3627,3627,4.340423370665975,45.5
3628,3628,4.341620977256033,45.5
3629,3629,4.342817881504694,45.5
3630,3630,4.344015130003293,45.5
3631,3631,4.345212577448951,45.5
3632,3632,4.346405111882421,45.5
3633,3633,4.347602289385266,45.5
3634,3634,4.348799494769837,45.5
3635,3635,4.3499967075718775,45.5
3636,3636,4.351194215946728,45.5
3637,3637,4.3523914324575,45.5
3638,3638,4.353584185375108,45.5
3639,3639,4.354781434469753,45.5
3640,3640,4.3559784633583485,45.5
3641,3641,4.357175867888662,45.5
3642,3642,4.358372903466225,45.5
3643,3643,4.359570340977775,45.5
3644,3644,4.360762858854399,45.5
3645,3645,4.361960287094116,45.5
3646,3646,4.363157577448421,45.5
3647,3647,4.3643548115094495,45.5
3648,3648,4.365552013715108,45.5
3649,3649,4.366748955316014,45.5
3650,3650,4.367941999766562,45.5
3651,3651,4.3691392100519595,45.5
3652,3652,4.370336354970932,45.5
3653,3653,4.371533608569039,45.5
3654,3654,4.3727304746045,45.5
3655,3655,4.373928073777093,45.5
3656,3656,4.375120652649137,45.5
3657,3657,4.37631807492839,45.5
3658,3658,4.377514986594518,45.5
3659,3659,4.378712437550226,45.5
3660,3660,4.379909475644429,45.5
3661,3661,4.381106937130292,45.5
3662,3662,4.382299701505237,45.5
3663,3663,4.383496791919073,45.5
3664,3664,4.384693940679233,45.5
3665,3665,4.385891340706084,45.5
3666,3666,4.387088516420788,45.5
3667,3667,4.388285691274536,45.5
3668,3668,4.389478663802147,45.5
3669,3669,4.3906757899125415,45.5
3670,3670,4.391873100135061,45.5
3671,3671,4.393070281876458,45.5
3672,3672,4.394267419179281,45.5
3673,3673,4.395464726156659,45.5
3674,3674,4.396657357215881,45.5
3675,3675,4.397854849100113,45.5
3676,3676,4.399051800900035,45.5
3677,3677,4.400249301658737,45.5
3678,3678,4.401446244782871,45.5
3679,3679,4.40264346977075,45.5
3680,3680,4.403836390508546,45.5
3681,3681,4.405033476418919,45.5
3682,3682,4.406230730745528,45.5
3683,3683,4.407427619629436,45.5
3684,3684,4.4086251667473055,45.5
3685,3685,4.409822188152207,45.5
3686,3686,4.411014898551835,45.5
3687,3687,4.412212389310201,45.5
3688,3688,4.4134093599187,45.5
3689,3689,4.414606865644455,45.5
3690,3690,4.415803669823541,45.5
3691,3691,4.417001336746746,45.5
3692,3692,4.418194029397434,45.5
3693,3693,4.4193909613953695,45.5
3694,3694,4.420588317182329,45.5
3695,3695,4.421785419384639,45.5
3696,3696,4.422982640332646,45.5
3697,3697,4.4241801718870795,45.5
3698,3698,4.425372870233324,45.5
3699,3699,4.426569933361478,45.5
3700,3700,4.427766944567362,45.5
3701,3701,4.428964605662558,45.5
3702,3702,4.430161620709631,45.5
3703,3703,4.4313587412569255,45.5
3704,3704,4.432551750408279,45.5
3705,3705,4.433748961488405,45.5
3706,3706,4.43494601296054,45.5
3707,3707,4.4361433908674455,45.5
3708,3708,4.437340610623361,45.5
3709,3709,4.43853771229585,45.5
3710,3710,4.439734973775016,45.5
3711,3711,4.440927614503437,45.5
3712,3712,4.4421250409550135,45.5
3713,3713,4.443322272168265,45.5
3714,3714,4.44451915760835,45.5
3715,3715,4.445716730886035,45.5
3716,3716,4.446913733548588,45.5
3717,3717,4.448106446862221,45.5
3718,3718,4.449303751322958,45.5
3719,3719,4.45050113942888,45.5
3720,3720,4.451698361767663,45.5
3721,3721,4.452895259724723,45.5
3722,3722,4.4540928361150955,45.5
3723,3723,4.455285594463349,45.5
3724,3724,4.4564826670620175,45.5
3725,3725,4.457680108083619,45.5
3726,3726,4.458877347840203,45.5
3727,3727,4.460074807537927,45.5
3728,3728,4.461271786027485,45.5
3729,3729,4.46246463821994,45.5
3730,3730,4.463661868241098,45.5
3731,3731,4.464859073956808,45.5
3732,3732,4.46605628338125,45.5
3733,3733,4.467253332336743,45.5
3734,3734,4.468450582888392,45.5
3735,3735,4.469643598596255,45.5
3736,3736,4.470840825372272,45.5
3737,3737,4.472038012941678,45.5
3738,3738,4.47323529097769,45.5
3739,3739,4.474432564377784,45.5
3740,3740,4.475630044937134,45.5
3741,3741,4.47682278752327,45.5
3742,3742,4.478019742038515,45.5
3743,3743,4.479216957423422,45.5
3744,3744,4.480414265460438,45.5
3745,3745,4.481611446473334,45.5
3746,3746,4.482808679474725,45.5
3747,3747,4.484001463055611,45.5
3748,3748,4.485198762218158,45.5
3749,3749,4.486395999723011,45.5
3750,3750,4.48759323351913,45.5
3751,3751,4.488790416916211,45.5
3752,3752,4.489987702171008,45.5
3753,3753,4.491184947093328,45.5
3754,3754,4.492377739085091,45.5
3755,3755,4.49357470062044,45.5
3756,3756,4.494771966205703,45.5
3757,3757,4.495969191193581,45.5
3758,3758,4.497166855136554,45.5
3759,3759,4.498364093634818,45.5
3760,3760,4.499556550383568,45.5
3761,3761,4.500753815174103,45.5
3762,3762,4.501951230300797,45.5
3763,3763,4.503148330847423,45.5
3764,3764,4.50434551484055,45.5
3765,3765,4.505542795989249,45.5
3766,3766,4.506735889977879,45.5
3767,3767,4.507932875752449,45.5
3768,3768,4.509130089879036,45.5
3769,3769,4.510327315264278,45.5
3770,3770,4.511524546278848,45.5
3771,3771,4.512721719874276,45.5
3772,3772,4.513914536899991,45.5
3773,3773,4.515111806922489,45.5
3774,3774,4.516309045155843,45.5
3775,3775,4.517506175902154,45.5
3776,3776,4.5187035130792195,45.5
3777,3777,4.519900932113329,45.5
3778,3778,4.521097896695137,45.5
3779,3779,4.522290613320139,45.5
3780,3780,4.523487967915005,45.5
3781,3781,4.524685185021824,45.5
3782,3782,4.525882373717096,45.5
3783,3783,4.52707960665226,45.5
3784,3784,4.528276840779516,45.5
3785,3785,4.529469710985819,45.5
3786,3786,4.530666914449798,45.5
3787,3787,4.531864416930411,45.5
3788,3788,4.533061296012667,45.5
3789,3789,4.534258559279972,45.5
3790,3790,4.535455837183529,45.5
3791,3791,4.5366489188538655,45.5
3792,3792,4.537845867806011,45.5
3793,3793,4.539043104979727,45.5
3794,3794,4.540240340696442,45.5
3795,3795,4.5414375119076835,45.5
3796,3796,4.542634797626071,45.5
3797,3797,4.5438276090886855,45.5
3798,3798,4.545024831427468,45.5
3799,3799,4.546222082244025,45.5
3800,3800,4.547419177956051,45.5
3801,3801,4.5486165186431675,45.5
3802,3802,4.549813758995798,45.5
3803,3803,4.551010990805096,45.5
3804,3804,4.552203742795521,45.5
3805,3805,4.553400891224543,45.5
3806,3806,4.554598184360398,45.5
3807,3807,4.555795478290982,45.5
3808,3808,4.5569926620854275,45.5
3809,3809,4.558189942571852,45.5
3810,3810,4.559382694164912,45.5
3811,3811,4.560579921139611,45.5
3812,3812,4.561777081290881,45.5
3813,3813,4.562974359856711,45.5
3814,3814,4.564171660343806,45.5
3815,3815,4.565368881358041,45.5
3816,3816,4.566566111048062,45.5
3817,3817,4.567758914099799,45.5
3818,3818,4.5689561387565405,45.5
3819,3819,4.570153361625142,45.5
3820,3820,4.571350592043665,45.5
3821,3821,4.572548117438952,45.5
3822,3822,4.573745053874122,45.5
3823,3823,4.574937839044465,45.5
3824,3824,4.576134818924798,45.5
3825,3825,4.5773321863677765,45.5
3826,3826,4.578529480695725,45.5
3827,3827,4.579726699524455,45.5
3828,3828,4.580923938552538,45.5
3829,3829,4.582121162480778,45.5
3830,3830,4.583313992751969,45.5
3831,3831,4.584511302047305,45.5
3832,3832,4.585708385043674,45.5
3833,3833,4.586905401084159,45.5
3834,3834,4.588102889855703,45.5
3835,3835,4.58930012497637,45.5
3836,3836,4.590497305062082,45.5
3837,3837,4.591690087649558,45.5
3838,3838,4.5928873831033705,45.5
3839,3839,4.594084627893236,45.5
3840,3840,4.595281838774681,45.5
3841,3841,4.596479092703925,45.5
3842,3842,4.597676316168573,45.5
3843,3843,4.5988690793514255,45.5
3844,3844,4.600066370831596,45.5
3845,3845,4.601263564427693,45.5
3846,3846,4.6024607872962955,45.5
3847,3847,4.6036580232116915,45.5
3848,3848,4.604855204754405,45.5
3849,3849,4.606052423781819,45.5
3850,3850,4.60724511411455,45.5
3851,3851,4.608442508975664,45.5
3852,3852,4.609639712638325,45.5
3853,3853,4.610836904181374,45.5
3854,3854,4.612034149236149,45.5
3855,3855,4.613231410384178,45.5
3856,3856,4.614424214694235,45.5
3857,3857,4.615621453589863,45.5
3858,3858,4.616818898651335,45.5
3859,3859,4.6180156743526455,45.5
3860,3860,4.619213116367658,45.5
3861,3861,4.620410560568174,45.5
3862,3862,4.621607572105196,45.5
3863,3863,4.622800374031067,45.5
3864,3864,4.6239977241224715,45.5
3865,3865,4.625194835265478,45.5
3866,3866,4.626392095155186,45.5
3867,3867,4.627589291003015,45.5
3868,3868,4.628786528441641,45.5
3869,3869,4.629979318579038,45.5
3870,3870,4.631176298591826,45.5
3871,3871,4.632373776303397,45.5
3872,3872,4.6335710476504435,45.5
3873,3873,4.634768232438299,45.5
3874,3874,4.635965740217103,45.5
3875,3875,4.637162636717161,45.5
3876,3876,4.638355458842383,45.5
3877,3877,4.639552663829591,45.5
3878,3878,4.640749924580256,45.5
3879,3879,4.641947100891008,45.5
3880,3880,4.643144345217281,45.5
3881,3881,4.644341843591796,45.5
3882,3882,4.645538831353187,45.5
3883,3883,4.6467317356665925,45.5
3884,3884,4.647928920123312,45.5
3885,3885,4.649126052922672,45.5
3886,3886,4.650323115057415,45.5
3887,3887,4.6515203595823715,45.5
3888,3888,4.652717357079188,45.5
3889,3889,4.653914592199856,45.5
3890,3890,4.655107468763987,45.5
3891,3891,4.65630484647221,45.5
3892,3892,4.65750189907021,45.5
3893,3893,4.65869898378849,45.0
3894,3894,4.659896474613084,45.0
3895,3895,4.661093398398823,45.0
3896,3896,4.662290876242849,45.0
3897,3897,4.663483503792021,45.0
3898,3898,4.664680859711435,45.0
3899,3899,4.665877744754155,45.0
3900,3900,4.66707535650995,45.0
3901,3901,4.668272258241971,45.0
3902,3902,4.669469435877271,45.0
3903,3903,4.670662507547273,45.0
3904,3904,4.671859619749917,45.0
3905,3905,4.6730568810966275,45.0
3906,3906,4.6742540579371985,45.0
3907,3907,4.675450992319319,45.0
3908,3908,4.676648236513138,45.0
3909,3909,4.677845394478904,45.0
3910,3910,4.6790384567446175,45.0
3911,3911,4.680235645638572,45.0
3912,3912,4.681432585517565,45.0
3913,3913,4.682630025082164,45.0
3914,3914,4.683827121257782,45.0
3915,3915,4.685024210214615,45.0
3916,3916,4.6862217077944015,45.0
3917,3917,4.687414285209444,45.0
3918,3918,4.688611556424035,45.0
3919,3919,4.689808719158172,45.0
3920,3920,4.691005995604727,45.0
3921,3921,4.692203175293074,45.0
3922,3922,4.693400371670723,45.0
3923,3923,4.694597597453329,45.0
3924,3924,4.695790527462959,45.0
3925,3925,4.696987447871102,45.0
3926,3926,4.698184881673919,45.0
3927,3927,4.699382098780738,45.0
3928,3928,4.700579016274876,45.0
3929,3929,4.701776274177763,45.0
3930,3930,4.702969270414776,45.0
3931,3931,4.704166550768746,45.0
3932,3932,4.705363762842285,45.0
3933,3933,4.706560715503163,45.0
3934,3934,4.707757908304532,45.0
3935,3935,4.708955066601435,45.0
3936,3936,4.710148021247652,45.0
3937,3937,4.711345087422265,45.0
3938,3938,4.712542527781593,45.0
3939,3939,4.713740004234844,45.0
3940,3940,4.714936872588264,45.0
3941,3941,4.716133856044875,45.0
3942,3942,4.717331162293752,45.0
3943,3943,4.718523831102583,45.0
3944,3944,4.7197212747070525,45.0
3945,3945,4.720918731954363,45.0
3946,3946,4.722115727199449,45.0
3947,3947,4.723312936623891,45.0
3948,3948,4.724509987301297,45.0
3949,3949,4.725702973537975,45.0
3950,3950,4.7268997854656645,45.0
3951,3951,4.728097331523895,45.0
3952,3952,4.729294308423996,45.0
3953,3953,4.730491773287455,45.0
3954,3954,4.7316889619164995,45.0
3955,3955,4.732885874112447,45.0
3956,3956,4.734078629480468,45.0
3957,3957,4.735276100569301,45.0
3958,3958,4.7364732702573145,45.0
3959,3959,4.737670493125916,45.0
3960,3960,4.73886742817031,45.0
3961,3961,4.740064970519808,45.0
3962,3962,4.741257725026872,45.0
3963,3963,4.742454630202717,45.0
3964,3964,4.743651826911503,45.0
3965,3965,4.744849112828573,45.0
3966,3966,4.7460464763641355,45.0
3967,3967,4.74724374724759,45.0
3968,3968,4.748440787129932,45.0
3969,3969,4.749633722835117,45.0
3970,3970,4.750830913053618,45.0
3971,3971,4.752028133471807,45.0
3972,3972,4.753225221302774,45.0
3973,3973,4.754422435760498,45.0
3974,3974,4.7556197562482625,45.0
3975,3975,4.756812528702948,45.0
3976,3976,4.758009484012922,45.0
3977,3977,4.759206938478682,45.0
3978,3978,4.760404141147931,45.0
3979,3979,4.761601333551937,45.0
3980,3980,4.7627985151608785,45.0
3981,3981,4.763991096549564,45.0
3982,3982,4.76518852935897,45.0
3983,3983,4.7663857428895104,45.0
3984,3984,4.7675829603936934,45.0
3985,3985,4.7687802673048445,45.0
3986,3986,4.7699773980511555,45.0
3987,3987,4.771175521082348,45.0
3988,3988,4.772367306219207,45.0
3989,3989,4.773564653131697,45.0
3990,3990,4.774761415521303,45.0
3991,3991,4.775958715677262,45.0
3992,3992,4.777156050006549,45.0
3993,3993,4.77835330400202,45.0
3994,3994,4.779546117650138,45.0
3995,3995,4.780743031369315,45.0
3996,3996,4.781940547161632,45.0
3997,3997,4.78313746187422,45.0
3998,3998,4.784334789382087,45.0
3999,3999,4.785531952579817,45.0
4000,4000,4.786729352010621,45.0
4001,4001,4.7879222392373615,45.0
4002,4002,4.789119351969825,45.0
4003,4003,4.7903162709871925,45.0
4004,4004,4.79151347928577,45.0
4005,4005,4.792710973421733,45.0
4006,4006,4.793908025953505,45.0
4007,4007,4.7951006942325165,45.0
4008,4008,4.796298246781031,45.0
4009,4009,4.797495374878247,45.0
4010,4010,4.79869238740868,45.0
4011,4011,4.799889432324304,45.0
4012,4012,4.801086926394039,45.0
4013,4013,4.802279840707779,45.0
4014,4014,4.80347697350714,45.0
4015,4015,4.804673899081018,45.0
4016,4016,4.805871105260319,45.0
4017,4017,4.807068605886565,45.0
4018,4018,4.808265749149852,45.0
4019,4019,4.809462814595964,45.0
4020,4020,4.810655574864811,45.0
4021,4021,4.81185280667411,45.0
4022,4022,4.813050234980054,45.0
4023,4023,4.814247266517745,45.0
4024,4024,4.815444621377521,45.0
4025,4025,4.816641533308559,45.0
4026,4026,4.817834472258886,45.0
4027,4027,4.8190314454502525,45.0
4028,4028,4.820228907863299,45.0
4029,4029,4.8214261372884115,45.0
4030,4030,4.82262321293354,45.0
4031,4031,4.823820677267181,45.0
4032,4032,4.825013297200203,45.0
4033,4033,4.826210589276419,45.0
4034,4034,4.827407649490568,45.0
4035,4035,4.828604678908984,45.0
4036,4036,4.829802263114187,45.0
4037,4037,4.830999519692527,45.0
4038,4038,4.8321920959817035,45.0
4039,4039,4.833389165004094,45.0
4040,4040,4.834586653378275,45.0
4041,4041,4.835783621735043,45.0
4042,4042,4.836981005138821,45.0
4043,4043,4.8381782166825404,45.0
4044,4044,4.839370999270015,45.0
4045,4045,4.840567975044251,45.0
4046,4046,4.84176551507579,45.0
4047,4047,4.8429626833730275,45.0
4048,4048,4.844159889287419,45.0
4049,4049,4.845357137256198,45.0
4050,4050,4.846549917724397,45.0
4051,4051,4.847746980455186,45.0
4052,4052,4.848944309420056,45.0
4053,4053,4.850141552819146,45.0
4054,4054,4.851338538395034,45.0
4055,4055,4.8525359261698195,45.0
4056,4056,4.853728327684932,45.0
4057,4057,4.854925720294316,45.0
4058,4058,4.856122990250587,45.0
4059,4059,4.857320475644536,45.0
4060,4060,4.85851741903358,45.0
4061,4061,4.859714672168096,45.0
4062,4062,4.860907470782598,45.0
4063,4063,4.862104685703914,45.0
4064,4064,4.863301732142767,45.0
4065,4065,4.8644991549518375,45.0
4066,4066,4.8656960593329535,45.0
4067,4067,4.866893193787998,45.0
4068,4068,4.868086315062311,45.0
4069,4069,4.869283540248871,45.0
4070,4070,4.870480508340729,45.0
4071,4071,4.871677957375844,45.0
4072,4072,4.872875147726801,45.0
4073,4073,4.874072219861878,45.0
4074,4074,4.875264996422661,45.0
4075,4075,4.876462070014742,45.0
4076,4076,4.877659567991892,45.0
4077,4077,4.878856801324421,45.0
4078,4078,4.880053664843241,45.0
4079,4079,4.881250971688164,45.0
4080,4080,4.88244396408399,45.0
4081,4081,4.883640945752462,45.0
4082,4082,4.884838018218677,45.0
4083,4083,4.886035594609049,45.0
4084,4084,4.887232806483905,45.0
4085,4085,4.888430096838209,45.0
4086,4086,4.8896225225925445,45.0
4087,4087,4.890820005403625,45.0
4088,4088,4.89201719323794,45.0
4089,4089,4.893214397297966,45.0
4090,4090,4.894411329163446,45.0
4091,4091,4.895608863764339,45.0
4092,4092,4.896801592310269,45.0
4093,4093,4.897998808291224,45.0
4094,4094,4.8991957406202955,45.0
4095,4095,4.90039301276207,45.0
4096,4096,4.901590391000112,45.0
4097,4097,4.902787432074547,45.0
4098,4098,4.903980416125721,45.0
4099,4099,4.905177633563677,45.0
4100,4100,4.9063747256331975,45.0
4101,4101,4.907571803000238,45.0
4102,4102,4.908769355350071,45.0
4103,4103,4.9099666135178675,45.0
4104,4104,4.911158908274438,45.0
4105,4105,4.912356446517839,45.0
4106,4106,4.913553699387444,45.0
4107,4107,4.914750844836235,45.0
4108,4108,4.915948153734207,45.0
4109,4109,4.917144977185461,45.0
4110,4110,4.918342257009612,45.0
4111,4111,4.919534961713685,45.0
4112,4112,4.920732572409841,45.0
4113,4113,4.921929462419616,45.0
4114,4114,4.923126868274477,45.0
4115,4115,4.924324083990521,45.0
4116,4116,4.925517142216364,45.0
4117,4117,4.926713875399695,45.0
4118,4118,4.927911287413703,45.0
4119,4119,4.929108490811454,45.0
4120,4120,4.9303056973218915,45.0
4121,4121,4.931502885553572,45.0
4122,4122,4.932695663902495,45.0
4123,4123,4.933892943792873,45.0
4124,4124,4.935089995861054,45.0
4125,4125,4.936287230650584,45.0
4126,4126,4.937484513256285,45.0
4127,4127,4.938681720230314,45.0
4128,4128,4.939878924091657,45.0
4129,4129,4.941071523229281,45.0
4130,4130,4.942268897493681,45.0
4131,4131,4.9434661026133435,45.0
4132,4132,4.944663078983624,45.0
4133,4133,4.945860496362051,45.0
4134,4134,4.947057908309831,45.0
4135,4135,4.948250200682216,45.0
4136,4136,4.949447813166512,45.0
4137,4137,4.950644761390156,45.0
4138,4138,4.951841966046227,45.0
4139,4139,4.953039264215364,45.0
4140,4140,4.954236702919006,45.0
4141,4141,4.955429186026255,45.0
4142,4142,4.95662649055322,45.0
4143,4143,4.957823689712418,45.0
4144,4144,4.959021005299356,45.0
4145,4145,4.9602181390259,45.0
4146,4146,4.961415053672261,45.0
4147,4147,4.962608143422338,45.0
4148,4148,4.963804948528607,45.0
4149,4149,4.965002624856101,45.0
4150,4150,4.966199512945281,45.0
4151,4151,4.9673969813187915,45.0
4152,4152,4.96859417921967,45.0
4153,4153,4.969791171285841,45.0
4154,4154,4.970984209709697,45.0
4155,4155,4.972181459599071,45.0
4156,4156,4.973378106223213,45.0
4157,4157,4.974575478633245,45.0
4158,4158,4.975773111184438,45.0
4159,4159,4.976970202989048,45.0
4160,4160,4.9781629676951304,45.0
4161,4161,4.9793601875835,45.0
4162,4162,4.980557256142299,45.0
4163,4163,4.981754515369733,45.0
4164,4164,4.9829516756534575,45.0
4165,4165,4.984149232175615,45.5
4166,4166,4.985341505805652,45.5
4167,4167,4.986539047161738,45.5
4168,4168,4.987735948032803,45.5
4169,4169,4.988933413823446,45.5
4170,4170,4.990130638480187,45.5
4171,4171,4.991327932808134,45.5
4172,4172,4.992525047461192,45.5
4173,4173,4.993717721303304,45.5
4174,4174,4.994915047751532,45.5
4175,4175,4.996112324727906,45.5
4176,4176,4.9973094352086385,45.5
4177,4177,4.998506583306525,45.5
4178,4178,4.999703893793954,45.5
4179,4179,5.000896658566263,45.5
4180,4180,5.0020936414930555,45.5
4181,4181,5.003291173179944,45.5
4182,4182,5.004488297965792,45.5
4183,4183,5.005685324867566,45.5
4184,4184,5.0068824052810665,45.5
4185,4185,5.0080753812525005,45.5
4186,4186,5.009272618359989,45.5
4187,4187,5.01046961526076,45.5
4188,4188,5.011667088402642,45.5
4189,4189,5.012864139676094,45.5
4190,4190,5.014061494867007,45.5
4191,4191,5.015258444348971,45.5
4192,4192,5.01645153482755,45.5
4193,4193,5.017648454639647,45.5
4194,4194,5.018845823539628,45.5
4195,4195,5.020043214294645,45.5
4196,4196,5.021240136888292,45.5
4197,4197,5.022437567445967,45.5
4198,4198,5.023630061149597,45.5
4199,4199,5.024827325211631,45.5
4200,4200,5.026024756232897,45.5
4201,4201,5.0272219665845235,45.5
4202,4202,5.028419228593508,45.5
4203,4203,5.029616388546096,45.5
4204,4204,5.030808982319302,45.5
4205,4205,5.032006374663778,45.5
4206,4206,5.033203581174215,45.5
4207,4207,5.0344007686111665,45.5
4208,4208,5.035597919954194,45.5
4209,4209,5.0367952095799975,45.5
4210,4210,5.037992345690726,45.5
4211,4211,5.0391852475537195,45.5
4212,4212,5.04038211815887,45.5
4213,4213,5.041579694747925,45.5
4214,4214,5.042776940001381,45.5
4215,4215,5.043973766300414,45.5
4216,4216,5.0451710586415395,45.5
4217,4217,5.046363999380006,45.5
4218,4218,5.047561208671993,45.5
4219,4219,5.048758144842255,45.5
4220,4220,5.049955722954538,45.5
4221,4221,5.051152889596091,45.5
4222,4222,5.052349951797061,45.5
4223,4223,5.053546975056331,45.5
4224,4224,5.054739878045189,45.5
4225,4225,5.055937205619283,45.5
4226,4226,5.0571341778834675,45.5
4227,4227,5.0583315876457435,45.5
4228,4228,5.059528866741391,45.5
4229,4229,5.060726122326322,45.5
4230,4230,5.061918584108352,45.5
4231,4231,5.063116089900334,45.5
4232,4232,5.0643130018976,45.5
4233,4233,5.065510571599007,45.5
4234,4234,5.066707549558745,45.5
4235,4235,5.067904981109831,45.5
4236,4236,5.069101926022106,45.5
4237,4237,5.0702949004703095,45.5
4238,4238,5.071491898828083,45.5
4239,4239,5.072689017984602,45.5
4240,4240,5.073886588613191,45.5
4241,4241,5.07508374704255,45.5
4242,4242,5.07628067360984,45.5
4243,4243,5.077473716603384,45.5
4244,4244,5.078670937750075,45.5
4245,4245,5.079868109027545,45.5
4246,4246,5.081065073013305,45.5
4247,4247,5.082262503438526,45.5
4248,4248,5.0834594785504885,45.5
4249,4249,5.084652238554424,45.5
4250,4250,5.085849742160903,45.5
4251,4251,5.087046690517003,45.5
4252,4252,5.088244163129065,45.5
4253,4253,5.089441385202938,45.5
4254,4254,5.090638693372409,45.5
4255,4255,5.0918357930580775,45.5
4256,4256,5.093028385109371,45.5
4257,4257,5.094225832819939,45.5
4258,4258,5.095423286888335,45.5
4259,4259,5.09661996907658,45.5
4260,4260,5.097817447317971,45.5
4261,4261,5.099014327658547,45.5
4262,4262,5.100211648808585,45.5
4263,4263,5.101404341061911,45.5
4264,4264,5.1026015999582075,45.5
4265,4265,5.103799031443067,45.5
4266,4266,5.104996069802178,45.5
4267,4267,5.106193320618735,45.5
4268,4268,5.107390682035022,45.5
4269,4269,5.108583417601055,45.5
4270,4270,5.109780461258358,45.5
4271,4271,5.110977553394106,45.5
4272,4272,5.112175017860199,45.5
4273,4273,5.11337186243799,45.5
4274,4274,5.114569184184075,45.5
4275,4275,5.115766596462992,45.5
4276,4276,5.116959490709835,45.5
4277,4277,5.118156454894278,45.5
4278,4278,5.119353696836367,45.5
4279,4279,5.120551085008514,45.5
4280,4280,5.121748334301843,45.5
4281,4281,5.122945376700825,45.5
4282,4282,5.124142710036702,45.5
4283,4283,5.125335494213634,45.5
4284,4284,5.126532700128026,45.5
4285,4285,5.127729759481218,45.5
4286,4286,5.128927037715912,45.5
4287,4287,5.130124343699879,45.5
4288,4288,5.131321670214335,45.5
4289,4289,5.132518635458417,45.5
4290,4290,5.133711239828004,45.5
4291,4291,5.134908687339888,45.5
4292,4292,5.1361060996188055,45.5
4293,4293,5.137303215265274,45.5
4294,4294,5.138500178390079,45.5
4295,4295,5.139697571264373,45.5
4296,4296,5.140894868638781,45.5
4297,4297,5.142087565925387,45.5
4298,4298,5.143284452491336,45.5
4299,4299,5.144481990668509,45.5
4300,4300,5.145678986575868,45.5
4301,4301,5.146876514818933,45.5
4302,4302,5.148073412113719,45.5
4303,4303,5.149270539151297,45.5
4304,4304,5.150463616053264,45.5
4305,4305,5.151660818060239,45.5
4306,4306,5.152857627603744,45.5
4307,4307,5.154055552217695,45.5
4308,4308,5.155252588060167,45.5
4309,4309,5.156449469592836,45.5
4310,4310,5.157642054359118,45.5
4311,4311,5.158839750289917,45.5
4312,4312,5.16003697640366,45.5
4313,4313,5.161234330468708,45.5
4314,4314,5.162430988152821,45.5
4315,4315,5.163628662625948,45.5
4316,4316,5.164825876421399,45.5
4317,4317,5.166018187006315,45.5
4318,4318,5.16721539815267,45.5
4319,4319,5.168412859042485,45.5
4320,4320,5.169610102242894,45.5
4321,4321,5.170807293123669,45.5
4322,4322,5.172004431883494,45.5
4323,4323,5.173201747404205,45.5
4324,4324,5.174394565622012,45.5
4325,4325,5.175591710474756,45.5
4326,4326,5.176788837644789,45.5
4327,4327,5.177986131310463,45.5
4328,4328,5.179183378219604,45.5
4329,4329,5.180380546119478,45.5
4330,4330,5.1815779109795885,45.5
4331,4331,5.182770520051322,45.5
4332,4332,5.183967430525356,45.5
4333,4333,5.1851646424664395,45.5
4334,4334,5.186362167530589,45.5
4335,4335,5.187559286289745,45.5
4336,4336,5.188756345046891,45.5
4337,4337,5.189953602618641,45.5
4338,4338,5.191146519184112,45.5
4339,4339,5.192343835632006,45.5
4340,4340,5.193540805512004,45.5
4341,4341,5.194737861752511,45.5
4342,4342,5.195935178730222,45.5
4343,4343,5.197132757372326,45.5
4344,4344,5.198329747385449,45.5
4345,4345,5.199522647526529,45.5
4346,4346,5.200719838407305,45.5
4347,4347,5.201917006903225,45.5
4348,4348,5.203113974399037,45.5
4349,4349,5.2043112307786945,45.5
4350,4350,5.205508721934424,45.5
4351,4351,5.2067059567901826,45.5
4352,4352,5.2078986882501175,45.5
4353,4353,5.20909546898471,45.5
4354,4354,5.21029312007957,45.5
4355,4355,5.211490353544553,45.5
4356,4356,5.21268752111329,45.5
4357,4357,5.213884477217992,45.5
4358,4358,5.215081736975247,45.5
4359,4359,5.216274404260847,45.5
4360,4360,5.217471991247601,45.5
4361,4361,5.218668908940423,45.5
4362,4362,5.219866419765684,45.5
4363,4363,5.2210637198554135,45.5
4364,4364,5.2222606379456,45.5
4365,4365,5.223457709153493,45.5
4366,4366,5.224650836189589,45.5
4367,4367,5.225847851435344,45.5
4368,4368,5.227045251064831,45.5
4369,4369,5.228242171075609,45.5
4370,4370,5.229439637197388,45.5
4371,4371,5.230636826819845,45.5
4372,4372,5.2318295973539355,45.5
4373,4373,5.233026492529445,45.5
4374,4374,5.234224015408092,45.5
4375,4375,5.2354212277465395,45.5
4376,4376,5.236618300278981,45.5
4377,4377,5.237815479437511,45.5
4378,4378,5.23901284608576,45.5
4379,4379,5.240205636223158,45.5
4380,4380,5.241402825315793,45.5
4381,4381,5.242600111696455,45.5
4382,4382,5.243797311849065,45.5
4383,4383,5.244994520611233,45.5
4384,4384,5.246191639039251,45.5
4385,4385,5.247388952506913,45.5
4386,4386,5.248581644164191,45.5
4387,4387,5.2497786985503305,45.5
4388,4388,5.250975905193222,45.5
4389,4389,5.252173410985205,45.5
4390,4390,5.253370612594816,45.5
4391,4391,5.25456785387463,45.5
4392,4392,5.255760339101156,45.5
4393,4393,5.2569577423069225,45.5
4394,4394,5.258154706623819,45.5
4395,4395,5.259351916578081,45.5
4396,4396,5.260549397004975,45.5
4397,4397,5.261746454371346,45.5
4398,4398,5.262943768170145,45.5
4399,4399,5.2641366315550275,45.5
4400,4400,5.265333455999691,45.5
4401,4401,5.266530726816919,45.5
4402,4402,5.267728249033292,45.5
4403,4403,5.268925449185901,45.5
4404,4404,5.270122444563442,45.5
4405,4405,5.271315426958932,45.5
4406,4406,5.2725123788250805,45.5
4407,4407,5.273709798786375,45.5
4408,4408,5.2749069059557385,45.5
4409,4409,5.276104225913683,45.5
4410,4410,5.277301439510452,45.5
4411,4411,5.278493984738986,45.5
4412,4412,5.2796912427081,45.5
4413,4413,5.280888712207476,45.5
4414,4414,5.282085836927096,45.5
4415,4415,5.283283049994044,45.5
4416,4416,5.284479961461491,45.5
4417,4417,5.285677329831653,45.5
4418,4418,5.286870280570454,45.5
4419,4419,5.288067435357306,45.5
4420,4420,5.289264310532147,45.5
4421,4421,5.29046194937494,45.5
4422,4422,5.2916590778695225,45.5
4423,4423,5.292856004701721,45.5
4424,4424,5.294048771328396,45.5
4425,4425,5.29524630539947,45.5
4426,4426,5.296443487273322,45.5
4427,4427,5.297640667292807,45.5
4428,4428,5.298837704459825,45.5
4429,4429,5.300034912493494,45.5
4430,4430,5.301232234239579,45.5
4431,4431,5.302424852185779,45.5
4432,4432,5.303622349434429,45.5
4433,4433,5.3048195241557226,45.5
4434,4434,5.3060167321893905,45.5
4435,4435,5.307214053008291,45.5
4436,4436,5.308411034941673,45.5
4437,4437,5.309604021575716,45.5
4438,4438,5.310801244841682,45.5
4439,4439,5.311998196707832,45.5
4440,4440,5.313195697665214,45.5
4441,4441,5.3143923643562525,45.5
4442,4442,5.315589865512318,45.5
4443,4443,5.31678708963924,45.5
4444,4444,5.317979813151889,45.5
4445,4445,5.319177235762278,45.5
4446,4446,5.320374081399706,45.5
4447,4447,5.321571319103241,45.5
4448,4448,5.322768858273824,45.5
4449,4449,5.323966099951003,45.5
4450,4450,5.325158814854092,45.5
4451,4451,5.326356050107214,45.5
4452,4452,5.327553088532555,45.5
4453,4453,5.3287504461076525,45.5
4454,4454,5.329947926335866,45.5
4455,4455,5.331144705812136,45.5
4456,4456,5.332342064844236,45.5
4457,4457,5.333534830013911,45.5
4458,4458,5.334732049306234,45.5
4459,4459,5.335929127997822,45.5
4460,4460,5.3371266197496,46.0
4461,4461,5.338323721024725,46.0
4462,4462,5.339521001113786,46.0
4463,4463,5.340713569389449,46.0
4464,4464,5.341911010742187,46.0
4465,4465,5.343108064929644,46.0
4466,4466,5.344305282500055,46.0
4467,4467,5.345502368079291,46.0
4468,4468,5.346699741615188,46.0
4469,4469,5.347892532083724,46.0
4470,4470,5.349089671439595,46.0
4471,4471,5.350286595953835,46.0
4472,4472,5.351483912004366,46.0
4473,4473,5.352681313753128,46.0
4474,4474,5.353878232108222,46.0
4475,4475,5.35507553173436,46.0
4476,4476,5.356268219351769,46.0
4477,4477,5.35746571626928,46.0
4478,4478,5.358662728799714,46.0
4479,4479,5.359859914448525,46.0
4480,4480,5.361057353814443,46.0
4481,4481,5.362254682845539,46.0
4482,4482,5.363447030451563,46.0
4483,4483,5.364644395510355,46.0
4484,4484,5.365841755270958,46.0
4485,4485,5.367039118475384,46.0
4486,4486,5.368236171338293,46.0
4487,4487,5.369433311753803,46.0
4488,4488,5.370626163946258,46.0
4489,4489,5.371823549138175,46.0
4490,4490,5.3730204979578655,46.0
4491,4491,5.374217464592721,46.0
4492,4492,5.375414953894086,46.0
4493,4493,5.376611872712771,46.0
4494,4494,5.3778093921475945,46.0
4495,4495,5.379001897043652,46.0
4496,4496,5.380199128190676,46.0
4497,4497,5.381396624247233,46.0
4498,4498,5.38259382850594,46.0
4499,4499,5.3837908021609,46.0
4500,4500,5.384988240069813,46.0
4501,4501,5.386181028750208,46.0
4502,4502,5.387378022803199,46.0
4503,4503,5.388575237658289,46.0
4504,4504,5.389772740602493,46.0
4505,4505,5.390969940092829,46.0
4506,4506,5.392166980107626,46.0
4507,4507,5.393359788060189,46.0
4508,4508,5.39455706179142,46.0
4509,4509,5.395754039088884,46.0
4510,4510,5.396951368186209,46.0
4511,4511,5.398148697283533,46.0
4512,4512,5.399345955981148,46.0
4513,4513,5.400538722475369,46.0
4514,4514,5.401735866467158,46.0
4515,4515,5.402933034367033,46.0
4516,4516,5.404130301276844,46.0
4517,4517,5.405327500700951,46.0
4518,4518,5.406524454553922,46.0
4519,4519,5.407717507017983,46.0
4520,4520,5.408915005524953,46.0
4521,4521,5.410111978385183,46.0
4522,4522,5.411309001644453,46.0
4523,4523,5.4125064273675285,46.0
4524,4524,5.413703573081229,46.0
4525,4525,5.414896141489347,46.0
4526,4526,5.416093261771732,46.0
4527,4527,5.417290586100684,46.0
4528,4528,5.418487701084879,46.0
4529,4529,5.419685112304157,46.0
4530,4530,5.420882402062415,46.0
4531,4531,5.422075083123313,46.0
4532,4532,5.423272249301275,46.0
4533,4533,5.4244696001211805,46.0
4534,4534,5.425666520463095,46.0
4535,4535,5.426863732536634,46.0
4536,4536,5.4280612364080225,46.0
4537,4537,5.429253914488687,46.0
4538,4538,5.430450864964062,46.0
4539,4539,5.431648418108622,46.0
4540,4540,5.432845334940486,46.0
4541,4541,5.434042889608278,46.0
4542,4542,5.435239873462253,46.0
4543,4543,5.436432550880644,46.0
4544,4544,5.437630051440662,46.0
4545,4545,5.438826971054078,46.0
4546,4546,5.440024222930273,46.0
4547,4547,5.441221684681045,46.0
4548,4548,5.442418663965332,46.0
4549,4549,5.4436116658979,46.0
4550,4550,5.444808694322903,46.0
4551,4551,5.446006153358354,46.0
4552,4552,5.447203300396601,46.0
4553,4553,5.448400514192051,46.0
4554,4554,5.449597710635927,46.0
4555,4555,5.450790504614512,46.0
4556,4556,5.451987819075584,46.0
4557,4557,5.453185056315528,46.0
4558,4558,5.4543819170528,46.0
4559,4559,5.455579352709982,46.0
4560,4560,5.456776578293907,46.0
4561,4561,5.457969315316942,46.0
4562,4562,5.459166383412149,46.0
4563,4563,5.4603638461563335,46.0
4564,4564,5.461560867958599,46.0
4565,4565,5.462758120364613,46.0
4566,4566,5.46395540409618,46.0
4567,4567,5.465148148470456,46.0
4568,4568,5.466345404585202,46.0
4569,4569,5.467542320688566,46.0
4570,4570,5.468739857673644,46.0
4571,4571,5.469936703907119,46.0
4572,4572,5.471133958299956,46.0
4573,4573,5.472326697640949,46.0
4574,4574,5.473524028526412,46.0
4575,4575,5.474721399545669,46.0
4576,4576,5.475918228228888,46.0
4577,4577,5.477115633818837,46.0
4578,4578,5.478313012520473,46.0
4579,4579,5.479505643977059,46.0
4580,4580,5.480702744325002,46.0
4581,4581,5.481900224619442,46.0
4582,4582,5.483097246156799,46.0
4583,4583,5.4842944737937716,46.0
4584,4584,5.485491962366633,46.0
4585,4585,5.486684664421611,46.0
4586,4586,5.487881735364596,46.0
4587,4587,5.489079272680812,46.0
4588,4588,5.490276462833086,46.0
4589,4589,5.4914734060896775,46.0
4590,4590,5.492670934266514,46.0
4591,4591,5.493867938849661,46.0
4592,4592,5.495060617460145,46.0
4593,4593,5.496257899734709,46.0
4594,4594,5.497455133332147,46.0
4595,4595,5.4986523727575936,46.0
4596,4596,5.499849535425503,46.0
4597,4597,5.501046495636303,46.0
4598,4598,5.502239599492815,46.0
4599,4599,5.503436822295189,46.0
4600,4600,5.504634011056689,46.0
4601,4601,5.505831022659937,46.0
4602,4602,5.507028443680869,46.0
4603,4603,5.50822537097666,46.0
4604,4604,5.509418211976688,46.0
4605,4605,5.510615327292017,46.0
4606,4606,5.511812479164865,46.0
4607,4607,5.513009941379229,46.0
4608,4608,5.514207066363759,46.0
4609,4609,5.515404152406586,46.0
4610,4610,5.516597181161245,46.0
4611,4611,5.517794485224618,46.0
4612,4612,5.518991736968358,46.0
4613,4613,5.520188993281789,46.0
4614,4614,5.521386218534576,46.0
4615,4615,5.52258368048403,46.0
4616,4616,5.523776205910578,46.0
4617,4617,5.5249734350707795,46.0
4618,4618,5.526170676085684,46.0
4619,4619,5.527368047502306,46.0
4620,4620,5.528565466271506,46.0
4621,4621,5.529762393964662,46.0
4622,4622,5.530955413116349,46.0
4623,4623,5.53215238802963,46.0
4624,4624,5.533349932498402,46.0
4625,4625,5.534546829263369,46.0
4626,4626,5.5357440441184576,46.0
4627,4627,5.536941370500458,46.0
4628,4628,5.538138297398884,46.0
4629,4629,5.5393313776122195,46.0
4630,4630,5.540528608428107,46.0
4631,4631,5.541725797388288,46.0
4632,4632,5.5429231695334105,46.0
4633,4633,5.544120297564399,46.0
4634,4634,5.545317523943053,46.0
4635,4635,5.546510432693694,46.0
4636,4636,5.547707358664937,46.0
4637,4637,5.5489047971698975,46.0
4638,4638,5.5501018531454935,46.0
4639,4639,5.551299061973889,46.0
4640,4640,5.552496471934847,46.0
4641,4641,5.553689254654778,46.0
4642,4642,5.554886297451125,46.0
4643,4643,5.556084014442232,46.0
4644,4644,5.557281062934134,46.0
4645,4645,5.558478196660678,46.0
4646,4646,5.559675256080098,46.0
4647,4647,5.560868039329847,46.0
4648,4648,5.562065460880597,46.0
4649,4649,5.563262652953467,46.0
4650,4650,5.56445993800958,46.0
4651,4651,5.565656821462843,46.0
4652,4652,5.566854393415981,46.0
4653,4653,5.568047135273615,46.0
4654,4654,5.5692443090677255,46.0
4655,4655,5.5704416749874754,46.0
4656,4656,5.571638895538118,46.0
4657,4657,5.572836086418894,46.0
4658,4658,5.574033644265599,46.0
4659,4659,5.575230695340369,46.0
4660,4660,5.576423388852014,46.0
4661,4661,5.5776204167472,46.0
4662,4662,5.578817807038625,46.0
4663,4663,5.580015083750089,46.0
4664,4664,5.581212314102385,46.0
4665,4665,5.582409217291408,46.0
4666,4666,5.58360233604908,46.0
4667,4667,5.584799519379934,46.0
4668,4668,5.5859967509243225,46.0
4669,4669,5.5871939898861775,46.0
4670,4670,5.588391230106355,46.0
4671,4671,5.589588509466913,46.0
4672,4672,5.590781311392784,46.0
4673,4673,5.591978461212581,46.0
4674,4674,5.5931757326258555,46.0
4675,4675,5.594373016953469,46.0
4676,4676,5.595570481287108,46.0
4677,4677,5.5967675211032235,46.0
4678,4678,5.597960329122014,46.0
4679,4679,5.5991573272811035,46.0
4680,4680,5.600354565117094,46.0
4681,4681,5.601551982230611,46.0
4682,4682,5.602749216887686,46.0
4683,4683,5.603946459028456,46.0
4684,4684,5.605143329236244,46.0
4685,4685,5.606336406071981,46.0
4686,4686,5.60753365708722,46.0
4687,4687,5.608730899360445,46.0
4688,4688,5.609928238723013,46.0
4689,4689,5.611124777860111,46.0
4690,4690,5.612322430147065,46.0
4691,4691,5.613515249490738,46.0
4692,4692,5.614712437788645,46.0
4693,4693,5.615909271770054,46.0
4694,4694,5.617106745110617,46.0
4695,4695,5.618303895791371,46.0
4696,4696,5.6195012687974515,46.0
4697,4697,5.620693863034248,46.0
4698,4698,5.621890986628003,46.0
4699,4699,5.623088407781389,46.0
4700,4700,5.624285560581419,46.0
4701,4701,5.62548257973459,46.0
4702,4702,5.626680071685049,46.0
4703,4703,5.627877301110162,46.0
4704,4704,5.629070154428481,46.0
4705,4705,5.630267338885202,46.0
4706,4706,5.631464578244422,46.0
4707,4707,5.632661582496431,46.0
4708,4708,5.633858805629942,46.0
4709,4709,5.6350561057859,46.0
4710,4710,5.636248647239473,46.0
4711,4711,5.637445886267555,46.0
4712,4712,5.638643394178814,46.0
4713,4713,5.639840292864376,46.0
4714,4714,5.641037827332814,46.0
4715,4715,5.642235036227438,46.0
4716,4716,5.643432529701127,46.0
4717,4717,5.644624777303803,46.0
4718,4718,5.645822260777155,46.0
4719,4719,5.647019451459249,46.0
4720,4720,5.648216499752468,46.0
4721,4721,5.64941374540329,46.0
4722,4722,5.650611094037692,46.0
4723,4723,5.651803709732163,46.0
4724,4724,5.6530011304219565,46.0
4725,4725,5.654198122885492,46.0
4726,4726,5.6553953479395975,46.0
4727,4727,5.656592395702998,46.0
4728,4728,5.657789845466613,46.0
4729,4729,5.658987314171261,46.0
4730,4730,5.660179876618914,46.0
4731,4731,5.661377402411567,46.0
4732,4732,5.662574393020736,46.0
4733,4733,5.663771484692892,46.0
4734,4734,5.664968753523297,46.0
4735,4735,5.666165713270505,46.0
4736,4736,5.6673628709051345,46.0
4737,4737,5.668555942111544,46.0
4738,4738,5.669753167298104,46.0
4739,4739,5.670950373609861,46.0
4740,4740,5.672147710455788,46.0
4741,4741,5.673344853056803,46.0
4742,4742,5.674541900687747,46.0
4743,4743,5.67573455757565,46.0
4744,4744,5.676931969457202,46.0
4745,4745,5.678129228618411,46.0
4746,4746,5.679326408571667,46.0
4747,4747,5.680523620314069,46.0
4748,4748,5.681720535424022,46.0
4749,4749,5.682918032010396,46.0
4750,4750,5.684110755456818,46.0
4751,4751,5.685307661294937,46.0
4752,4752,5.686504921648236,46.0
4753,4753,5.6877024070421855,46.0
4754,4754,5.688899322417047,46.0
4755,4755,5.6900967580742305,46.0
4756,4756,5.69129373881552,46.0
4757,4757,5.692487012412813,46.0
4758,4758,5.693683923085531,46.0
4759,4759,5.694881255957815,46.0
4760,4760,5.696078435116344,46.0
4761,4761,5.697275709973441,46.0
4762,4762,5.698472885025872,46.0
4763,4763,5.699670078290834,46.0
4764,4764,5.700862569477823,46.0
4765,4765,5.70206014474233,46.0
4766,4766,5.703257316880756,46.0
4767,4767,5.704454499483108,46.0
4768,4768,5.705651456912358,46.0
4769,4769,5.706848919788996,46.0
4770,4770,5.708041696416007,46.0
4771,4771,5.709238967829281,46.0
4772,4772,5.710435875521767,46.0
4773,4773,5.711633114549849,46.0
4774,4774,5.712830401195421,46.0
4775,4775,5.71402748922507,46.0
4776,4776,5.715224764545758,46.0
4777,4777,5.716417827937338,46.0
4778,4778,5.717615017228656,46.0
4779,4779,5.718812143007915,46.0
4780,4780,5.72000897804896,46.0
4781,4781,5.721206590268347,46.0
4782,4782,5.7224037616120444,46.0
4783,4783,5.723600890305306,46.0
4784,4784,5.724793773558405,46.0
4785,4785,5.725991085502836,46.0
4786,4786,5.727188234925269,46.0
4787,4787,5.728385459250873,46.0
4788,4788,5.7295824084679285,46.0
4789,4789,5.7307799172401435,46.0
4790,4790,5.731977136201329,46.0
4791,4791,5.733169810175895,46.0
4792,4792,5.734366740783056,46.0
4793,4793,5.735564222534498,46.0
4794,4794,5.7367614343431255,46.0
4795,4795,5.737958662907283,46.0
4796,4796,5.739155864185758,46.0
4797,4797,5.740348713530435,46.0
4798,4798,5.741545964214537,46.0
4799,4799,5.742742996348275,46.0
4800,4800,5.743940511345864,46.0
4801,4801,5.745137328108151,46.0
4802,4802,5.746334694690175,46.0
4803,4803,5.747531771659851,46.0
4804,4804,5.748724672926797,46.0
4805,4805,5.749921876457003,46.0
4806,4806,5.751118814150491,46.0
4807,4807,5.752316104835934,46.0
4808,4808,5.7535135382413864,46.0
4809,4809,5.7547107399172255,46.0
4810,4810,5.755907892319891,46.0
4811,4811,5.757100529074669,46.0
4812,4812,5.758297763797972,46.0
4813,4813,5.759495153692034,46.0
4814,4814,5.760692340069347,46.0
4815,4815,5.76188953631454,46.0
4816,4816,5.763086898326874,46.0
4817,4817,5.764283985363113,46.0
4818,4818,5.765476736956172,46.0
4819,4819,5.7666739464468435,46.0
4820,4820,5.7678714525037345,46.0
4821,4821,5.769068289928967,46.0
4822,4822,5.7702656055159025,46.0
4823,4823,5.771462536652883,46.0
4824,4824,5.772660032510758,46.0
4825,4825,5.773852818144691,46.0
4826,4826,5.775049701531728,46.0
4827,4827,5.776246919963095,46.0
4828,4828,5.77744442138407,46.0
4829,4829,5.778641629682647,46.0
4830,4830,5.779838840497866,46.0
4831,4831,5.781035834418403,46.0
4832,4832,5.782228946354654,46.0
4833,4833,5.7834260106086735,46.0
4834,4834,5.7846232543389,46.0
4835,4835,5.7858203149504135,46.0
4836,4836,5.787017666366365,46.0
4837,4837,5.788214924534162,46.0
4838,4838,5.789407430026266,46.0
4839,4839,5.790604793032012,46.0
4840,4840,5.791802207562658,46.0
4841,4841,5.792999435332086,46.0
4842,4842,5.794196550250053,46.0
4843,4843,5.795393877360556,46.0
4844,4844,5.796591103937891,46.0
4845,4845,5.797783681551614,46.0
4846,4846,5.798980904685125,46.0
4847,4847,5.800178036623531,46.0
4848,4848,5.8013752947913275,46.0
4849,4849,5.8025724501742255,46.0
4850,4850,5.803769729998377,46.0
4851,4851,5.804966935780313,46.0
4852,4852,5.8061597181691065,46.0
4853,4853,5.807356923619907,46.0
4854,4854,5.808553902837965,46.0
4855,4855,5.809751379887263,46.0
4856,4856,5.810948544873133,46.0
4857,4857,5.812145565681988,46.0
4858,4858,5.813338355157112,46.0
4859,4859,5.814535760415925,46.0
4860,4860,5.81573298547003,46.0
4861,4861,5.816930288738675,46.0
4862,4862,5.818127056890064,46.0
4863,4863,5.819324459367328,46.0
4864,4864,5.820517655213673,46.0
4865,4865,5.821714543700218,46.0
4866,4866,5.822911501659287,46.0
4867,4867,5.824108682208591,46.0
4868,4868,5.825306274758445,46.0
4869,4869,5.826503459744983,46.0
4870,4870,5.827700674202707,46.0
4871,4871,5.828893106116189,46.0
4872,4872,5.830090598662694,46.0
4873,4873,5.831287850737571,46.0
4874,4874,5.83248473253515,46.0
4875,4875,5.833682268460592,46.0
4876,4876,5.834879479739401,46.0
4877,4877,5.836072231928507,46.0
4878,4878,5.837269139687221,46.0
4879,4879,5.838466651373439,46.0
4880,4880,5.839663632975684,46.0
4881,4881,5.840860837366846,46.0
4882,4882,5.842058105270068,46.0
4883,4883,5.843255364762412,46.0
4884,4884,5.844448128210174,46.0
4885,4885,5.845645183457268,46.0
4886,4886,5.846842702494726,46.0
4887,4887,5.8480398776796125,46.0
4888,4888,5.84923703816202,46.0
4889,4889,5.850434098972214,46.0
4890,4890,5.851626780629158,46.0
4891,4891,5.852824238406288,46.0
4892,4892,5.854021438360214,46.0
4893,4893,5.8552185091707445,46.0
4894,4894,5.856415906349818,46.0
4895,4895,5.85761311630408,46.0
4896,4896,5.858810351292291,46.0
4897,4897,5.860003106594085,46.0
4898,4898,5.861200170914332,46.0
4899,4899,5.862397250334422,46.0
4900,4900,5.863594837586084,46.0
4901,4901,5.864791756404769,46.0
4902,4902,5.86598913166258,46.0
4903,4903,5.867181995908419,46.0
4904,4904,5.868379140231345,46.0
4905,4905,5.869576194021437,46.0
4906,4906,5.870773708356752,46.0
4907,4907,5.871970838573245,46.0
4908,4908,5.873168022301462,46.0
4909,4909,5.87436515947183,46.0
4910,4910,5.875558041930199,46.0
4911,4911,5.876755175524289,46.0
4912,4912,5.877952370444934,46.0
4913,4913,5.879149376617536,46.0
4914,4914,5.880346755319171,46.0
4915,4915,5.881543988585472,46.0
4916,4916,5.882736578385035,46.0
4917,4917,5.883933843043114,46.0
4918,4918,5.88513116757075,46.0
4919,4919,5.886328201823765,46.0
4920,4920,5.8875258564286765,46.0
4921,4921,5.888722800744905,46.0
4922,4922,5.889920015401311,46.0
4923,4923,5.8911124208900665,46.0
4924,4924,5.892310056289037,46.0
4925,4925,5.893506929543284,46.0
4926,4926,5.894704485866758,46.0
4927,4927,5.895901620984078,46.0
4928,4928,5.897098465893004,46.0
4929,4929,5.898291543457243,46.0
4930,4930,5.899488738973935,46.0
4931,4931,5.9006857164700826,46.0
4932,4932,5.901883221401109,46.0
4933,4933,5.903080392281213,46.0
4934,4934,5.904277656210794,46.0
4935,4935,5.90547488702668,46.0
4936,4936,5.906667430798214,46.0
4937,4937,5.907864739166366,46.0
4938,4938,5.90906206521723,46.0
4939,4939,5.910259320073657,46.0
4940,4940,5.9114565210209955,46.0
4941,4941,5.912653671834203,46.0
4942,4942,5.913846483826636,46.0
4943,4943,5.915043691198031,46.0
4944,4944,5.916240778499181,46.0
4945,4945,5.917437660694122,46.0
4946,4946,5.918635427753131,46.0
4947,4947,5.919832519094149,46.0
4948,4948,5.921029446058803,46.0
4949,4949,5.922222176127963,46.0
4950,4950,5.923419440388679,46.0
4951,4951,5.924616737895541,46.0
4952,4952,5.925814062423176,46.0
4953,4953,5.927011391719183,46.0
4954,4954,5.928208626641167,46.0
4955,4955,5.929401349359089,46.0
4956,4956,5.9305982633431755,46.0
4957,4957,5.931795562571948,46.0
4958,4958,5.93299296869172,46.0
4959,4959,5.9341901604996785,46.0
4960,4960,5.935387096669939,46.0
4961,4961,5.936580219467481,46.0
4962,4962,5.9377771306037905,46.0
4963,4963,5.938974377248022,46.0
4964,4964,5.940171571572622,46.0
4965,4965,5.9413690740532346,46.0
4966,4966,5.942566290696462,46.0
4967,4967,5.943758977386686,46.0
4968,4968,5.9449561873409476,46.0
4969,4969,5.94615367770195,46.0
4970,4970,5.947350595990817,46.0
4971,4971,5.9485478899214,46.0
4972,4972,5.949745029211044,46.0
4973,4973,5.9509378711382555,46.0
4974,4974,5.952135014997589,46.0
4975,4975,5.953332147598267,46.0
4976,4976,5.954529432654381,46.0
4977,4977,5.955726769831445,46.0
4978,4978,5.956923848324352,46.0
4979,4979,5.95811660654015,46.0
4980,4980,5.959313539067903,46.0
4981,4981,5.960511040886243,46.0
4982,4982,5.961708262032934,46.0
4983,4983,5.962905469801691,46.0
4984,4984,5.964102442794377,46.0
4985,4985,5.965295154452325,46.0
4986,4986,5.966492655409707,46.0
4987,4987,5.9676899414592315,46.0
4988,4988,5.968886812991567,46.0
4989,4989,5.970084387461345,46.0
4990,4990,5.971281464828385,46.0
4991,4991,5.97247421224912,46.0
4992,4992,5.973671165174908,46.0
4993,4993,5.974868671364256,46.0
4994,4994,5.976065895027585,46.0
4995,4995,5.977263119750552,46.0
4996,4996,5.978460290829339,46.0
4997,4997,5.979653114941384,46.0
4998,4998,5.980850437747107,46.0
4999,4999,5.982047590679593,46.0
5000,5000,5.983244789242744,46.0
5001,5001,5.984442028535737,46.0
5002,5002,5.9856393089559345,46.0
5003,5003,5.986832145783636,46.0
5004,5004,5.98802911957105,46.0
5005,5005,5.989226544698081,46.0
5006,5006,5.990423813793394,46.0
5007,5007,5.991620974938074,46.0
5008,5008,5.992818137870895,46.0
5009,5009,5.9940109043651155,46.0
5010,5010,5.99520816816224,46.0
5011,5011,5.996405454807811,46.0
5012,5012,5.997602359520064,46.0
5013,5013,5.998799831602309,46.0
5014,5014,5.999996771547528,46.0
5015,5015,6.001189855138461,46.0
5016,5016,6.002387167016665,46.0
5017,5017,6.0035843270354805,46.0
5018,5018,6.004781686133809,46.0
5019,5019,6.005978720453051,46.0
5020,5020,6.007175829013189,46.0
5021,5021,6.008372894657983,46.0
5022,5022,6.009565922816594,46.0
5023,5023,6.010763063894378,46.0
5024,5024,6.011960453324846,46.0
5025,5025,6.013157607052062,46.0
5026,5026,6.014354819390509,46.0
5027,5027,6.015552002853817,46.0
5028,5028,6.016744585964415,46.0
5029,5029,6.01794174141354,46.0
5030,5030,6.019139261908001,46.0
5031,5031,6.020336461133427,46.0
5032,5032,6.021533685525259,46.0
5033,5033,6.0227306305037605,46.0
5034,5034,6.023923774494065,46.0
5035,5035,6.025120586090618,46.0
5036,5036,6.026317906777064,46.0
5037,5037,6.027515403562122,46.0
5038,5038,6.028712568150625,46.0
5039,5039,6.0299096840620034,46.0
5040,5040,6.031102401283052,46.0
5041,5041,6.032299832105637,46.0
5042,5042,6.033496858212683,46.0
5043,5043,6.034694183005227,46.0
5044,5044,6.035891386667887,46.0
5045,5045,6.0370886228481915,46.0
5046,5046,6.038281126618386,46.0
5047,5047,6.039478494127591,46.0
5048,5048,6.0406758091847115,46.0
5049,5049,6.041873126559787,46.0
5050,5050,6.043070258233282,46.0
5051,5051,6.044267201423644,46.0
5052,5052,6.045460035800934,46.0
5053,5053,6.046657504638036,46.0
5054,5054,6.0478547757864,46.0
5055,5055,6.049051736858156,46.0
5056,5056,6.050249071717262,46.0
5057,5057,6.051446371939448,46.0
5058,5058,6.052639155851469,46.0
5059,5059,6.053836092948914,46.0
5060,5060,6.05503350171778,46.0
5061,5061,6.056230598886808,46.0
5062,5062,6.057427752945158,46.0
5063,5063,6.0586248675982155,46.0
5064,5064,6.059817962116665,46.0
5065,5065,6.061015240020222,46.0
5066,5066,6.062212469246653,46.0
5067,5067,6.063409449855486,46.0
5068,5068,6.064606905314657,46.0
5069,5069,6.065804189244907,46.0
5070,5070,6.066996907194455,46.0
5071,5071,6.068194025490019,46.0
5072,5072,6.0693914124038475,46.0
5073,5073,6.070588426258829,46.0
5074,5074,6.071785510579744,46.0
5075,5075,6.07298274828328,46.0
5076,5076,6.0741798504193625,46.0
5077,5077,6.075372877849473,46.0
5078,5078,6.076570198403465,46.0
5079,5079,6.077767132520676,46.0
5080,5080,6.07896453751458,46.0
5081,5081,6.0801618378692215,46.0
5082,5082,6.081358791192373,46.0
5083,5083,6.082551861670282,46.0
5084,5084,6.083749361369345,46.0
5085,5085,6.084946581456396,46.0
5086,5086,6.086143518620066,46.0
5087,5087,6.0873405602905475,46.0
5088,5088,6.088537710640167,46.0
5089,5089,6.08973078933027,46.0
5090,5090,6.090927957031462,46.0
5091,5091,6.092124822205967,46.0
5092,5092,6.093322317467796,46.0
5093,5093,6.094519416822328,46.0
5094,5094,6.095716746383244,46.0
5095,5095,6.096913836399714,46.0
5096,5096,6.0981069742970995,46.0
5097,5097,6.099303764767117,46.0
5098,5098,6.100500970151689,46.0
5099,5099,6.101698394881355,46.0
5100,5100,6.102895702388551,46.0
5101,5101,6.104092636638217,46.0
5102,5102,6.105285500552919,46.0
5103,5103,6.106482586595747,46.0
5104,5104,6.107680227094225,46.0
5105,5105,6.108877169357406,46.5
5106,5106,6.1100744005706575,46.5
5107,5107,6.111271476480696,46.5
5108,5108,6.112464570999146,46.5
5109,5109,6.113661852876345,46.5
5110,5110,6.114858827723397,46.5
5111,5111,6.116056005292468,46.5
5112,5112,6.117253415120972,46.5
5113,5113,6.118450700309541,46.5
5114,5114,6.119647919138273,46.5
5115,5115,6.120840640399191,46.5
5116,5116,6.122037925455305,46.5
5117,5117,6.123235148390134,46.5
5118,5118,6.1244320918454065,46.5
5119,5119,6.125629419022136,46.5
5120,5120,6.126826825473045,46.5
5121,5121,6.128019506997533,46.5
5122,5122,6.129216678142548,46.5
5123,5123,6.130413869288233,46.5
5124,5124,6.131611125800345,46.5
5125,5125,6.132808358603055,46.5
5126,5126,6.134005499084791,46.5
5127,5127,6.135198116434944,46.5
5128,5128,6.1363956492477,46.5
5129,5129,6.1375930958986284,46.5
5130,5130,6.138790050215191,46.5
5131,5131,6.139987034135395,46.5
5132,5132,6.1411845521794435,46.5
5133,5133,6.1423769173357226,46.5
5134,5134,6.143574171529877,46.5
5135,5135,6.144771876136462,46.5
5136,5136,6.1459689164161695,46.5
5137,5137,6.147166114184592,46.5
5138,5138,6.148363349503941,46.5
5139,5139,6.149560532901022,46.5
5140,5140,6.150753270520103,46.5
5141,5141,6.151950595908695,46.5
5142,5142,6.1531478342745025,46.5
5143,5143,6.154345122840669,46.5
5144,5144,6.155542318754726,46.5
5145,5145,6.156739514602555,46.5
5146,5146,6.1579321144686805,46.5
5147,5147,6.159129500654009,46.5
5148,5148,6.160326666500834,46.5
5149,5149,6.161523704065217,46.5
5150,5150,6.162721105681525,46.5
5151,5151,6.163918372260199,46.5
5152,5152,6.165111123919488,46.5
5153,5153,6.166308321820365,46.5
5154,5154,6.167505303025246,46.5
5155,5155,6.168702769147025,46.5
5156,5156,6.169900013870663,46.5
5157,5157,6.171097231109937,46.5
5158,5158,6.172294426030583,46.5
5159,5159,6.1734872430562975,46.5
5160,5160,6.1746844200955495,46.5
5161,5161,6.175881649255753,46.5
5162,5162,6.1770786346329585,46.5
5163,5163,6.178276167909304,46.5
5164,5164,6.179473580188223,46.5
5165,5165,6.18066594435109,46.5
5166,5166,6.181862917078867,46.5
5167,5167,6.183060475389163,46.5
5168,5168,6.184257740841971,46.5
5169,5169,6.185455005367597,46.5
5170,5170,6.1866520753834,46.5
5171,5171,6.187849451303481,46.5
5172,5172,6.189042039182451,46.5
5173,5173,6.190239391591814,46.5
5174,5174,6.191436472601361,46.5
5175,5175,6.192633592552609,46.5
5176,5176,6.1938310362233056,46.5
5177,5177,6.1950283343262145,46.5
5178,5178,6.196220845778783,46.5
5179,5179,6.197417916125723,46.5
5180,5180,6.1986154784758885,46.5
5181,5181,6.199812579088741,46.5
5182,5182,6.20100956334008,46.5
5183,5183,6.202206914954714,46.5
5184,5184,6.203404405646854,46.5
5185,5185,6.204597142603662,46.5
5186,5186,6.205794035991033,46.5
5187,5187,6.206991564035416,46.5
5188,5188,6.208188790943887,46.5
5189,5189,6.2093860008319215,46.5
5190,5190,6.210583139128155,46.5
5191,5191,6.211775982048777,46.5
5192,5192,6.212973165114721,46.5
5193,5193,6.214170251091322,46.5
5194,5194,6.215367638733652,46.5
5195,5195,6.216564863257938,46.5
5196,5196,6.217762124935786,46.5
5197,5197,6.218959126671155,46.5
5198,5198,6.220152115159564,46.5
5199,5199,6.221349060601658,46.5
5200,5200,6.222546572354105,47.0
5201,5201,6.223743740187751,47.0
5202,5202,6.224940706027879,47.0
5203,5203,6.226137850814395,47.0
5204,5204,6.227335304419199,47.0
5205,5205,6.228528198268678,47.0
5206,5206,6.2297252207332185,47.0
5207,5207,6.230922666854329,47.0
5208,5208,6.23211959540844,47.0
5209,5209,6.2333167550961175,47.0
5210,5210,6.234514198236996,47.0
5211,5211,6.235711485478613,47.0
5212,5212,6.236904423236847,47.0
5213,5213,6.2381015509367,47.0
5214,5214,6.239298496113883,47.0
5215,5215,6.24049602607886,47.0
5216,5216,6.241693139738507,47.0
5217,5217,6.242890141076511,47.0
5218,5218,6.244087478319803,47.0
5219,5219,6.245280405680338,47.0
5220,5220,6.246477630999353,47.0
5221,5221,6.247674604852994,47.0
5222,5222,6.248871880107456,47.0
5223,5223,6.25006931649314,47.0
5224,5224,6.251266517241796,47.0
5225,5225,6.2524590773052635,47.0
5226,5226,6.253656356268458,47.0
5227,5227,6.254853372573852,47.0
5228,5228,6.256050867239634,47.0
5229,5229,6.257248046133253,47.0
5230,5230,6.258445198403464,47.0
5231,5231,6.259642509950532,47.0
5232,5232,6.260835315717591,47.0
5233,5233,6.262032241887517,47.0
5234,5234,6.263229716817538,47.0
5235,5235,6.264426963395543,47.0
5236,5236,6.265624165402517,47.0
5237,5237,6.266821334693167,47.0
5238,5238,6.26801849477821,47.0
5239,5239,6.269211366375288,47.0
5240,5240,6.270408371157116,47.0
5241,5241,6.271605756017897,47.0
5242,5242,6.272802880340152,47.0
5243,5243,6.2739999204211765,47.0
5244,5244,6.275197597079807,47.0
5245,5245,6.27639447622829,47.0
5246,5246,6.277587566110822,47.0
5247,5247,6.2787846973207255,47.0
5248,5248,6.2799819609853955,47.0
5249,5249,6.2811788808637194,47.0
5250,5250,6.282376363012526,47.0
5251,5251,6.283573550648159,47.0
5252,5252,6.284766308135456,47.0
5253,5253,6.285963441001044,47.0
5254,5254,6.287160524196095,47.0
5255,5255,6.288357960449325,47.0
5256,5256,6.2895551792118285,47.0
5257,5257,6.290752124786378,47.0
5258,5258,6.2919496413071965,47.0
5259,5259,6.293142358528243,47.0
5260,5260,6.2943394380145605,47.0
5261,5261,6.295536737839381,47.0
5262,5262,6.296733836995231,47.0
5263,5263,6.297931292123266,47.0
5264,5264,6.29912856956323,47.0
5265,5265,6.300325717528661,47.0
5266,5266,6.3015185038248696,47.0
5267,5267,6.302715732389025,47.0
5268,5268,6.303912777105966,47.0
5269,5269,6.305109967390695,47.0
5270,5270,6.306307365629408,47.0
5271,5271,6.307504290805922,47.0
5272,5272,6.308701806929377,47.0
5273,5273,6.3098946132924825,47.0
5274,5274,6.3110917653640115,47.0
5275,5275,6.312288670539856,47.0
5276,5276,6.313486113945643,47.0
5277,5277,6.314683173298835,47.0
5278,5278,6.3158806814750035,47.0
5279,5279,6.317077676985,47.0
5280,5280,6.318270489043659,47.0
5281,5281,6.31946759528584,47.0
5282,5282,6.320665092666945,47.0
5283,5283,6.32186202261183,47.0
5284,5284,6.323059273295933,47.0
5285,5285,6.324256469739808,47.0
5286,5286,6.325449660950237,47.0
5287,5287,6.32664675421185,47.0
5288,5288,6.327843955953916,47.0
5289,5289,6.329041094448832,47.0
5290,5290,6.330238164994451,47.0
5291,5291,6.331435617407163,47.0
5292,5292,6.332632829811838,47.0
5293,5293,6.33382533384694,47.0
5294,5294,6.335022823214531,47.0
5295,5295,6.336220080190235,47.0
5296,5296,6.33741731663545,47.0
5297,5297,6.338614473938942,47.0
5298,5298,6.339811684158113,47.0
5299,5299,6.341008649071058,47.0
5300,5300,6.3422016597456405,47.0
5301,5301,6.3433986605538255,47.0
5302,5302,6.344596180650923,47.0
5303,5303,6.345793156954978,47.0
5304,5304,6.3469907215568755,47.0
5305,5305,6.348187612096469,47.0
5306,5306,6.34938505742285,47.0
5307,5307,6.350577503972583,47.0
5308,5308,6.351775003208055,47.0
5309,5309,6.352972089582019,47.0
5310,5310,6.354169507026672,47.0
5311,5311,6.3553666604889765,47.0
5312,5312,6.356563760572009,47.0
5313,5313,6.357756438983811,47.0
5314,5314,6.358953914311197,47.0
5315,5315,6.36015084306399,47.0
5316,5316,6.361348109112845,47.0
5317,5317,6.362545575499535,47.0
5318,5318,6.3637426517407105,47.0
5319,5319,6.364935429890951,47.0
5320,5320,6.3661324791113545,47.0
5321,5321,6.3673298613230385,47.0
5322,5322,6.368526987433434,47.0
5323,5323,6.369724468588829,47.0
5324,5324,6.370921483635902,47.0
5325,5325,6.37211870378918,47.0
5326,5326,6.3733115883006,47.0
5327,5327,6.374508833554056,47.0
5328,5328,6.375705695814556,47.0
5329,5329,6.376903266774283,47.0
5330,5330,6.378100495934486,47.0
5331,5331,6.379297483166058,47.0
5332,5332,6.3804904093345,47.0
5333,5333,6.381687559352981,47.0
5334,5334,6.382884949909316,47.0
5335,5335,6.384081959525744,47.0
5336,5336,6.3852790463633005,47.0
5337,5337,6.38647655652629,47.0
5338,5338,6.387669403155645,47.0
5339,5339,6.3888665378756,47.0
5340,5340,6.390063443515036,47.0
5341,5341,6.391260979705387,47.0
5342,5342,6.392458028925789,47.0
5343,5343,6.393655399216546,47.0
5344,5344,6.3948526143365445,47.0
5345,5345,6.3960454137457745,47.0
5346,5346,6.397242628799544,47.0
5347,5347,6.398439895974265,47.0
5348,5348,6.399636804527707,47.0
5349,5349,6.400834268662666,47.0
5350,5350,6.402031214038531,47.0
5351,5351,6.403224278026157,47.0
5352,5352,6.404421229163805,47.0
5353,5353,6.405618491901292,47.0
5354,5354,6.406815716160669,47.0
5355,5355,6.408012865450647,47.0
5356,5356,6.409210321837001,47.0
5357,5357,6.410402979585858,47.0
5358,5358,6.4116005115376575,47.0
5359,5359,6.412797666192056,47.0
5360,5360,6.413994898597401,47.0
5361,5361,6.415192110538483,47.0
5362,5362,6.416389393938912,47.0
5363,5363,6.417586299512123,47.0
5364,5364,6.418779369923803,47.0
5365,5365,6.419976278411018,47.0
5366,5366,6.421173756917318,47.0
5367,5367,6.422370966805352,47.0
5368,5368,6.423568252921104,47.0
5369,5369,6.424765509698126,47.0
5370,5370,6.425958013070955,47.0
5371,5371,6.427155461708705,47.0
5372,5372,6.428352965778775,47.0
5373,5373,6.429549685120582,47.0
5374,5374,6.430746778845788,47.0
5375,5375,6.431944308280944,47.0
5376,5376,6.4331370951732,47.0
5377,5377,6.434334126512209,47.0
5378,5378,6.43553154150645,47.0
5379,5379,6.4367286198006735,47.0
5380,5380,6.437925835781626,47.0
5381,5381,6.439123040967518,47.0
5382,5382,6.44032029443317,47.0
5383,5383,6.4415131420559355,47.0
5384,5384,6.442710183329052,47.0
5385,5385,6.4439076637559465,47.0
5386,5386,6.445104702048832,47.0
5387,5387,6.4463017419311734,47.0
5388,5388,6.447499066988627,47.0
5389,5389,6.448691847191917,47.0
5390,5390,6.449889348811573,47.0
5391,5391,6.451086375051075,47.0
5392,5392,6.452283542487357,47.0
5393,5393,6.453480759792858,47.0
5394,5394,6.45467797987991,47.0
5395,5395,6.455870540738106,47.0
5396,5396,6.4570677993694945,47.0
5397,5397,6.4582652960883244,47.0
5398,5398,6.459462390873166,47.0
5399,5399,6.46065945121977,47.0
5400,5400,6.4618568362792335,47.0
5401,5401,6.463054149349531,47.0
5402,5402,6.464246926108995,47.0
5403,5403,6.465444155136744,47.0
5404,5404,6.466641312903828,47.0
5405,5405,6.467838711473678,47.0
5406,5406,6.4690357777145175,47.0
5407,5407,6.470233050452337,47.0
5408,5408,6.471425774163669,47.0
5409,5409,6.4726229749123245,47.0
5410,5410,6.473820226987203,47.0
5411,5411,6.475017185939683,47.0
5412,5412,6.4762145706680085,47.0
5413,5413,6.477411875592337,47.0
5414,5414,6.47860465976927,47.0
5415,5415,6.479801601237721,47.0
5416,5416,6.480999117692312,47.0
5417,5417,6.4821963601642185,47.0
5418,5418,6.4833935005134995,47.0
5419,5419,6.484590481254789,47.0
5420,5420,6.485783518619008,47.0
5421,5421,6.4869807252619,47.0
5422,5422,6.488177992370393,47.0
5423,5423,6.489374870326785,47.0
5424,5424,6.490572230418523,47.0
5425,5425,6.491769408517413,47.0
5426,5426,6.492962312168546,47.0
5427,5427,6.4941595796081755,47.0
5428,5428,6.495356724063555,47.0
5429,5429,6.4965540234247845,47.0
5430,5430,6.497750999927521,47.0
5431,5431,6.498948438233801,47.0
5432,5432,6.500141228437424,47.0
5433,5433,6.501338434815406,47.0
5434,5434,6.502535552117559,47.0
5435,5435,6.503732923136817,47.0
5436,5436,6.504930017921659,47.0
5437,5437,6.506127020054393,47.0
5438,5438,6.5073199969530116,47.0
5439,5439,6.508517295387055,47.0
5440,5440,6.509714526335399,47.0
5441,5441,6.510911525289218,47.0
5442,5442,6.512108875049484,47.0
5443,5443,6.513305809497833,47.0
5444,5444,6.514498813218539,47.0
5445,5445,6.515696028206084,47.0
5446,5446,6.516893179482885,47.0
5447,5447,6.518090293539896,47.0
5448,5448,6.51928786098957,47.0
5449,5449,6.520484719276428,47.0
5450,5450,6.5216778127352395,47.0
5451,5451,6.522874694201682,47.0
5452,5452,6.524072277810839,47.0
5453,5453,6.525269452730814,47.0
5454,5454,6.526466655068927,47.0
5455,5455,6.527663638194402,47.0
5456,5456,6.528856665558285,47.0
5457,5457,6.530053869287173,47.0
5458,5458,6.53125120057,47.0
5459,5459,6.532448279658953,47.0
5460,5460,6.533645244704353,47.0
5461,5461,6.534842647711436,47.0
5462,5462,6.536035645140542,47.0
5463,5463,6.537232467201022,47.0
5464,5464,6.538430010279019,47.0
5465,5465,6.539627149369982,47.0
5466,5466,6.540824365682072,47.0
5467,5467,6.542021492653422,47.0
5468,5468,6.543214493526353,47.0
5469,5469,6.544411397841242,47.0
5470,5470,6.545608922441801,47.0
5471,5471,6.54680615776115,47.0
5472,5472,6.548003371159235,47.0
5473,5473,6.549200607670678,47.0
5474,5474,6.550393057465553,47.0
5475,5475,6.551590575575829,47.0
5476,5476,6.552787760893504,47.0
5477,5477,6.553985029392773,47.0
5478,5478,6.555182056427002,47.0
5479,5479,6.556379020346536,47.0
5480,5480,6.557572246856159,47.0
5481,5481,6.558769360648261,47.0
5482,5482,6.559966576364305,47.0
5483,5483,6.561163498295678,47.0
5484,5484,6.562360920177567,47.0
5485,5485,6.563558206293318,47.0
5486,5486,6.564755142860943,47.0
5487,5487,6.565948113865322,47.0
5488,5488,6.567145330839688,47.0
5489,5489,6.56834260099464,47.0
5490,5490,6.5695398177040945,47.0
5491,5491,6.570736999577947,47.0
5492,5492,6.571933891177178,47.0
5493,5493,6.573126770721542,47.0
5494,5494,6.574324279957348,47.0
5495,5495,6.575521513157421,47.0
5496,5496,6.576718420916134,47.0
5497,5497,6.577915903793441,47.0
5498,5498,6.579112934271494,47.0
5499,5499,6.5803058411677675,47.0
5500,5500,6.581502739985785,47.0
5501,5501,6.582700477706061,47.0
5502,5502,6.5838975640138,47.0
5503,5503,6.585095016823875,47.0
5504,5504,6.58629176027245,47.0
5505,5505,6.58748477809959,47.0
5506,5506,6.588681807782915,47.0
5507,5507,6.589879015949037,47.0
5508,5508,6.591076224181388,47.0
5509,5509,6.592273428108957,47.0
5510,5510,6.59347081316842,47.0
5511,5511,6.594663532972336,47.0
5512,5512,6.595860839221213,47.0
5513,5513,6.597057781550619,47.0
5514,5514,6.598255336019728,47.0
5515,5515,6.599452660746045,47.0
5516,5516,6.600649473932055,47.0
5517,5517,6.601842496262656,47.0
5518,5518,6.603039425214133,47.0
5519,5519,6.604236796630754,47.0
5520,5520,6.605434123410119,47.0
5521,5521,6.606631353563734,47.0
5522,5522,6.607828278872702,47.0
5523,5523,6.609021287428008,47.0
5524,5524,6.610218471156225,47.0
5525,5525,6.6114157377349,47.0
5526,5526,6.612612972458203,47.0
5527,5527,6.613810198505719,47.0
5528,5528,6.615007398525874,47.0
5529,5529,6.616200198663606,47.0
5530,5530,6.617397318945991,47.0
5531,5531,6.61859434293376,47.0
5532,5532,6.619791542026733,47.0
5533,5533,6.620989114178552,47.0
5534,5534,6.622185990081892,47.0
5535,5535,6.62337904824151,47.0
5536,5536,6.624576256672541,47.0
5537,5537,6.625773440400759,47.0
5538,5538,6.626970680157345,47.0
5539,5539,6.628167912430233,47.0
5540,5540,6.6293650273482,47.0
5541,5541,6.630562065839768,47.0
5542,5542,6.631754864454269,47.0
5543,5543,6.632952453825209,47.0
5544,5544,6.634149618347486,47.0
5545,5545,6.635346735848321,47.0
5546,5546,6.636543864541584,47.0
5547,5547,6.637741016546885,47.0
5548,5548,6.6389340461625,47.0
5549,5549,6.640131278766525,47.0
5550,5550,6.641328316264683,47.0
5551,5551,6.642525719006856,47.0
5552,5552,6.643722942206595,47.0
5553,5553,6.644919862084919,47.0
5554,5554,6.6461171270741355,47.0
5555,5555,6.647310079799758,47.0
5556,5556,6.648507280879551,47.0
5557,5557,6.6497044570578465,47.0
5558,5558,6.650901319318348,47.0
5559,5559,6.65209889140394,47.0
5560,5560,6.653296104470889,47.0
5561,5561,6.654489018056128,47.0
5562,5562,6.65568574210008,47.0
5563,5563,6.656883236699634,47.0
5564,5564,6.658080813752281,47.0
5565,5565,6.659277689854303,47.0
5566,5566,6.660474645230505,47.0
5567,5567,6.6616677603456695,47.0
5568,5568,6.662864933411281,47.0
5569,5569,6.6640618841515655,47.0
5570,5570,6.665259356829855,47.0
5571,5571,6.666456583539645,47.0
5572,5572,6.667653844157856,47.0
5573,5573,6.6688507771492,47.0
5574,5574,6.670043903258111,47.0
5575,5575,6.671240971552001,47.0
5576,5576,6.672438212103314,47.0
5577,5577,6.673635441263516,47.0
5578,5578,6.674832710557514,47.0
5579,5579,6.676029884417851,47.0
5580,5580,6.677222651176982,47.0
5581,5581,6.678419993917148,47.0
5582,5582,6.67961689180798,47.0
5583,5583,6.680814342432552,47.0
5584,5584,6.6820117329888875,47.0
5585,5585,6.683208578692542,47.0
5586,5586,6.684401335782475,47.0
5587,5587,6.685598339305984,47.0
5588,5588,6.68679562608401,47.0
5589,5589,6.687992957300611,47.0
5590,5590,6.6891904109054146,47.0
5591,5591,6.690387269324726,47.0
5592,5592,6.691580060521762,47.0
5593,5593,6.6927775583002305,47.0
5594,5594,6.693974480960104,47.0
5595,5595,6.695171558260918,47.0
5596,5596,6.69636919438839,47.0
5597,5597,6.697566109763251,47.0
5598,5598,6.698763325942888,47.0
5599,5599,6.699956412646506,47.0
5600,5600,6.701153564982944,47.0
5601,5601,6.70235087705983,47.0
5602,5602,6.703547975818315,47.0
5603,5603,6.704745237893529,47.0
5604,5604,6.705942486193444,47.0
5605,5605,6.707135235336092,47.0
5606,5606,6.708332489728928,47.0
5607,5607,6.709529645906556,47.0
5608,5608,6.710726947453288,47.0
5609,5609,6.711924116214116,47.0
5610,5610,6.713121341996722,47.0
5611,5611,6.714318833086225,47.0
5612,5612,6.715511291954252,47.0
5613,5613,6.716708557274607,47.0
5614,5614,6.717905753387345,47.0
5615,5615,6.719102852410741,47.0
5616,5616,6.720300193428994,47.0
5617,5617,6.7214971232414245,47.0
5618,5618,6.722689819071028,47.0
5619,5619,6.723887467450567,47.0
5620,5620,6.72508463025093,47.0
5621,5621,6.7262818378210065,47.0
5622,5622,6.727479052742322,47.0
5623,5623,6.72867626686891,47.0
5624,5624,6.729868956605594,47.0
5625,5625,6.731066097418466,47.0
5626,5626,6.732263458569845,47.0
5627,5627,6.733460672630203,47.0
5628,5628,6.7346577205922875,47.0
5629,5629,6.7358552755249885,47.0
5630,5630,6.737052330838311,47.0
5631,5631,6.738245043290986,47.0
5632,5632,6.739442325035731,47.0
5633,5633,6.7406396341323855,47.0
5634,5634,6.74183649579684,47.0
5635,5635,6.743033916486634,47.0
5636,5636,6.744231163925595,47.0
5637,5637,6.745423874325223,47.0
5638,5638,6.746621381574207,47.0
5639,5639,6.747818320989609,47.0
5640,5640,6.749015692008866,47.0
5641,5641,6.7502125144004825,47.0
5642,5642,6.7514099831051295,47.0
5643,5643,6.752607220874891,47.0
5644,5644,6.753800000415908,47.0
5645,5645,6.754997214873632,47.0
5646,5646,6.756194214887089,47.0
5647,5647,6.757391395635075,47.0
5648,5648,6.758588581018977,47.0
5649,5649,6.7597858789232035,47.0


==> images/AccuracyFinalOSULeaf13True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.018170891139242383,9.6
1,1,0.05103792448838552,18.1
2,2,0.08390497472551134,13.2
3,3,0.11676775965425704,17.3
4,4,0.1496348151895735,29.3
5,5,0.1825020001994239,23.5
6,6,0.21536466174655491,34.7
7,7,0.24823194278611077,27.6
8,8,0.28109909918573167,29.7
9,9,0.31396199266115826,35.9
10,10,0.3468292517132229,30.5
11,11,0.37969204591380223,33.4
12,12,0.41255903283754985,38.8
13,13,0.4454218610127767,24.7
14,14,0.47828905211554634,45.0
15,15,0.5111516739262475,44.6
16,16,0.5440188621812396,42.1
17,17,0.5768816922770607,63.6
18,18,0.6097488484779994,47.9
19,19,0.6426117373837366,54.9
20,20,0.6754746425151825,50.0
21,21,0.7083419346147113,67.7
22,22,0.7412047350406646,48.3
23,23,0.7740718013048172,55.7
24,24,0.8069346465004815,56.6
25,25,0.8398018176688088,60.7
26,26,0.8726645572317971,58.2
27,27,0.9055316094557444,56.6
28,28,0.9383942129214605,58.6
29,29,0.9712614195214377,61.1
30,30,1.0041241934564378,60.7
31,31,1.036991281774309,59.0
32,32,1.0698540343840917,61.5
33,33,1.102721342775557,64.4
34,34,1.1355839896864361,60.7
35,35,1.1684484977854623,61.5
36,36,1.2013124289777544,64.0
37,37,1.234174355202251,64.4
38,38,1.2670405685901642,61.9
39,39,1.2999045950836605,63.2
40,40,1.3327716135316425,67.3
41,41,1.3656330825222862,64.4
42,42,1.3985037651989196,64.0
43,43,1.4313656102286445,67.7
44,44,1.4642303474081888,68.1
45,45,1.4970938611692852,67.3
46,46,1.5299607788854175,68.1
47,47,1.5628237042162154,69.0
48,48,1.595692208343082,69.4
49,49,1.6285569696293938,68.1
50,50,1.6614203777578143,70.2
51,51,1.6942896489302317,72.3
52,52,1.7271501122580635,71.0
53,53,1.760018569893307,71.4
54,54,1.79288192987442,72.7
55,55,1.8257496115896437,72.7
56,56,1.8586121674378713,72.7
57,57,1.891477847430441,74.3
58,58,1.9243390887313419,75.2
59,59,1.957206409374873,75.2
60,60,1.9900676680935754,75.2
61,61,2.022937262058258,75.6
62,62,2.055797966917356,76.8
63,63,2.0886650060945087,76.8
64,64,2.1215306112501358,76.8
65,65,2.154397410021888,77.2
66,66,2.187264451119635,77.6
67,67,2.2201230104764305,77.6
68,68,2.2529934682448705,78.0
69,69,2.2858560236295062,78.0
70,70,2.3187243680159253,78.9
71,71,2.3515842440393238,79.3
72,72,2.384452451136377,79.3
73,73,2.4173131232129204,79.7
74,74,2.450181527468893,79.7
75,75,2.483044146299362,79.7
76,76,2.5159125396940443,80.1
77,77,2.548775186207559,80.9
78,78,2.5816423375738986,81.4
79,79,2.6145033001237445,81.4
80,80,2.647371914188067,81.8
81,81,2.68023912469546,81.8
82,82,2.7130979261133406,81.8
83,83,2.74596465309461,81.8
84,84,2.778827991220686,81.8
85,85,2.811695307360755,82.6
86,86,2.8445597490999432,82.6
87,87,2.8774266144964433,82.6
88,88,2.9102919075224136,82.6
89,89,2.9431554155217277,82.6
90,90,2.9760209188858666,82.6
91,91,3.0088830839925342,82.6
92,92,3.0417525411976714,82.6
93,93,3.0746121230390333,83.0
94,94,3.107479387190607,83.8
95,95,3.1403412082460185,84.7
96,96,3.173209388719665,85.1
97,97,3.206071382694774,85.1
98,98,3.2389368307590485,85.1
99,99,3.271807185543908,85.1
100,100,3.304668751226531,85.1
101,101,3.3375341539912755,85.1
102,102,3.3703954674800234,85.5
103,103,3.403263818025589,85.9
104,104,3.4361277047130803,85.9
105,105,3.4689931051598655,86.3
106,106,3.5018588263458676,86.3
107,107,3.534724745220608,86.3
108,108,3.5675880465904872,86.3
109,109,3.600449865791533,86.3
110,110,3.6333189047707455,86.7
111,111,3.666180828478601,87.1
112,112,3.699048532313771,87.1
113,113,3.731909828517172,87.1
114,114,3.764776407546467,87.1
115,115,3.7976385010613334,87.1
116,116,3.830506620340877,87.1
117,117,3.863370549281438,87.1
118,118,3.8962337199184636,87.1
119,119,3.9290966401497522,87.1
120,120,3.961966972549757,87.1
121,121,3.994828547371758,87.1
122,122,4.027691922187806,87.1
123,123,4.060554610755709,87.1
124,124,4.093423424760501,87.1
125,125,4.126285491916868,87.1
126,126,4.159153416686588,87.6
127,127,4.192015624642372,88.8
128,128,4.22487978498141,88.8
129,129,4.257745576898256,88.8
130,130,4.290612286660407,88.8
131,131,4.3234730006588835,88.8
132,132,4.3563393910063635,89.2
133,133,4.389202736549907,89.2
134,134,4.422067630887032,89.2
135,135,4.454929134051005,89.2
136,136,4.487797195249133,89.2
137,137,4.520661343998379,89.2
138,138,4.5535279324981905,89.2
139,139,4.586394623253081,89.2
140,140,4.619254985650381,83.8
141,141,4.652132349477874,81.8


==> images/AccuracyFinalOSULeaf20True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.01564114424917433,17.5
1,1,0.04794658270147112,18.1
2,2,0.08024565676848093,19.0
3,3,0.11254794220129649,18.1
4,4,0.14484892666339874,13.6
5,5,0.17715325838989682,34.2
6,6,0.20945627007219528,17.3
7,7,0.24175790872838762,25.2
8,8,0.27406134029229484,22.3
9,9,0.30636528035004934,40.9
10,10,0.3386663207742903,24.3
11,11,0.37096650030877854,33.4
12,12,0.4032705820269054,32.6
13,13,0.4355738572279612,41.3
14,14,0.46787571999761796,42.1
15,15,0.5001792219612333,45.0
16,16,0.5324816042847104,30.5
17,17,0.5647859283950593,56.8
18,18,0.5970879053407245,49.5
19,19,0.6293906350930532,43.3
20,20,0.6616929770178265,48.7
21,21,0.6939958934651481,55.7
22,22,0.7262972411182191,58.2
23,23,0.7586016692055595,57.4
24,24,0.790904183321529,57.0
25,25,0.8232085482279459,54.5
26,26,0.8555103878180186,57.0
27,27,0.8878123533063466,61.1
28,28,0.920114188392957,63.9
29,29,0.9524177055226432,62.3
30,30,0.9847253172265159,58.2
31,31,1.017024713754654,62.3
32,32,1.0493262140618431,65.7
33,33,1.0816318976216845,64.8
34,34,1.113931651910146,65.7
35,35,1.1462360607915454,66.1
36,36,1.1785383727815417,66.9
37,37,1.2108412645922766,65.7
38,38,1.243146098256111,66.5
39,39,1.2754568691386117,68.1
40,40,1.3077647462818358,68.1
41,41,1.3400549020369847,69.0
42,42,1.3723596725861231,69.4
43,43,1.4046598600678977,69.4
44,44,1.4369630710946188,69.4
45,45,1.4692651935418446,69.8
46,46,1.5015675744745467,70.6
47,47,1.5338712524705462,71.0
48,48,1.5661751264333725,72.7
49,49,1.59847835097048,71.9
50,50,1.6307806809743246,71.9
51,51,1.6630843504269919,73.1
52,52,1.6953877135780122,73.9
53,53,1.7276929169893265,74.3
54,54,1.7599945012066098,74.7
55,55,1.7922974314292273,75.2
56,56,1.8246022956238852,74.7
57,57,1.8569049138493008,75.1
58,58,1.8892084789938397,75.2
59,59,1.9215133049752977,75.2
60,60,1.9538144520918528,75.2
61,61,1.9861187233527502,75.6
62,62,2.018422425587972,75.6
63,63,2.050725426342752,75.9
64,64,2.083028571870592,76.4
65,65,2.115332957572407,77.2
66,66,2.147636418673727,77.6
67,67,2.1799402744240233,77.2
68,68,2.2122433720032375,78.9
69,69,2.2445468160178925,78.0
70,70,2.2768514419926538,78.5
71,71,2.309155893193351,78.9
72,72,2.3414589136838915,78.9
73,73,2.3737616472111807,78.9
74,74,2.4060652540127436,78.9
75,75,2.4383693103657826,79.7
76,76,2.470670493443807,79.6
77,77,2.5029748764965265,80.1
78,78,2.535278645820088,80.1
79,79,2.5675820149978,80.5
80,80,2.5998860553900403,81.8
81,81,2.63218913965755,82.6
82,82,2.664493602845404,83.0
83,83,2.696797537869877,83.0
84,84,2.7290993787844977,83.0
85,85,2.761401004128986,83.4
86,86,2.7937051215436726,83.4
87,87,2.82600877655877,83.4
88,88,2.8583119435442823,83.8
89,89,2.890614341696103,84.2
90,90,2.9229190427064897,84.2
91,91,2.9552228620317242,84.2
92,92,2.9875255378749634,85.5
93,93,3.0198293844858806,85.9
94,94,3.052131852838728,85.9
95,95,3.084434356225861,86.7
96,96,3.1167378142144946,86.7
97,97,3.149042264752918,86.7
98,98,3.1813457020786076,86.7
99,99,3.2136479464504455,88.0
100,100,3.2459521933396656,87.6
101,101,3.278256017698182,88.0
102,102,3.310559970670276,89.2
103,103,3.3428621708684503,88.4
104,104,3.375165371828609,88.8
105,105,3.4074708502822455,88.8
106,106,3.4397723809215757,88.8
107,107,3.4720755412181226,88.8
108,108,3.504378012882339,88.8
109,109,3.5366834297445084,88.8
110,110,3.5689846013651954,88.8
111,111,3.601288119090928,89.6
112,112,3.6335913450188113,89.6
113,113,3.665894757575459,89.6
114,114,3.6981985985570485,90.0
115,115,3.730501681301329,89.6
116,116,3.7628045260906227,89.6
117,117,3.7951118923558136,90.4
118,118,3.827412209643258,90.4
119,119,3.859715328945054,90.0
120,120,3.8920221404234567,90.4
121,121,3.924321211311552,90.4
122,122,3.95662456062105,90.4
123,123,3.988932023114628,90.4
124,124,4.021234820816252,90.4
125,125,4.053538137475649,90.4
126,126,4.0858394842677646,90.4
127,127,4.118144415550762,90.4
128,128,4.15044724881649,90.4
129,129,4.182749528090159,90.4
130,130,4.215052331354883,90.4
131,131,4.247357709010442,90.4
132,132,4.279660204384062,90.4
133,133,4.3119639084074235,90.4
134,134,4.344269010358387,90.4
135,135,4.3765704521867965,90.4
136,136,4.408875150415632,90.9
137,137,4.441178671651417,90.9
138,138,4.47348073263963,90.9
139,139,4.505785013304817,91.3
140,140,4.538088124526872,91.3
141,141,4.570391610860825,91.3
142,142,4.60269534918997,90.7
143,143,6.282469876541032,92.1
144,144,6.314773929185336,92.1
145,145,6.347078726887703,92.1
146,146,6.379379407498572,92.1
147,147,6.411682919926114,92.1
148,148,6.443985938429833,92.1


==> images/AccuracyFinalOSULeafNN1True.csv <==
,Unnamed: 0,timestamp,accuracy
0,0,0.0003122681379318237,18.0
1,1,0.0011593017313215467,17.5
2,2,0.002006238831414117,17.0
3,3,0.002857770257525974,18.5
4,4,0.0037044208579593233,21.5
5,5,0.004551623993449741,23.5
6,6,0.005402914683024089,29.0
7,7,0.00624987416797214,30.0
8,8,0.00709685292508867,30.0
9,9,0.007948233286539713,29.0
10,10,0.008795139061080084,29.0
11,11,0.009642009668880038,31.0
12,12,0.010493410362137688,28.5
13,13,0.0113403191169103,30.5
14,14,0.012187204957008362,30.0
15,15,0.013038517965210808,29.0
16,16,0.013885693152745565,30.0
17,17,0.014732334944936963,29.0
18,18,0.015583266019821167,30.0
19,19,0.016430457962883845,29.5
20,20,0.017277315656344095,29.5
21,21,0.018124199178483753,29.0
22,22,0.018975570930374993,28.5
23,23,0.019822460810343424,29.5
24,24,0.020669354796409606,28.5
25,25,0.021522408922513326,29.5
26,26,0.022367852727572125,30.0
27,27,0.023214443392223783,29.5
28,28,0.02406607217258877,30.0
29,29,0.024912838339805603,30.0
30,30,0.02575978418191274,29.5
31,31,0.026611465017000836,30.0
32,32,0.02745781381924947,31.0
33,33,0.028304626411861843,31.0
34,34,0.029155962732103132,31.5
35,35,0.03000289095772637,30.5
36,36,0.030849730438656277,31.0
37,37,0.03170114007261064,31.0
38,38,0.0325478806760576,31.0
39,39,0.033399353424708046,31.0
40,40,0.034246178269386286,31.0
41,41,0.03509328789181179,31.5
42,42,0.03594436294502682,32.0
43,43,0.03679138680299123,33.0
44,44,0.03763856338130103,33.0
45,45,0.03848952485455407,34.0
46,46,0.039336691432529027,33.0
47,47,0.04018340481652154,33.5
48,48,0.04103491690423754,34.0
49,49,0.04188179890314738,33.5
50,50,0.04272840413782332,33.5
51,51,0.04357987940311432,33.0
52,52,0.04442673040760888,32.5
53,53,0.045277861224280465,32.5
54,54,0.046124998993343776,31.5
55,55,0.04697216318713294,32.0
56,56,0.047823499308692084,33.0
57,57,0.04867040634155274,33.0
58,58,0.04951701932483249,33.0
59,59,0.05036837637424469,33.5
60,60,0.05121526738007864,34.0
61,61,0.05206240435441336,34.5
62,62,0.052913392649756544,34.0
63,63,0.053760282662179734,34.0
64,64,0.05461168136861589,34.0
65,65,0.055458424422476026,33.5
66,66,0.05630547987090217,34.0
67,67,0.05715680917104085,33.0
68,68,0.05800401065084669,34.5
69,69,0.05885063575373756,34.5
70,70,0.059701935715145545,34.5
71,71,0.060549045470025806,34.0
72,72,0.0613957275946935,34.0
73,73,0.06224705563651191,33.5
74,74,0.06309377120600806,34.0
75,75,0.06394627663824293,34.0
76,76,0.06479251596662733,34.5
77,77,0.06563914524184333,34.0
78,78,0.0664904279841317,34.5
79,79,0.067337853246265,34.5
80,80,0.06818438596195645,35.0
81,81,0.06903553267319996,35.0
82,82,0.06988231692049238,35.0
83,83,0.07073365959856245,34.5
84,84,0.07158050239086151,35.0
85,85,0.07242803209357791,35.0
86,86,0.07327882362736596,35.0
87,87,0.0741256249613232,35.5
88,88,0.07497288386027018,35.0
89,89,0.07582389990488689,35.0
90,90,0.07667083733611636,34.5
91,91,0.07752210610442692,34.5
92,92,0.07836904896630181,35.0
93,93,0.07921581572956508,35.0
94,94,0.08006725682152642,35.0
95,95,0.08091415544350943,34.0
96,96,0.0817613285779953,34.5
97,97,0.08261250184641944,34.0
98,98,0.08345916681819492,33.5
99,99,0.08431058896912469,34.5
100,100,0.08515776216983795,35.0
101,101,0.0860061173306571,34.5
102,102,0.08685568239953782,34.0
103,103,0.0877024703555637,33.0
104,104,0.08854976938830482,33.0
105,105,0.08940077424049378,33.0
106,106,0.09024764120578767,32.5
107,107,0.09109919687112172,32.0
108,108,0.09194582223892211,32.0
109,109,0.0927927604648802,32.0
110,110,0.09364445388317108,31.5
111,111,0.09449106421735552,31.0
112,112,0.09533795833587647,31.0
113,113,0.09618928213914235,31.0
114,114,0.0970364299747679,31.0
115,115,0.09788751992914412,31.0
116,116,0.09873441464371151,30.0
117,117,0.09958159287770589,30.0
118,118,0.10043264965216318,29.5
119,119,0.10127955416838329,30.0
120,120,0.10212645431359609,30.5
121,121,0.10297779427634345,30.5
122,122,0.10382469733556111,30.5
123,123,0.10467606047789256,30.5
124,124,0.1055232306321462,30.5
125,125,0.10637008825937909,30.5
126,126,0.10722114404042561,31.0
127,127,0.10806802974806892,31.5
128,128,0.10891493750943078,31.5
129,129,0.10976626733938853,31.5
130,130,0.11061352305942111,31.5
131,131,0.11146466261810727,31.5
132,132,0.11231134560373095,31.0
133,133,0.11315814389122858,31.0
134,134,0.11401003473334842,31.0
135,135,0.11485637552208369,31.5
136,136,0.11570334282186297,31.0
137,137,0.11655469318230947,30.5
138,138,0.11740158213509454,30.5
139,139,0.1182529913716846,30.0
140,140,0.1190998640987608,29.5
141,141,0.11994704014725155,29.5
142,142,0.12079808983537886,31.0
143,143,0.12164498355653551,31.0
144,144,0.12249635650051964,31.5
145,145,0.12334320737255944,31.0
146,146,0.1241901069217258,31.5
147,147,0.12504146522945828,32.0
148,148,0.1258883191479577,32.0
149,149,0.12673526750670538,32.5
150,150,0.1275865407122506,33.0
151,151,0.1284334315194024,33.5
152,152,0.12928475942876605,34.0
153,153,0.13013164778550465,33.5
154,154,0.13097857501771715,33.5
155,155,0.13182973980903626,34.0
156,156,0.1326767678393258,35.0
157,157,0.13352400422096253,35.5
158,158,0.13437560498714446,35.5
159,159,0.13522181583775414,35.0
160,160,0.1360731997092565,35.0
161,161,0.13692009051640827,34.5
162,162,0.1377669840388828,34.5
163,163,0.1386184330781301,35.0
164,164,0.13946504579650032,34.5
165,165,0.14031656238767837,34.5
166,166,0.1411633797486623,34.5
167,167,0.14201031459702385,34.0
168,168,0.1428615794579188,33.5
169,169,0.14370852066410914,33.5
170,170,0.1445556273063024,33.5
171,171,0.14540691402223374,33.5
172,172,0.1462536351548301,33.5
173,173,0.14710525068971847,33.5
174,174,0.14795178830623626,33.0
175,175,0.14879867692788443,33.5
176,176,0.1496500619252523,33.0
177,177,0.1504969557126363,33.0
178,178,0.15134841687149472,33.0
179,179,0.15219517396556007,32.5
180,180,0.1530420623222987,32.0
181,181,0.15389331777890522,31.0
182,182,0.1547402724292543,31.0
183,183,0.15558715793821548,31.0
184,184,0.15643875393602583,31.0
185,185,0.1572852306895786,31.5
186,186,0.15813674330711364,31.5
187,187,0.15898348152637481,31.5
188,188,0.15983119481139713,31.5
189,189,0.16068180673652224,31.5
190,190,0.16152853356467353,31.5
191,191,0.16238004995716943,31.5
192,192,0.16322713765833113,31.5
193,193,0.1640736828247706,31.5
194,194,0.16492509457800122,31.5
195,195,0.1657719584306081,31.5
196,196,0.16662327931986914,31.5
197,197,0.16747016575601364,31.5
198,198,0.1683170536491606,31.5
199,199,0.16916835599475435,31.5
200,200,0.1700152269999186,31.5
201,201,0.17086212635040282,31.5
202,202,0.17171345902813806,31.5
203,203,0.17256040626102023,31.5
204,204,0.17341167602274152,31.5
205,205,0.17425872517956628,31.5
206,206,0.1751053677002589,31.5
207,207,0.17595675236648983,31.5
208,208,0.17680364039209154,31.5
209,209,0.17765495664543576,31.5
210,210,0.17850202560424805,31.5
211,211,0.17934872918658787,31.5
212,212,0.1802002220021354,31.5
213,213,0.1810469299554825,31.5
214,214,0.18189880576398637,31.5
215,215,0.18274520622359383,31.5
216,216,0.18359205583731333,31.5
217,217,0.1844436353445053,31.5
218,218,0.18531797177261777,31.5
219,219,0.18613799618350135,32.0
220,220,0.18698933866288928,32.0
221,221,0.18783624211947123,32.0
222,222,0.18868308888541327,32.0
223,223,0.18953436805142296,32.0
224,224,0.190381564895312,32.0
225,225,0.19123257093959384,32.0
226,226,0.19207945360077752,32.5
227,227,0.1929262657960256,33.0
228,228,0.1937777492735121,33.0
229,229,0.19462457875410716,33.0
230,230,0.1954758956697252,33.0
231,231,0.19632271700435214,33.0
232,232,0.19716967986689674,33.0
233,233,0.19802113552888234,33.0
234,234,0.1988680370648702,33.0
235,235,0.19971921073065863,33.0
236,236,0.20056628949112362,33.0
237,237,0.20141295962863498,33.0
238,238,0.2022643025716146,33.0
239,239,0.20311117072900137,33.0
240,240,0.20395805372132195,33.0
241,241,0.20480937321980794,33.0
242,242,0.20565681940979427,33.0
243,243,0.20650758173730638,33.0
244,244,0.2073544892999861,33.0
245,245,0.208201368716028,33.0
246,246,0.20905267569753858,33.0
247,247,0.20989955537849003,33.0
248,248,0.21075088408258227,33.0
249,249,0.2115977097219891,33.0
250,250,0.21244464390807682,33.0
251,251,0.21329592049121857,33.0
252,252,0.21414285368389555,33.0
253,253,0.21499417212274338,33.0
254,254,0.2158410610093011,33.0
255,255,0.21668794406784905,33.0
256,256,0.21753926369878981,33.5
257,257,0.2183860887421502,33.5
258,258,0.21923731923103332,33.5
259,259,0.22008435779147678,33.5
260,260,0.2209312414460712,33.5
261,261,0.22178257266680398,33.5
262,262,0.22262944221496583,33.5
263,263,0.22347626321845585,33.5
264,264,0.22432771457566156,33.5
265,265,0.22517453577783372,33.5
266,266,0.2260261169407103,33.5
267,267,0.2268731427854962,33.5
268,268,0.22771989987956154,33.5
269,269,0.22857096188598208,33.0
270,270,0.22941781918207804,33.0
271,271,0.23026912530263266,33.0
272,272,0.2311163768503401,33.0
273,273,0.23196285300784641,33.0
274,274,0.23281450423929426,33.0
275,275,0.23366111397743225,33.0
276,276,0.2345123451948166,33.0
277,277,0.23535918182796903,33.0
278,278,0.2362061998579237,33.0
279,279,0.2370575209458669,33.0
280,280,0.23790440969996982,33.0
281,281,0.23875577767690023,33.0
282,282,0.2396026043759452,33.0
283,283,0.24044948875904082,33.0
284,284,0.24130080362161,33.0
285,285,0.2421476873424318,33.0
286,286,0.24299916002485486,33.0
287,287,0.24384589089287653,33.0
288,288,0.24469265182813008,33.0
289,289,0.24554410186078812,33.0
290,290,0.2463909873697493,33.0
291,291,0.2472423948182,33.0
292,292,0.24808914184570313,33.0
293,293,0.24893633160326217,33.0
294,294,0.24978749533494313,33.0
295,295,0.2506342894501157,33.0
296,296,0.25148560927973856,33.0
297,297,0.2523324461778005,33.0
298,298,0.25317958858278067,33.0
299,299,0.25403069688214197,33.0
300,300,0.254877459804217,33.0
301,301,0.25572453048494126,33.0
302,302,0.25657606535487704,33.0
303,303,0.257422669728597,33.0
304,304,0.25827400724093125,33.0
305,305,0.25912090003490446,33.0
306,306,0.2599677961402469,33.0
307,307,0.26081907398170895,33.0
308,308,0.26166597147782644,33.0
309,309,0.2625172468026479,33.0
310,310,0.2633641092644798,33.0
311,311,0.26421100450886625,33.0
312,312,0.2650623795058992,33.0
313,313,0.26590954807069567,33.0
314,314,0.26676086756918166,33.0
315,315,0.2676077550649643,33.0
316,316,0.26845435983604854,33.0
317,317,0.2693056903282801,33.0
318,318,0.2701525874270333,33.0
319,319,0.2710045456224018,33.0
320,320,0.27185088515281675,33.0
321,321,0.272697906560368,33.0
322,322,0.27354891935984293,33.0
323,323,0.2743957959943348,33.0
324,324,0.2752471312549379,33.0
325,325,0.2760940641827053,33.0
326,326,0.27694095419512854,33.0
327,327,0.27779221157232925,33.0
328,328,0.2786391527785196,33.0
329,329,0.27949058334032695,33.0
330,330,0.28033766037888,33.0
331,331,0.28118417753113645,33.0
332,332,0.28203556173377564,33.0
333,333,0.2828824497593773,33.0
334,334,0.28373390946123334,33.0
335,335,0.28458061410321134,33.0
336,336,0.2854275413354238,33.0
337,337,0.28627879937489825,33.0
338,338,0.28712570601039467,33.0
339,339,0.2879770067003038,33.0
340,340,0.28882390247450934,33.0
341,341,0.2896708422899246,33.0
342,342,0.2905221819877625,33.0
343,343,0.2913690782255597,33.0
344,344,0.2922203719615936,33.0
345,345,0.29306724859608546,33.0
346,346,0.29391414271460636,33.0
347,347,0.2947654654582342,33.0
348,348,0.2956123416291343,33.0
349,349,0.296459724439515,33.0
350,350,0.2973106190893386,33.0
351,351,0.29815731200906964,33.0
352,352,0.29900874495506286,33.0
353,353,0.2998556323846181,33.0
354,354,0.3007025203439924,33.0
355,355,0.30155379480785793,33.0
356,356,0.30240077204174465,33.0
357,357,0.30325222300158605,33.0
358,358,0.3040989265839259,33.0
359,359,0.30494582103358375,33.0
360,360,0.3057974096139272,33.0
361,361,0.30664486010869346,33.0
362,362,0.3074953450759252,33.0
363,363,0.308342234161165,33.0
364,364,0.30918905026382865,33.0
365,365,0.31004044142034326,33.0
366,366,0.310887329114808,33.0
367,367,0.3117386644416386,33.0
368,368,0.3125853789514966,33.0
369,369,0.31343242095576385,33.0
370,370,0.31428359581364523,33.0
371,371,0.3151306304004457,33.0
372,372,0.3159819549322128,33.0
373,373,0.31682911766899957,33.0
374,374,0.3176760047674179,33.0
375,375,0.3185270462433497,33.0
376,376,0.3193739413552814,32.5
377,377,0.32022083090411285,32.5
378,378,0.3210721543100145,32.5
379,379,0.32191926134957216,32.5
380,380,0.3227706447574828,32.5
381,381,0.3236172717809677,32.5
382,382,0.3244641641113493,32.5
383,383,0.3253154902325736,32.5
384,384,0.32616233401828343,32.5
385,385,0.3270136703385247,32.5
386,386,0.32786060286892793,32.5
387,387,0.3287074479129579,32.5
388,388,0.3295587631728914,32.5
389,389,0.3304056487480799,32.5
390,390,0.331257530119684,32.5
391,391,0.3321038618352678,32.5
392,392,0.3329507089323468,32.5
393,393,0.33380207339922585,32.5
394,394,0.33464895294772257,32.5
395,395,0.33550031072563596,32.5
396,396,0.33634716782304974,32.5
397,397,0.3371941451893912,32.5
398,398,0.33804537971814475,32.5
399,399,0.3388921513822344,32.5
400,400,0.3397390939791997,32.5
401,401,0.34059045626057527,32.5
402,402,0.3414373230934143,32.5
403,403,0.3422885764307445,32.5
404,404,0.3431355259153578,32.5
405,405,0.3439825905693902,32.5
406,406,0.3448337505261103,32.5
407,407,0.3456806545787388,32.5
408,408,0.3465319561958314,32.5
409,409,0.34737913065486486,32.5
410,410,0.34822566158241697,32.5
411,411,0.34907704022195596,32.5
412,412,0.3499238557948007,32.5
413,413,0.35077524330880905,32.0
414,414,0.3516251751449373,32.0
415,415,0.3524689526028103,32.0
416,416,0.35332052462630803,32.0
417,417,0.3541671309206221,32.0
418,418,0.35501882195472717,32.0
419,419,0.3558655558692084,32.0
420,420,0.3567126254240672,32.0
421,421,0.3575636257727941,32.0
422,422,0.35841053207715357,32.0
423,423,0.35926198396417836,32.0
424,424,0.36010889463954504,32.0
425,425,0.36095558484395346,32.0
426,426,0.36180686069859397,32.0
427,427,0.36265374402205147,32.0
428,428,0.3635050766997867,32.0
429,429,0.36435201585292815,32.0
430,430,0.36519892778661517,32.0
431,431,0.3660502396689521,32.0
432,432,0.3668971429930793,32.0
433,433,0.3677484290467368,32.0
434,434,0.3685953164100647,32.0
435,435,0.3694420529736413,32.0
436,436,0.370293518503507,32.0
437,437,0.37114038493898177,32.0
438,438,0.3719875794649124,32.0
439,439,0.37283861968252396,32.0
440,440,0.37368550737698875,32.0
441,441,0.3745376529296239,32.5
442,442,0.3753837109936608,32.5
443,443,0.37623059915171736,32.5
444,444,0.37708186970816726,32.5
445,445,0.37792883661058213,32.5
446,446,0.37877989033857973,32.5
447,447,0.37962695486015746,32.5
448,448,0.3804738897747464,32.5
449,449,0.3813252752357059,32.5
450,450,0.38217194961176976,32.5
451,451,0.3830235748820835,32.5
452,452,0.3838707019223107,32.5
453,453,0.3847171476814482,32.5
454,454,0.3855684659216139,32.5
455,455,0.3864154413011339,32.5
456,456,0.38726660986741385,32.5
457,457,0.388113630745146,32.5
458,458,0.3889604772461786,32.5
459,459,0.38981179336706795,32.5
460,460,0.390658961865637,33.0
461,461,0.3915101412269804,33.0
462,462,0.39235684712727864,33.0
463,463,0.3932039220465554,33.0
464,464,0.3940552369091246,33.0
465,465,0.39490197671784294,33.0
466,466,0.3957532958189646,33.0
467,467,0.39660018424193066,33.0
468,468,0.39744735022385913,33.0
469,469,0.3983003666665819,33.0
470,470,0.39914526687728036,33.0
471,471,0.3999921564923392,33.0
472,472,0.4008434389697181,33.0
473,473,0.4016905412409041,33.0
474,474,0.4025416537788179,33.0
475,475,0.4033885669708252,33.0
476,476,0.4042353939347797,33.0
477,477,0.4050870515902837,33.0
478,478,0.40593365616268584,33.0
479,479,0.40678574389881555,33.0
480,480,0.40763209740320844,33.0
481,481,0.40847849435276457,33.0
482,482,0.4093300604157978,33.0
483,483,0.41017695950137245,33.0
484,484,0.4110282799932692,33.0
485,485,0.4118749828471078,33.0
486,486,0.4127220477660497,33.0
487,487,0.41357332944869996,33.0
488,488,0.41442025575372915,33.0
489,489,0.41526715377966567,33.0
490,490,0.41611847784784106,32.5
491,491,0.4169653640853035,32.5
492,492,0.4178167113992903,32.5
493,493,0.4186634976334042,32.5
494,494,0.419510445661015,32.5
495,495,0.4203617642323176,32.5
496,496,0.4212087168958452,32.5
497,497,0.422059966524442,32.5
498,498,0.4229068911075592,32.5
499,499,0.4237537367476357,32.5
500,500,0.42460503571563296,32.5
501,501,0.425451939702034,32.5
502,502,0.42629882600572383,32.5
503,503,0.42715064254071977,32.5
504,504,0.4279970317416721,32.5
505,505,0.42884834547837575,32.5
506,506,0.42969665308793387,32.5
507,507,0.43054234743118286,32.0
508,508,0.431393433743053,32.0
509,509,0.4322402600447337,32.0
510,510,0.43309163716104293,32.0
511,511,0.4339384378327264,32.0
512,512,0.43478540433777696,32.0
513,513,0.4356368554300732,32.0
514,514,0.4364836719963286,32.0
515,515,0.43733051068252987,32.0
516,516,0.43818170355425945,32.0
517,517,0.4390287007225884,32.0
518,518,0.43987995472219255,32.0
519,519,0.44072690082920923,32.0
520,520,0.4415737910403146,32.0
521,521,0.4424250570933025,32.0
522,522,0.44327185736762154,32.0
523,523,0.44412323455015823,32.0
524,524,0.4449700552225113,32.0
525,525,0.4458170793453852,32.0
526,526,0.44666840076446535,32.0
527,527,0.44751528448528716,32.0
528,528,0.44836660762627917,32.0
529,529,0.44921335836251575,32.0
530,530,0.45006038791603514,32.0
531,531,0.4509117444356282,32.0
532,532,0.45175866511132984,32.0
533,533,0.45260547478993735,32.0
534,534,0.4534570024410884,32.0
535,535,0.4543042290872998,31.5
536,536,0.45515533089637755,31.5
537,537,0.4560021541515986,31.5
538,538,0.4568487643533283,31.5
539,539,0.4576999466949039,31.5
540,540,0.4585473155975342,31.5
541,541,0.4593985671467251,31.5
542,542,0.46024519397152797,31.5
543,543,0.4610920856396357,31.5
544,544,0.4619432130787108,31.5
545,545,0.4627902232938342,31.5
546,546,0.4636371564865112,31.5
547,547,0.4644883169068231,31.5
548,548,0.46533535977204643,31.5
549,549,0.4661866786082586,31.5
550,550,0.467033569349183,31.5
551,551,0.46788039803504944,31.5
552,552,0.4687317836284638,31.5
553,553,0.4695786647001902,31.5
554,554,0.4704256649149789,31.5
555,555,0.4712770358721416,31.5
556,556,0.472123786939515,31.5
557,557,0.47297509001361,31.5
558,558,0.4738220681084527,31.5
559,559,0.4746688315603467,31.5
560,560,0.47551988376511467,31.5
561,561,0.4763669693470001,31.5
562,562,0.4772182420227263,31.5
563,563,0.4780652371380064,31.5
564,564,0.47891207926803164,31.5
565,565,0.4797637223535114,31.5
566,566,0.4806103228860431,31.5
567,567,0.4814572201172511,31.5
568,568,0.4823085309399499,31.5
569,569,0.48315541591909195,31.5
570,570,0.4840067316426171,31.5
571,571,0.4848535991377301,31.5
572,572,0.48570066617594826,31.5
573,573,0.48655329406261444,31.5
574,574,0.48739869442250994,31.5
575,575,0.48825014558103347,31.5
576,576,0.48909696804152597,31.5
577,577,0.48994408614105645,31.5
578,578,0.490795114768876,31.5
579,579,0.49164205617374845,31.5
580,580,0.4924888145261341,31.5
581,581,0.4933404720491833,31.5
582,582,0.49418693410025705,31.5
583,583,0.49503827565246156,31.5
584,584,0.4958851971228918,31.5
585,585,0.4967322165436215,31.5
586,586,0.49758356213569643,31.5
587,587,0.4984303665823407,31.5
588,588,0.4992772504356172,31.5
589,589,0.5001285027795368,31.5
590,590,0.5009757330020269,31.5
591,591,0.5018268111017015,31.5
592,592,0.5026735677984026,31.5
593,593,0.5035205370187759,31.5
594,594,0.5043716983662712,31.5
595,595,0.505218743218316,31.5
596,596,0.5060656238926781,31.5
597,597,0.5069168809387419,31.5
598,598,0.5077638201581106,31.5
599,599,0.5086150493886735,31.5
600,600,0.5094619715876049,31.5
601,601,0.5103088996807734,31.5
602,602,0.511160170700815,31.5
603,603,0.5120072744952308,31.5
604,604,0.5128539905283186,31.5
605,605,0.5137053158548143,32.0
606,606,0.5145522164636188,32.0
607,607,0.5154035152329339,32.0
608,608,0.5162506246566773,32.0
609,609,0.5170972849263086,32.0
610,610,0.517948536939091,32.0
611,611,0.5187944268518024,32.0
612,612,0.519645606411828,32.0
613,613,0.5204926773574617,32.0
614,614,0.5213395683632956,32.0
615,615,0.5221908204423057,32.0
616,616,0.5230377328395844,32.0
617,617,0.5238844586080975,32.0
618,618,0.524735923409462,32.0
619,619,0.5255827972624036,32.0
620,620,0.5264341039127773,32.0
621,621,0.5272809549172719,32.0
622,622,0.5281278395652771,32.5
623,623,0.5289791167444653,32.5
624,624,0.5298260466257732,32.5
625,625,0.5306731420755386,32.5
626,626,0.5315242944161097,32.5
627,627,0.5323711779382493,32.5
628,628,0.5332222550445134,32.5
629,629,0.5340693245993722,32.5
630,630,0.5349162167310715,32.5
631,631,0.5357678546508153,32.5
632,632,0.5366143953800201,32.5
633,633,0.5374611377716064,32.5
634,634,0.5383126632372538,32.5
635,635,0.5391595505343543,32.5
636,636,0.5400064291556677,32.5
637,637,0.5408577524291145,32.5
638,638,0.5417049386103948,32.5
639,639,0.5425559675031237,32.5
640,640,0.5434028720193439,32.5
641,641,0.5442499468723934,32.5
642,642,0.5451010074880389,32.5
643,643,0.5459479216734568,32.5
644,644,0.5467950828870137,32.5
645,645,0.5476463978820377,32.0
646,646,0.54849294854535,32.0
647,647,0.5493397347132366,32.0
648,648,0.5501914727687836,32.0
649,649,0.5510380415783989,32.0
650,650,0.5518893520699606,32.0
651,651,0.5527361785703235,32.0
652,652,0.5535831570625305,32.0
653,653,0.554434456759029,32.0
654,654,0.5552814282311334,32.0
655,655,0.5561282162533867,32.0
656,656,0.5569796603255802,32.0
657,657,0.5578269506163067,32.0
658,658,0.55867342001862,32.0
659,659,0.5595246230231391,32.0
660,660,0.5603716952933205,32.0
661,661,0.5612227069007025,32.0
662,662,0.562069641550382,32.0
663,663,0.5629165310992136,32.0
664,664,0.5637680196762085,32.0
665,665,0.5646150637997522,32.0
666,666,0.5654616657230589,32.0
667,667,0.5663129821088579,32.0
668,668,0.5671598672866822,32.0
669,669,0.5680070215463637,32.0
670,670,0.5688580538166893,32.0
671,671,0.5697054998079936,32.0
672,672,0.5705562012063133,32.0
673,673,0.5714030871788661,32.0
674,674,0.5722500982549455,32.0
675,675,0.5731013417243958,32.0
676,676,0.5739482284254499,32.0
677,677,0.5747953887780507,32.0
678,678,0.5756463790602154,32.0
679,679,0.5764934984842937,32.0
680,680,0.5773402035236359,32.0
681,681,0.5781915099753274,32.0
682,682,0.5790383998552958,32.0
683,683,0.5798897382948134,32.0
684,684,0.5807375125752555,32.0
685,685,0.5815833519564735,32.0
686,686,0.5824346506595611,32.0
687,687,0.5832822312911351,32.0
688,688,0.5841285449928707,32.0
689,689,0.5849798547559314,32.0
690,690,0.585826924112108,32.0
691,691,0.5866739845938153,32.0
692,692,0.5875250259372923,32.0
693,693,0.5883719191948573,32.0
694,694,0.5892229254378213,32.0
695,695,0.5900701489713457,32.0
696,696,0.5909170490503312,32.0
697,697,0.5917683679527707,32.0
698,698,0.5926155276430978,32.0
699,699,0.5934621297650867,32.0
700,700,0.5943134356207318,32.0
701,701,0.5951603152354559,32.0
702,702,0.596007196770774,32.0
703,703,0.596858520110448,32.0
704,704,0.5977053527037303,32.0
705,705,0.5985525653759638,32.0
706,706,0.5994035553269916,32.0
707,707,0.6002511231104533,32.0
708,708,0.6011018017927806,32.0
709,709,0.6019486778974533,32.0
710,710,0.602795573009385,32.0
711,711,0.6036469227737851,32.0
712,712,0.6044937612613043,32.0
713,713,0.6053409247265922,32.0
714,714,0.6061922454833985,32.0
715,715,0.6070391219192081,32.0
716,716,0.6078856827815374,32.0
717,717,0.6087369784381655,32.0
718,718,0.6095844822459751,32.0
719,719,0.6104351436429555,32.0
720,720,0.6112820698817572,32.0
721,721,0.6121288891633352,32.0
722,722,0.6129803160826365,32.0
723,723,0.6138271673520406,32.0
724,724,0.6146741022666296,32.0
725,725,0.6155253726243973,32.0
726,726,0.6163723087973066,32.0
727,727,0.6172192052337858,32.0
728,728,0.6180704901615779,32.0
729,729,0.6189174820317163,32.0
730,730,0.6197643468115066,32.0
731,731,0.6206155981620153,32.0
732,732,0.621462536851565,32.0
733,733,0.6223135158750748,32.0
734,734,0.6231609713368945,32.0
735,735,0.6240075516700745,32.0
736,736,0.6248588696453307,32.0
737,737,0.6257057493925094,32.0
738,738,0.6265529054403305,32.0
739,739,0.6274037928051419,32.0
740,740,0.6282508238818911,32.0
741,741,0.629097711245219,32.0
742,742,0.629949145383305,32.0
743,743,0.6307967142264048,32.0
744,744,0.6316427897082435,32.0
745,745,0.632494146823883,32.0
746,746,0.6333409951792823,32.0
747,747,0.63418798175123,32.0
748,748,0.6350391388601727,32.0
749,749,0.6358860243029066,32.0
750,750,0.6367328864998287,32.0
751,751,0.6375847113132478,32.0
752,752,0.6384312411149343,32.0
753,753,0.6392821149031322,32.0
754,754,0.6401292964484957,32.0
755,755,0.6409764619006051,32.0
756,756,0.6418275941742791,32.0
757,757,0.6426744355758032,32.0
758,758,0.6435213865836461,32.0
759,759,0.6443727187315623,32.0
760,760,0.6452195842398536,32.0
761,761,0.6460664688878589,32.0
762,762,0.6469177749421862,32.0
763,763,0.6477645358112123,32.0
764,764,0.6486115672853258,32.0
765,765,0.6494627533356347,32.0
766,766,0.6503097726239099,32.0
767,767,0.6511567905214097,32.0
768,768,0.6520079667700661,32.0
769,769,0.6528553954097959,32.0
770,770,0.6537020278639264,32.0
771,771,0.6545530228482352,32.0
772,772,0.655399904847145,32.0
773,773,0.656246820754475,32.0
774,774,0.6570981517102983,32.0
775,775,0.6579450333780713,32.0
776,776,0.6587919202778074,32.0
777,777,0.6596433101097743,32.0
778,778,0.6604902862840228,32.0
779,779,0.6613372693459192,32.0
780,780,0.6621883185704549,32.0
781,781,0.6630352025561862,32.0
782,782,0.6638820142878425,32.0
783,783,0.664733467830552,32.0
784,784,0.6655796113279131,32.0
785,785,0.6664317207866245,32.0
786,786,0.6672784796026018,32.0
787,787,0.6681253170304828,32.0
788,788,0.6689765585131114,32.0
789,789,0.6698234974675709,32.0
790,790,0.6706703232394324,32.0
791,791,0.6715217700931762,32.0
792,792,0.6723687602414026,32.0
793,793,0.6732155150837369,32.0
794,794,0.6740667022599114,32.0
795,795,0.6749139079782698,32.0
796,796,0.6757606014940474,32.0
797,797,0.6766118599971136,32.0
798,798,0.6774587892161475,32.0
799,799,0.6783055882321464,32.0
800,800,0.6791569548845291,32.0
801,801,0.6800040622552236,32.0
802,802,0.6808509148491754,32.0
803,803,0.6817020144065222,32.0
804,804,0.6825489535596636,32.0
805,805,0.6833957913186816,32.0
806,806,0.6842471539311938,32.0
807,807,0.6850943160057068,32.0
808,808,0.6859411945607927,32.0
809,809,0.6867922323942185,32.0
810,810,0.6876391232675976,32.0
811,811,0.6884860016902289,32.0
812,812,0.6893373128440645,32.0
813,813,0.6901841943793826,32.0
814,814,0.6910310798883438,32.0
815,815,0.6918823965390524,32.0
816,816,0.6927292917172114,32.0
817,817,0.6935767492320802,32.0
818,818,0.6944274677170648,32.0
819,819,0.6952742793162664,32.0
820,820,0.696121253768603,32.0
821,821,0.696972481475936,32.0
822,822,0.69781946738561,32.0
823,823,0.6986663411060969,32.0
824,824,0.6995177010695139,32.0
825,825,0.7003645086288453,32.0
826,826,0.7012155650059382,32.0
827,827,0.7020629726515877,32.0
828,828,0.7029099611441294,32.0
829,829,0.7037609038750331,32.0
830,830,0.7046077927615908,32.0
831,831,0.7054546359512541,32.0
832,832,0.7063059433963563,32.0
833,833,0.7071527822812398,32.0
834,834,0.7079997472630607,32.0
835,835,0.7088510409990947,32.0
836,836,0.7096978858444426,32.0
837,837,0.7105460504028533,32.0
838,838,0.7113961279392244,32.0
839,839,0.7122429346375995,32.0
840,840,0.7130898208750619,32.0
841,841,0.7139409740103616,32.0
842,842,0.7147880688640806,32.0
843,843,0.7156349560949536,32.0
844,844,0.7164862790372637,32.0
845,845,0.7173331501086553,32.0
846,846,0.7181801567475001,32.0
847,847,0.7190314977036583,32.0
848,848,0.71987860666381,32.0
849,849,0.7207253937588798,32.0
850,850,0.7215764252344767,32.0
851,851,0.7224233971039454,32.0
852,852,0.7232700414127774,32.0
853,853,0.724121473564042,32.0
854,854,0.7249683201975292,32.0
855,855,0.7258152543173896,32.0
856,856,0.7266665719615089,32.0
857,857,0.7275132468011645,32.0
858,858,0.7283603513240814,32.0
859,859,0.729211642742157,32.0
860,860,0.7300585220919715,32.0
861,861,0.7309056065479914,32.0
862,862,0.731756860282686,32.0
863,863,0.7326035901572969,32.0
864,864,0.7334504048691856,32.0
865,865,0.7343018826511171,32.0
866,866,0.7351486499441995,32.0
867,867,0.735995407236947,32.0
868,868,0.7368468336264292,32.0
869,869,0.73769386516677,32.0
870,870,0.7385405849085914,32.0
871,871,0.7393920363982519,32.0
872,872,0.7402388333612018,32.0
873,873,0.7410857150952023,32.0
874,874,0.7419373012913599,32.0
875,875,0.7427839110957252,32.0
876,876,0.7436307946178649,32.0
877,877,0.7444821090830697,32.0
878,878,0.7453287874990039,32.0
879,879,0.7461758719550239,32.0
880,880,0.7470271203253003,32.0
881,881,0.7478739987479316,32.0
882,882,0.7487209455172221,32.0
883,883,0.7495721824963888,32.0
884,884,0.7504192187388738,32.0
885,885,0.7512659590774112,32.0
886,886,0.7521173064576255,32.0
887,887,0.7529645066128837,32.0
888,888,0.753811188671324,32.0
889,889,0.7546624405516519,32.0
890,890,0.7555093413591385,32.0
891,891,0.7563562156094444,32.0
892,892,0.7572074615955353,32.0
893,893,0.7580546703603533,32.0
894,894,0.758901273674435,32.0
895,895,0.7597526404592726,32.0
896,896,0.7605993549691307,32.0
897,897,0.7614463490247725,32.0
898,898,0.7622976553440094,32.0
899,899,0.763144304421213,32.0
900,900,0.763991421394878,32.0
901,901,0.7648427576488919,32.0
902,902,0.7656896093818877,32.0
903,903,0.7665367828475105,32.0
904,904,0.7673877780967289,32.0
905,905,0.7682347104946772,32.0
906,906,0.769081595076455,32.0
907,907,0.7699284638961155,32.0
908,908,0.7707797945208019,32.0
909,909,0.7716266802284453,32.0
910,910,0.7724735722939173,32.0
911,911,0.7733248720566431,32.0
912,912,0.7741726524300045,32.0
913,913,0.7750185304217868,32.0
914,914,0.7758699991305669,32.0
915,915,0.7767168396049076,32.0
916,916,0.7775636830594804,32.0
917,917,0.778414903415574,32.0
918,918,0.7792619207170275,32.0
919,919,0.7801086223787732,32.0
920,920,0.7809601142671373,32.0
921,921,0.7818068801694447,32.0
922,922,0.7826538799206416,32.0
923,923,0.7835051520665487,32.0
924,924,0.7843520259857177,32.0
925,925,0.7851988926861022,32.0
926,926,0.7860505551762051,32.0
927,927,0.7868971512715022,32.0
928,928,0.7877440362506444,32.0
929,929,0.7885953538285362,32.0
930,930,0.7894424469603434,32.0
931,931,0.7902892491552566,32.0
932,932,0.7911404718955358,32.0
933,933,0.7919875876108805,32.0
934,934,0.7928347490231196,32.0
935,935,0.7936855302916632,32.0
936,936,0.7945326595173942,32.0
937,937,0.7953794709841412,32.0
938,938,0.7962307127979067,32.0
939,939,0.797077337967025,32.0
940,940,0.797924139963256,32.0
941,941,0.7987756062878503,32.0
942,942,0.7996225931909349,32.0
943,943,0.8004694981707468,32.0
944,944,0.8013207462098864,32.0
945,945,0.8021676284737057,32.0
946,946,0.8030145072274738,32.0
947,947,0.8038655800951852,32.0
948,948,0.8047126404444378,32.0
949,949,0.8055595943000582,32.0
950,950,0.8064108981688818,32.0
951,951,0.8072577812274297,32.0
952,952,0.8081046605110168,32.0
953,953,0.808955982989735,32.0
954,954,0.8098032026820713,32.0
955,955,0.8106497100989024,32.0
956,956,0.8115009160836538,32.0
957,957,0.8123478959666358,32.0
958,958,0.8131948555178112,32.0
959,959,0.8140416479110718,32.0
960,960,0.8148935767677096,32.0
961,961,0.815739901860555,32.0
962,962,0.8165867848528756,32.0
963,963,0.8174381056759092,32.0
964,964,0.8182849834362667,32.0
965,965,0.8191318670908612,32.0
966,966,0.8199831108914482,32.0
967,967,0.8208300542169147,32.0
968,968,0.8216768786642287,32.0
969,969,0.8225282973713345,32.0
970,970,0.8233751457929611,32.0
971,971,0.8242220164669884,32.0
972,972,0.8250732440418668,32.0
973,973,0.8259201002120972,32.0
974,974,0.8267669560511907,32.0
975,975,0.827618499133322,32.0
976,976,0.8284652690092723,32.0
977,977,0.8293127176496717,32.0
978,978,0.8301636370023092,32.0
979,979,0.8310103775395288,32.0
980,980,0.8318572412596809,32.0
981,981,0.8327084480391609,32.0
982,982,0.8335554377237956,32.0
983,983,0.8344023170736101,32.0
984,984,0.8352536283599006,32.0
985,985,0.8361005119482676,32.0
986,986,0.8369473874568939,32.0
987,987,0.8377987002001869,32.0
988,988,0.8386455824640062,32.0
989,989,0.8394924683703316,32.0
990,990,0.8403437620401383,32.0
991,991,0.8411906507942412,32.0
992,992,0.8420378402206633,32.0
993,993,0.8428844214810267,32.0
994,994,0.8437357552846273,32.0
995,995,0.844582560857137,32.0
996,996,0.8454292890098358,32.0
997,997,0.8462811038229201,32.0
998,998,0.8471274871296353,32.0
999,999,0.8479745733737946,32.0
1000,1000,0.8488258154524697,32.0
1001,1001,0.8496727646721733,32.0
1002,1002,0.850519552230835,32.0
1003,1003,0.8513709672954347,32.0
1004,1004,0.8522195648484758,32.0
1005,1005,0.8530664606889089,32.0
1006,1006,0.8539133312967089,32.0
1007,1007,0.8547657287783091,32.0
1008,1008,0.8556113996108373,32.0
1009,1009,0.8564584082365037,32.0
1010,1010,0.8573111334111956,32.0
1011,1011,0.8581572885645761,32.0
1012,1012,0.8590034835868412,32.0
1013,1013,0.8598549013005362,32.0
1014,1014,0.8607016547520956,32.0
1015,1015,0.8615485603941812,32.0
1016,1016,0.8623954398764504,32.0
1017,1017,0.8632467524210612,32.0
1018,1018,0.8640934489170712,32.0
1019,1019,0.8649405374129613,32.0
1020,1020,0.8657915631267759,32.0
1021,1021,0.8666387002335656,32.0
1022,1022,0.8674855844842063,32.0
1023,1023,0.8683369088835187,32.0
1024,1024,0.8691837332646052,32.0
1025,1025,0.8700306599007712,32.0
1026,1026,0.8708819820483525,32.0
1027,1027,0.8717288597424825,32.0
1028,1028,0.8725757494899962,32.0
1029,1029,0.8734270626306534,32.0
1030,1030,0.8742742237779829,32.0
1031,1031,0.8751210992866092,32.0
1032,1032,0.875972090098593,32.0
1033,1033,0.8768189633554883,32.0
1034,1034,0.8776661001973681,32.0
1035,1035,0.8785172172387441,32.0
1036,1036,0.8793640910916858,32.0
1037,1037,0.8802108909686407,32.0
1038,1038,0.8810622868935267,32.0
1039,1039,0.8819089204735227,32.0
1040,1040,0.8827558955219057,32.0
1041,1041,0.8836029997799132,32.0
1042,1042,0.8844549765189489,32.0
1043,1043,0.8853010623322592,32.0
1044,1044,0.8861479881736966,32.0
1045,1045,0.8869992933008406,32.0
1046,1046,0.887846320271492,32.0
1047,1047,0.8886930146482256,32.0
1048,1048,0.8895444809728199,32.0
1049,1049,0.8903918121920692,32.0
1050,1050,0.8912380692031647,32.0
1051,1051,0.8920900155438317,32.0
1052,1052,0.892936341630088,32.0
1053,1053,0.8937831772036022,32.0
1054,1054,0.894634491470125,32.0
1055,1055,0.8954814250601663,32.0
1056,1056,0.896328334874577,32.0
1057,1057,0.8971796106629901,32.0
1058,1058,0.898026432461209,32.0
1059,1059,0.8988733318116929,32.0
1060,1060,0.8997246234284507,32.0
1061,1061,0.9005714120467504,32.0
1062,1062,0.901418464647399,32.0
1063,1063,0.90227011554771,32.0
1064,1064,0.9031164729595185,32.0
1065,1065,0.9039632309145398,32.0
1066,1066,0.9048146184947755,32.0
1067,1067,0.9056614132059945,32.0
1068,1068,0.9065083167950312,32.0
1069,1069,0.907355371316274,32.0
1070,1070,0.9082072838809755,32.0
1071,1071,0.9090536132123735,32.0
1072,1072,0.9099004311031765,32.0
1073,1073,0.910751883453793,32.0
1074,1074,0.9115985712740157,32.0
1075,1075,0.9124455979797576,32.0
1076,1076,0.9132968832386864,32.0
1077,1077,0.9141435624493491,32.0
1078,1078,0.9149906369712618,32.0
1079,1079,0.9158421166075601,32.0
1080,1080,0.9166888239648607,32.0
1081,1081,0.9175357165601518,32.0
1082,1082,0.9183873109022777,32.0
1083,1083,0.919233907063802,32.0
1084,1084,0.9200807882679833,32.0
1085,1085,0.9209321404827967,32.0
1086,1086,0.9217789957258437,32.0
1087,1087,0.9226258766651155,31.5
1088,1088,0.9234774652454589,31.5
1089,1089,0.9243240668376288,31.5
1090,1090,0.9251710971196493,31.5
1091,1091,0.9260222713152567,31.5
1092,1092,0.9268691396050983,31.5
1093,1093,0.927716578112708,31.5
1094,1094,0.9285673709048166,31.5
1095,1095,0.9294141536288791,31.5
1096,1096,0.9302611347039541,31.5
1097,1097,0.9311124201615651,31.5
1098,1098,0.9319591813617283,31.5
1099,1099,0.9328061816427443,31.5
1100,1100,0.9336574447155,31.5
1101,1101,0.9345046606328752,31.5
1102,1102,0.9353511975871192,31.5
1103,1103,0.9362024649646548,31.5
1104,1104,0.9370494586229324,31.5
1105,1105,0.9378962725400924,31.5
1106,1106,0.9387432926893234,31.5
1107,1107,0.9395945142375098,31.5
1108,1108,0.9404413647784127,31.5
1109,1109,0.9412882471084595,31.5
1110,1110,0.9421394822332594,31.5
1111,1111,0.9429863594637978,31.5
1112,1112,0.9438333553075791,31.5
1113,1113,0.944684795803494,31.5
1114,1114,0.9455315959453583,31.5
1115,1115,0.9463784499300851,31.5
1116,1116,0.9472297584348256,31.5
1117,1117,0.9480765906969706,31.5
1118,1118,0.9489238337013457,31.5
1119,1119,0.9497748398780823,31.5
1120,1120,0.9506217961841159,31.5
1121,1121,0.9514685979154375,31.5
1122,1122,0.9523199230432512,31.5
1123,1123,0.9531667313973109,31.5
1124,1124,0.9540136657820808,31.5
1125,1125,0.9548651132318708,31.5
1126,1126,0.9557121247715421,31.5
1127,1127,0.9565589656432469,31.5
1128,1128,0.9574103749460644,31.5
1129,1129,0.9582572076055739,31.5
1130,1130,0.9591038241651323,31.5
1131,1131,0.95995513856411,31.5
1132,1132,0.9608020182450613,31.5
1133,1133,0.9616488991843328,31.5
1134,1134,0.9625004941887326,31.5
1135,1135,0.9633473606904348,31.5
1136,1136,0.9641939627461963,31.5
1137,1137,0.9650452782048119,31.5
1138,1138,0.9658926659822464,31.5
1139,1139,0.9667390829324722,31.5
1140,1140,0.9675859315527812,31.5
1141,1141,0.9684372331036462,31.5
1142,1142,0.9692841204669741,31.5
1143,1143,0.9701309966378742,31.5
1144,1144,0.9709823638863033,31.5
1145,1145,0.9718291482660506,31.5
1146,1146,0.9726760277483198,31.5
1147,1147,0.9735273229413562,31.5
1148,1148,0.9743745491902034,31.5
1149,1149,0.9752210164732403,31.5
1150,1150,0.9760723855760363,31.5
1151,1151,0.9769193466504414,31.5
1152,1152,0.9777662221590678,31.5
1153,1153,0.9786176543103324,31.5
1154,1154,0.9794644272327423,31.5
1155,1155,0.9803113059865104,31.5
1156,1156,0.9811625517076916,31.5
1157,1157,0.9820094629128773,31.5
1158,1158,0.9828563376267752,31.5
1159,1159,0.9837079945537779,31.5
1160,1160,0.9845551583502028,31.5
1161,1161,0.9854014690054788,31.5
1162,1162,0.986252733932601,31.5
1163,1163,0.9870996665292316,31.5
1164,1164,0.9879464317030379,31.5
1165,1165,0.9887978138526281,31.5
1166,1166,0.9896448110871845,31.5
1167,1167,0.9904915104971992,31.5
1168,1168,0.991342876818445,31.5
1169,1169,0.9921898222631879,31.5
1170,1170,0.9930366558498807,31.5
1171,1171,0.9938879176643158,31.5
1172,1172,0.9947348642349243,31.5
1173,1173,0.99558178683122,31.5
1174,1174,0.9964333741532432,31.5
1175,1175,0.9972802651590771,31.5
1176,1176,0.9981268794006771,31.5
1177,1177,0.9989780563778348,31.5
1178,1178,0.9998249518871307,31.5
1179,1179,1.0006719455454085,31.5
1180,1180,1.0015250864293843,31.5
1181,1181,1.0023701399564744,31.5
1182,1182,1.0032170364591813,31.5
1183,1183,1.0040683249632516,31.5
1184,1184,1.0049151357677248,31.5
1185,1185,1.0057620981004503,31.5
1186,1186,1.0066138554943933,31.5
1187,1187,1.0074603698650997,31.5
1188,1188,1.0083073920673795,31.5
1189,1189,1.009158484472169,31.5
1190,1190,1.0100056462817721,31.5
1191,1191,1.0108520270056194,31.5
1192,1192,1.0117035767767164,31.5
1193,1193,1.012550283604198,31.5
1194,1194,1.013397317727407,31.5
1195,1195,1.0142485455671946,31.5
1196,1196,1.015095460348659,31.5
1197,1197,1.015942347910669,31.5
1198,1198,1.0167937264177533,31.5
1199,1199,1.0176406133174896,31.5
1200,1200,1.01848746670617,31.5
1201,1201,1.0193386754062441,31.5
1202,1202,1.0201856728394827,31.5
1203,1203,1.02103246556388,31.5
1204,1204,1.021883874601788,31.5
1205,1205,1.022730968064732,31.5
1206,1206,1.023577643632889,31.5
1207,1207,1.0244289061758254,31.5
1208,1208,1.0252757991022534,31.5
1209,1209,1.02612290819486,31.5
1210,1210,1.02697389403979,31.5
1211,1211,1.027820284763972,31.5
1212,1212,1.028667791949378,31.5
1213,1213,1.029519094493654,31.5
1214,1214,1.030366008149253,31.5
1215,1215,1.0312127480241988,31.5
1216,1216,1.0320642875300514,31.5
1217,1217,1.0329113481442134,31.5
1218,1218,1.0337579553657108,31.5
1219,1219,1.0346092626121308,31.5
1220,1220,1.0354561439487668,31.5
1221,1221,1.036303024954266,31.5
1222,1222,1.0371543389558793,31.5
1223,1223,1.0380011418130664,31.5
1224,1224,1.0388480952050951,31.5
1225,1225,1.039699398610327,31.5
1226,1226,1.0405462904108893,31.5
1227,1227,1.0413931717475255,31.5
1228,1228,1.0422447626458273,31.5
1229,1229,1.0430911566151513,31.5
1230,1230,1.0439382019970154,31.5
1231,1231,1.0447894202338324,31.5
1232,1232,1.0456363983949026,31.5
1233,1233,1.0464832482735316,31.5
1234,1234,1.0473349247376125,31.5
1235,1235,1.0481815431515376,31.5
1236,1236,1.0490325397253037,31.5
1237,1237,1.049879832598898,31.5
1238,1238,1.050726588235961,31.5
1239,1239,1.0515781980752945,31.5
1240,1240,1.052424784368939,31.5
1241,1241,1.0532716668976678,31.5
1242,1242,1.0541229789124595,31.5
1243,1243,1.0549702172146904,31.5
1244,1244,1.0558172580268648,31.5
1245,1245,1.056668009824223,31.5
1246,1246,1.0575152340862486,31.5
1247,1247,1.0583617662058937,31.5
1248,1248,1.0592131463686625,31.5
1249,1249,1.0600598990254932,31.5
1250,1250,1.0609068960613675,31.5
1251,1251,1.0617583260933559,31.5
1252,1252,1.0626053666406206,31.5
1253,1253,1.0634521004226474,31.5
1254,1254,1.0643033554818895,31.5
1255,1255,1.0651501778761547,31.5
1256,1256,1.0659970752398173,31.5
1257,1257,1.066848268840048,31.5
1258,1258,1.067695188522339,31.5
1259,1259,1.068542132841216,31.5
1260,1260,1.0693934480349223,31.5
1261,1261,1.0702401012182237,31.5
1262,1262,1.0710870058668982,32.0
1263,1263,1.071938499874539,32.0
1264,1264,1.0727853757805295,32.0
1265,1265,1.0736323305633333,32.0
1266,1266,1.0744836044973798,32.0
1267,1267,1.0753303994735082,32.0
1268,1268,1.0761827781465316,32.0
1269,1269,1.0770286999808418,32.0
1270,1270,1.077875522904926,32.0
1271,1271,1.0787268357144462,32.0
1272,1272,1.0795737238062753,32.0
1273,1273,1.0804206060038672,32.0
1274,1274,1.0812719108661015,32.0
1275,1275,1.0821185925271777,32.0
1276,1276,1.0829655562506781,32.0
1277,1277,1.0838170351584753,32.0
1278,1278,1.0846638853020139,32.0
1279,1279,1.0855107634597356,32.0
1280,1280,1.0863622235589556,32.0
1281,1281,1.0872089622418086,32.0
1282,1282,1.0880563349193997,32.0
1283,1283,1.0889074712991715,32.0
1284,1284,1.0897542823023265,32.0
1285,1285,1.0906009391943614,32.0
1286,1286,1.0914521693521075,32.0
1287,1287,1.092299140095711,32.0
1288,1288,1.09314599553744,32.0
1289,1289,1.0939973049693636,32.0
1290,1290,1.0948441176944308,32.0
1291,1291,1.0956910643312665,32.0
1292,1292,1.0965422522359425,32.0
1293,1293,1.097389255497191,32.0
1294,1294,1.0982408479187225,32.0
1295,1295,1.0990877230962115,32.0
1296,1296,1.099934309323629,32.0
1297,1297,1.1007858447233836,32.0
1298,1298,1.1016324398914974,32.0
1299,1299,1.1024803051683638,32.0
1300,1300,1.1033306969536676,32.0
1301,1301,1.1041775974300172,32.0
1302,1302,1.1050244861178928,32.0
1303,1303,1.1058757746881909,32.0
1304,1304,1.106722508072853,32.0
1305,1305,1.1075695717334748,32.0
1306,1306,1.1084208750062516,32.0
1307,1307,1.109267701440387,32.0
1308,1308,1.11011444442802,32.0
1309,1309,1.1109659385681152,32.0
1310,1310,1.1118128332164552,32.0
1311,1311,1.112659714685546,32.0
1312,1312,1.1135108814636867,32.0
1313,1313,1.1143579135338466,32.0
1314,1314,1.1152047891087002,32.0
1315,1315,1.1160561043024064,32.0
1316,1316,1.1169029803408517,32.0
1317,1317,1.117754309773445,32.0
1318,1318,1.118601247800721,32.0
1319,1319,1.1194479688008627,32.0
1320,1320,1.120299386382103,32.0
1321,1321,1.1211463272571565,32.0
1322,1322,1.1219937018553416,32.0
1323,1323,1.1228444604078929,32.0
1324,1324,1.1236916253964107,32.0
1325,1325,1.124538501103719,32.0
1326,1326,1.1253901612096362,32.0
1327,1327,1.1262364254395167,32.0
1328,1328,1.1270835877789391,32.0
1329,1329,1.127934544086456,32.0
1330,1330,1.1287814849615097,32.0
1331,1331,1.1296284921301736,32.0
1332,1332,1.1304796348015467,32.0
1333,1333,1.1313265242179236,32.0
1334,1334,1.1321733409828612,32.0
1335,1335,1.133024724920591,32.0
1336,1336,1.133871608906322,32.0
1337,1337,1.13472304198477,32.0
1338,1338,1.1355701849195692,32.0
1339,1339,1.1364167323377397,32.0
1340,1340,1.1372681546873515,32.0
1341,1341,1.1381149144305123,32.0
1342,1342,1.1389617360300488,32.0
1343,1343,1.1398145098156398,32.0
1344,1344,1.140659931368298,32.0
1345,1345,1.1415068787998623,32.0
1346,1346,1.1423584623469247,32.0
1347,1347,1.1432050728797913,32.0
1348,1348,1.1440519526269701,32.0
1349,1349,1.1449032720592287,32.0
1350,1350,1.1457501565747792,32.0
1351,1351,1.1465970748000676,32.0
1352,1352,1.1474483496612973,32.0
1353,1353,1.1482952291435666,32.0
1354,1354,1.1491465442048179,32.5
1355,1355,1.1499936579333412,32.5
1356,1356,1.1508401226997376,32.5
1357,1357,1.1516916612121795,32.5
1358,1358,1.1525385246011945,32.5
1359,1359,1.153385392824809,32.5
1360,1360,1.1542367055018743,32.5
1361,1361,1.1550836088260015,32.5
1362,1362,1.1559305100308523,32.5
1363,1363,1.1567837093936073,32.5
1364,1364,1.1576286641756695,32.5
1365,1365,1.1584755661090216,32.5
1366,1366,1.15932686580552,32.5
1367,1367,1.1601737349563175,32.5
1368,1368,1.1610250500175687,32.5
1369,1369,1.1618722024228838,32.5
1370,1370,1.1627195613251793,32.5
1371,1371,1.1635704249805874,32.5
1372,1372,1.1644170455800162,32.5
1373,1373,1.1652644490533406,32.5
1374,1374,1.1661151435640122,32.5
1375,1375,1.1669621819257736,32.5
1376,1376,1.1678092467784882,32.5
1377,1377,1.168660358455446,32.5
1378,1378,1.1695074341694514,32.5
1379,1379,1.170354162123468,32.5
1380,1380,1.1712053496307797,32.5
1381,1381,1.172052229444186,32.5
1382,1382,1.1729034532441034,32.5
1383,1383,1.1737505084276199,32.5
1384,1384,1.1745975255966186,32.5
1385,1385,1.1754484999842114,32.5
1386,1386,1.1762955031792324,32.5
1387,1387,1.1771423310041427,32.5
1388,1388,1.1779936971267064,32.5
1389,1389,1.178841136958864,32.5
1390,1390,1.1796874631113476,32.5
1391,1391,1.1805387790335549,32.5
1392,1392,1.1813856738143498,32.5
1393,1393,1.1822369643714692,32.5
1394,1394,1.1830836646424399,32.5
1395,1395,1.1839307302898832,32.5
1396,1396,1.1847819129625956,32.5
1397,1397,1.1856288806597393,32.5
1398,1398,1.1864759404791727,32.5
1399,1399,1.1873271285163032,32.5
1400,1400,1.188173901240031,32.5
1401,1401,1.1890208284722434,32.5
1402,1402,1.189872156712744,32.5
1403,1403,1.1907193944851557,32.5
1404,1404,1.1915704123179118,32.5
1405,1405,1.1924172835217581,32.5
1406,1406,1.1932641417450376,32.5
1407,1407,1.1941154893901613,32.5
1408,1408,1.1949623627795114,32.5
1409,1409,1.1958092494805654,32.5
1410,1410,1.196660569243961,32.5
1411,1411,1.1975074709124036,32.5
1412,1412,1.1983543340365093,32.5
1413,1413,1.199205655058225,32.5
1414,1414,1.2000525595744451,32.5
1415,1415,1.2009038358926774,32.5
1416,1416,1.2017510000202392,32.5
1417,1417,1.2025978334082497,32.5
1418,1418,1.2034490837653478,32.5
1419,1419,1.2042958853642145,32.5
1420,1420,1.2051426209343805,32.5
1421,1421,1.2059939309623506,32.5
1422,1422,1.2068409262100857,32.5
1423,1423,1.2076877172787983,32.5
1424,1424,1.2085390965143838,32.5
1425,1425,1.2093860557344225,32.5
1426,1426,1.210237481329176,32.5
1427,1427,1.2110841480890913,32.5
1428,1428,1.2119309800863265,32.5
1429,1429,1.2127823125653796,32.5
1430,1430,1.213629226088524,32.5
1431,1431,1.2144761070277956,32.5
1432,1432,1.2153274239434135,32.5
1433,1433,1.2161742069323858,32.5
1434,1434,1.217025657693545,32.5
1435,1435,1.2178728139400483,32.5
1436,1436,1.218719384206666,32.5
1437,1437,1.219570684035619,32.5
1438,1438,1.2204175739155876,32.5
1439,1439,1.2212643939256669,32.5
1440,1440,1.2221159544918272,32.5
1441,1441,1.2229625975423388,32.5
1442,1442,1.2238095289468767,32.5
1443,1443,1.224660738574134,32.5
1444,1444,1.225507727596495,32.5
1445,1445,1.2263591104745866,32.5
1446,1446,1.227205720477634,32.5
1447,1447,1.2280528047349717,32.5
1448,1448,1.228904124101003,32.5
1449,1449,1.229750997291671,32.5
1450,1450,1.2305978902843264,32.5
1451,1451,1.2314493332968819,32.5
1452,1452,1.2322960807217491,32.5
1453,1453,1.233147389822536,32.5
1454,1454,1.2339942785104117,32.5
1455,1455,1.2348411583900452,32.5
1456,1456,1.2356927537255817,32.5
1457,1457,1.2365393564436171,32.5
1458,1458,1.2373861721489166,32.5
1459,1459,1.2382374878724416,32.5
1460,1460,1.2390846068991554,32.5
1461,1461,1.2399360966682433,32.5
1462,1462,1.24078290687667,32.5
1463,1463,1.2416295101907517,32.5
1464,1464,1.2424807599518035,32.5
1465,1465,1.24332770758205,32.5
1466,1466,1.244179059267044,32.5
1467,1467,1.2450256903303993,32.5
1468,1468,1.245872732202212,32.5
1469,1469,1.2467240336206225,32.5
1470,1470,1.2475714198748271,32.5
1471,1471,1.2484178592099084,32.5
1472,1472,1.2492692202329636,32.5
1473,1473,1.250115885867013,32.5
1474,1474,1.250967419081264,32.5
1475,1475,1.2518142630656561,32.5
1476,1476,1.2526611093680065,32.5
1477,1477,1.2535125447644129,32.5
1478,1478,1.2543593484825557,32.5
1479,1479,1.255206239687072,32.5
1480,1480,1.2560575506422256,32.5
1481,1481,1.2569044329060448,32.5
1482,1482,1.2577558205525081,32.5
1483,1483,1.2586085850662656,32.5
1484,1484,1.2594496004448996,32.5
1485,1485,1.260301094253858,32.5
1486,1486,1.2611476931969325,32.5
1487,1487,1.2619987822241254,32.5
1488,1488,1.2628458418448767,32.5
1489,1489,1.2636927190091876,32.5
1490,1490,1.2645440826813379,32.5
1491,1491,1.265390959183375,32.5
1492,1492,1.2662379904588064,32.5
1493,1493,1.2670891635285484,32.5
1494,1494,1.2679361921548844,32.5
1495,1495,1.2687873613172107,32.5
1496,1496,1.2696341064241197,32.5
1497,1497,1.27048112557994,32.5
1498,1498,1.2713323755396737,32.5
1499,1499,1.272179308467441,32.5
1500,1500,1.2730261898040771,32.5
1501,1501,1.2738777967956332,32.5
1502,1502,1.2747241881158617,32.5
1503,1503,1.2755755738417307,32.5
1504,1504,1.2764229276445176,32.5
1505,1505,1.2772692984342575,32.5
1506,1506,1.2781213263670603,32.5
1507,1507,1.2789677234490713,32.5
1508,1508,1.2798190200328827,32.5
1509,1509,1.280666007730696,32.5
1510,1510,1.2815127524402405,32.5
1511,1511,1.282364316450225,32.5
1512,1512,1.2832108844651116,32.5
1513,1513,1.284057806862725,32.5
1514,1514,1.2849091400702795,32.5
1515,1515,1.2857562992970148,32.5
1516,1516,1.2866077033016416,32.5
1517,1517,1.2874544949001736,32.5
1518,1518,1.2883011992110147,32.5
1519,1519,1.2891534113221699,32.5
1520,1520,1.2899994075960584,32.5
1521,1521,1.2908505490753386,32.5
1522,1522,1.2916974031925201,32.5
1523,1523,1.292544285721249,32.5
1524,1524,1.293396237956153,32.5
1525,1525,1.2942425128486421,32.5
1526,1526,1.2950939977169036,32.5
1527,1527,1.2959407413005828,32.5
1528,1528,1.2967879337072372,32.5
1529,1529,1.297638908823331,32.5
1530,1530,1.298485789232784,32.5
1531,1531,1.2993324657943515,32.5
1532,1532,1.3001839026477602,32.5
1533,1533,1.3010308616691166,32.5
1534,1534,1.3018822269307242,32.5
1535,1535,1.3027291034327613,32.5
1536,1536,1.3035760342412526,32.5
1537,1537,1.3044272731410131,32.5
1538,1538,1.3052742188506656,32.5
1539,1539,1.3061254507965512,32.5
1540,1540,1.3069722981585397,32.5
1541,1541,1.3078192704916,32.5
1542,1542,1.3086704861455494,32.5
1543,1543,1.30951772597101,32.5
1544,1544,1.310368766453531,32.5
1545,1545,1.3112155602375666,32.5
1546,1546,1.3120624074671003,32.5
1547,1547,1.312913745575481,32.5
1548,1548,1.3137606805562974,32.5
1549,1549,1.314611969590187,32.5
1550,1550,1.3154588729143142,32.5
1551,1551,1.3163060824076334,32.5
1552,1552,1.3171573291884529,32.5
1553,1553,1.3180039975378248,32.5
1554,1554,1.3188508837752873,32.5
1555,1555,1.3197024743424521,32.5
1556,1556,1.3205491874615354,32.5
1557,1557,1.3214002425803077,32.5
1558,1558,1.3222475558519364,32.5
1559,1559,1.3230941409534878,32.5
1560,1560,1.3239454370737076,32.5
1561,1561,1.3247923529148102,32.5
1562,1562,1.3256436764531667,32.5
1563,1563,1.326490556465255,32.5
1564,1564,1.3273374372058444,32.5
1565,1565,1.3281888041893641,32.5
1566,1566,1.329035568965806,32.5
1567,1567,1.3298868174023097,32.5
1568,1568,1.3307338184780544,32.5
1569,1569,1.3315807257758248,32.5
1570,1570,1.3324322811762492,32.5
1571,1571,1.3332788940270741,32.5
1572,1572,1.3341257784101699,32.5
1573,1573,1.3349770914845998,32.5
1574,1574,1.3358239755365584,32.5
1575,1575,1.336675570872095,32.5
1576,1576,1.3375221718682184,32.5
1577,1577,1.3383690423435635,32.5
1578,1578,1.3392203682661057,32.5
1579,1579,1.3400671229097578,32.5
1580,1580,1.3409185998969608,32.5
1581,1581,1.3417653851376639,32.5
1582,1582,1.342612335483233,32.5
1583,1583,1.3434636023971769,32.5
1584,1584,1.3443104018767675,32.5
1585,1585,1.3451617636945512,32.5
1586,1586,1.3460086884763505,32.5
1587,1587,1.3468555694818496,32.5
1588,1588,1.3477069440815184,32.5
1589,1589,1.3485543380843268,32.5
1590,1590,1.3494050798813502,32.5
1591,1591,1.3502519700924556,32.5
1592,1592,1.3510991283920075,32.5
1593,1593,1.3519501672850716,32.5
1594,1594,1.352797399295701,32.5
1595,1595,1.353644271294276,32.5
1596,1596,1.354495579931471,32.5
1597,1597,1.3553423970275456,32.5
1598,1598,1.3561940686570273,32.5
1599,1599,1.3570409318473604,32.5
1600,1600,1.3578875329759386,32.5
1601,1601,1.3587388803561529,32.5
1602,1602,1.3595857624875174,32.5
1603,1603,1.3604370377461115,32.5
1604,1604,1.3612837790118324,32.5
1605,1605,1.3621308080355325,32.5
1606,1606,1.3629821313089794,32.5
1607,1607,1.36382891383436,32.5
1608,1608,1.36468025929398,32.5
1609,1609,1.3655272062619528,32.5
1610,1610,1.366374135878351,32.5
1611,1611,1.3672254502773284,32.5
1612,1612,1.3680722073713938,32.5
1613,1613,1.3689236116409302,32.5
1614,1614,1.3697704894012874,32.5
1615,1615,1.370617332061132,32.5
1616,1616,1.3714684704939524,32.5
1617,1617,1.3723155677980847,32.5
1618,1618,1.373167163597213,32.5
1619,1619,1.3740140037404167,32.5
1620,1620,1.3748606559965346,32.5
1621,1621,1.3757119620508618,32.5
1622,1622,1.3765588537189695,32.5
1623,1623,1.3774104772673712,32.5
1624,1624,1.3782570519049961,32.5
1625,1625,1.3791039284070332,32.5
1626,1626,1.3799552428060107,32.5
1627,1627,1.3808020812273025,32.5
1628,1628,1.3816490034262339,32.5
1629,1629,1.382500396768252,32.5
1630,1630,1.3833472066455417,32.5
1631,1631,1.384199434651269,32.5
1632,1632,1.3850453565518062,32.5
1633,1633,1.3858922273582883,32.5
1634,1634,1.3867439146174325,32.5
1635,1635,1.3875906289948357,32.5
1636,1636,1.388441684908337,32.5
1637,1637,1.3892886732684242,32.5
1638,1638,1.390135548181004,32.5
1639,1639,1.3909869658284717,32.5
1640,1640,1.3918336300055185,32.5
1641,1641,1.3926852975289028,32.5
1642,1642,1.3935318875312805,32.5
1643,1643,1.3943788146972655,32.5
1644,1644,1.3952301759852304,32.5
1645,1645,1.3960770259300868,32.5
1646,1646,1.3969283605284162,32.5
1647,1647,1.3977750598722034,32.5
1648,1648,1.3986220990949207,32.5
1649,1649,1.3994736457533306,32.5
1650,1650,1.4003202219804127,32.5
1651,1651,1.4011718806955549,32.5
1652,1652,1.4020216132534875,32.5
1653,1653,1.4028651918967565,32.5
1654,1654,1.4037169357803132,32.5
1655,1655,1.4045635243256887,32.5
1656,1656,1.405414812763532,32.5
1657,1657,1.4062615321742165,32.5
1658,1658,1.4071086337831284,32.5
1659,1659,1.4079598538743126,32.5
1660,1660,1.4088070524401135,32.5
1661,1661,1.409658154050509,32.5
1662,1662,1.4105049724711312,32.5
1663,1663,1.4113518531454934,32.5
1664,1664,1.412203173968527,32.5
1665,1665,1.413050047159195,32.5
1666,1666,1.4139014269245995,32.5
1667,1667,1.4147482486565908,32.5
1668,1668,1.415595471594069,32.5
1669,1669,1.4164463739924962,32.5
1670,1670,1.417293906211853,32.5
1671,1671,1.418144890666008,32.5
1672,1672,1.418991907702552,32.5
1673,1673,1.4198383388254379,32.5
1674,1674,1.420690071516567,32.5
1675,1675,1.4215366158882776,32.5
1676,1676,1.4223879875739416,32.5
1677,1677,1.423234798775779,32.5
1678,1678,1.4240817412402895,32.5
1679,1679,1.4249330572949515,32.5
1680,1680,1.4257802183098263,32.5
1681,1681,1.426631315747897,32.5
1682,1682,1.4274781465530395,32.5
1683,1683,1.4283250069618225,32.5
1684,1684,1.4291761134730445,32.5
1685,1685,1.43002317779594,32.5
1686,1686,1.430874526500702,32.5
1687,1687,1.4317214084333845,32.5
1688,1688,1.4325682878494264,32.5
1689,1689,1.4334196059571371,32.5
1690,1690,1.4342664866977268,32.5
1691,1691,1.4351178024874793,32.5
1692,1692,1.4359646840227975,32.5
1693,1693,1.4368115650282967,32.5
1694,1694,1.4376628634002473,32.5
1695,1695,1.438509772684839,32.5
1696,1696,1.439361010922326,32.5
1697,1697,1.4402079072263505,32.5
1698,1698,1.4410549598269993,32.5
1699,1699,1.441906155347824,32.5
1700,1700,1.442753178609742,32.5
1701,1701,1.4436043504873912,32.5
1702,1702,1.444451237850719,32.5
1703,1703,1.4452981168031693,32.5
1704,1704,1.446149379213651,32.5
1705,1705,1.4469962507486342,32.5
1706,1706,1.4478431409597396,32.5
1707,1707,1.4486945112546286,32.5
1708,1708,1.4495413410663605,32.5
1709,1709,1.4503925418191486,32.5
1710,1710,1.4512394599782097,32.5
1711,1711,1.4520873092280493,32.5
1712,1712,1.4529377518759834,32.5
1713,1713,1.4537845421499676,32.5
1714,1714,1.4546359201934602,32.5
1715,1715,1.4554831179645327,32.5
1716,1716,1.4563299702273476,32.5
1717,1717,1.457181061572499,32.5
1718,1718,1.458028070198165,32.5
1719,1719,1.4588795429468155,32.5
1720,1720,1.4597259338034523,32.5
1721,1721,1.4605731038252512,32.5
1722,1722,1.4614243588844935,32.5
1723,1723,1.462271221280098,32.5
1724,1724,1.463122822907236,32.5
1725,1725,1.4639694647656547,32.5
1726,1726,1.4648162990146214,32.5
1727,1727,1.465667580432362,32.5
1728,1728,1.4665144383907318,32.5
1729,1729,1.467365765704049,32.5
1730,1730,1.468212635252211,32.5
1731,1731,1.4690595763921737,32.5
1732,1732,1.4699129994710287,32.5
1733,1733,1.4707576564947764,32.5
1734,1734,1.4716090921560923,32.5
1735,1735,1.472455972896682,32.5
1736,1736,1.4733028511868582,32.5
1737,1737,1.474154198964437,32.5
1738,1738,1.4750010901027255,32.5
1739,1739,1.4758523627784517,32.5
1740,1740,1.476699246565501,32.5
1741,1741,1.4775461362467872,32.5
1742,1742,1.47839738395479,32.5
1743,1743,1.4792442648940616,32.5
1744,1744,1.4800957494311866,32.5
1745,1745,1.4809425267246035,32.5
1746,1746,1.4817894415722952,32.5
1747,1747,1.482641007370419,32.5
1748,1748,1.4834876235988406,32.5
1749,1749,1.484334456457032,32.5
1750,1750,1.4851857943005033,32.5
1751,1751,1.486032613515854,32.5
1752,1752,1.4868840026855468,32.5
1753,1753,1.4877307699786293,32.5
1754,1754,1.4885777721802393,32.5
1755,1755,1.4894290111462276,32.5
1756,1756,1.490275815990236,32.5
1757,1757,1.4911272774802313,32.5
1758,1758,1.4919741711351606,32.5
1759,1759,1.4928210257821612,32.5
1760,1760,1.4936722893185086,32.5
1761,1761,1.4945194773541557,32.5
1762,1762,1.4953704701529609,32.5
1763,1763,1.4962174208958943,32.5
1764,1764,1.4970642523633109,32.5
1765,1765,1.4979156186845568,32.5
1766,1766,1.4987624382972717,32.5
1767,1767,1.4996141007211474,32.5
1768,1768,1.500460708008872,32.5
1769,1769,1.5013077126608954,32.5
1770,1770,1.502159042623308,32.5
1771,1771,1.5030058527655072,32.5
1772,1772,1.503857097029686,32.5
1773,1773,1.50470398803552,32.5
1774,1774,1.5055511385202407,32.5
1775,1775,1.5064021742343903,32.5
1776,1776,1.5072490614652634,32.5
1777,1777,1.5081003859970306,32.5
1778,1778,1.5089475189977222,32.5
1779,1779,1.5097944292757246,32.5
1780,1780,1.5106454626719157,32.5
1781,1781,1.5114923360612658,32.5
1782,1782,1.51233921262953,32.5
1783,1783,1.513190534114838,32.5
1784,1784,1.514037415186564,32.5
1785,1785,1.514888713558515,32.5
1786,1786,1.515735893315739,32.5
1787,1787,1.5165824384159512,32.5
1788,1788,1.517433807651202,32.5
1789,1789,1.5182807524998982,32.5
1790,1790,1.5191288132799996,32.5
1791,1791,1.5199799817138249,32.5
1792,1792,1.5208268622557322,32.5
1793,1793,1.5216782346698974,32.5
1794,1794,1.5225253697236378,33.0
1795,1795,1.5233720035685434,33.0
1796,1796,1.5242232171694439,33.0
1797,1797,1.5250701951318317,33.0
1798,1798,1.5259215123123593,33.0
1799,1799,1.5267686006757948,33.0
1800,1800,1.5276155463192198,33.0
1801,1801,1.52846659011311,33.0
1802,1802,1.529313496881061,33.0
1803,1803,1.5301602940426933,33.0
1804,1804,1.5310119379229015,33.0
1805,1805,1.531858822968271,33.0
1806,1806,1.532709838880433,33.0
1807,1807,1.5335567400852839,33.0
1808,1808,1.5344036263889738,33.0
1809,1809,1.5352552214596007,33.0
1810,1810,1.536101868947347,33.0
1811,1811,1.5369531424178018,33.0
1812,1812,1.537800238662296,33.0
1813,1813,1.5386469380060832,33.0
1814,1814,1.5394982132646773,33.0
1815,1815,1.5403450932105383,33.0
1816,1816,1.5411964088016086,33.0
1817,1817,1.5420432872904672,33.0
1818,1818,1.5428901133934656,33.0
1819,1819,1.5437414839532644,33.0
1820,1820,1.5445883664157656,33.0
1821,1821,1.5454399602280722,33.0
1822,1822,1.5462865906291539,33.0
1823,1823,1.5471333766645856,33.0
1824,1824,1.5479837845431434,33.0
1825,1825,1.5488315695524215,33.0
1826,1826,1.549682878586981,33.0
1827,1827,1.5505298362175624,33.0
1828,1828,1.5513766207297646,33.0
1829,1829,1.5522280458609263,33.0
1830,1830,1.5530749039517509,33.0
1831,1831,1.5539218193954891,33.0
1832,1832,1.5547728882895575,33.0
1833,1833,1.5556208544969559,33.0
1834,1834,1.5564711788627836,33.0
1835,1835,1.5573180630471972,33.0
1836,1836,1.5581651204824447,33.0
1837,1837,1.5590162140793271,33.0
1838,1838,1.559863126013014,33.0
1839,1839,1.560714563065105,33.0
1840,1840,1.5615615912940768,33.0
1841,1841,1.5624082225561142,33.0
1842,1842,1.563259598877695,33.0
1843,1843,1.5641064445839987,33.0
1844,1844,1.564957842760616,33.0
1845,1845,1.5658047264814376,33.0
1846,1846,1.5666516103347143,33.0
1847,1847,1.5675027985042997,33.0
1848,1848,1.5683498118321102,33.0
1849,1849,1.5692011243767208,33.0
1850,1850,1.5700488354762394,33.0
1851,1851,1.5708951877223123,33.0
1852,1852,1.5717461388640934,33.0
1853,1853,1.5725933762391409,33.0
1854,1854,1.5734400026665794,33.0
1855,1855,1.574291206465827,33.0
1856,1856,1.575138096941842,33.0
1857,1857,1.575989474720425,33.0
1858,1858,1.5768363571829267,33.0
1859,1859,1.5776833315028087,33.0
1860,1860,1.5785346378882725,33.0
1861,1861,1.5793813816044067,33.0
1862,1862,1.5802327507734302,33.0
1863,1863,1.5810795096556345,33.0
1864,1864,1.5819265831179088,32.5
1865,1865,1.5827781058020063,32.5
1866,1866,1.5836247073279486,32.5
1867,1867,1.5844763156440522,32.5
1868,1868,1.5853231787681579,32.5
1869,1869,1.5861697782410515,32.5
1870,1870,1.5870213793383705,32.5
1871,1871,1.5878677929109997,32.5
1872,1872,1.5887191869152917,32.5
1873,1873,1.5895661876598994,32.5
1874,1874,1.590413352979554,32.5
1875,1875,1.5912643731302685,32.5
1876,1876,1.59211124420166,32.5
1877,1877,1.5929581279887093,32.5
1878,1878,1.5938093867566852,32.5
1879,1879,1.5946560584174263,32.5
1880,1880,1.5955075095097224,32.5
1881,1881,1.596354792051845,32.5
1882,1882,1.5972016897466448,32.5
1883,1883,1.5980528159273995,32.5
1884,1884,1.598899614347352,32.5
1885,1885,1.5997511886225806,32.5
1886,1886,1.60059770266215,32.5
1887,1887,1.6014446058538225,32.5
1888,1888,1.6022959844933615,32.5
1889,1889,1.6031431187523737,32.5
1890,1890,1.6039897558424208,32.5
1891,1891,1.6048410706387626,32.5
1892,1892,1.605687882701556,32.5
1893,1893,1.606539551085896,32.5
1894,1894,1.607386076980167,32.5
1895,1895,1.6082329615619448,32.5
1896,1896,1.6090843968921238,32.5
1897,1897,1.6099312446514766,32.5
1898,1898,1.6107824756039513,32.5
1899,1899,1.6116294279363421,32.5
1900,1900,1.6124762730465996,32.5
1901,1901,1.613327572743098,32.5
1902,1902,1.6141744412316217,32.5
1903,1903,1.6150257356299293,32.5
1904,1904,1.6158736824327045,32.5
1905,1905,1.6167196043332417,32.5
1906,1906,1.6175708362129,32.5
1907,1907,1.61841771390703,32.5
1908,1908,1.6192646151781083,32.5
1909,1909,1.6201159273915822,32.5
1910,1910,1.6209628566768435,32.5
1911,1911,1.6218141857120725,32.5
1912,1912,1.6226610567834643,32.5
1913,1913,1.6235079360670515,32.5
1914,1914,1.6243595327271356,32.5
1915,1915,1.6252061423328188,32.5
1916,1916,1.626057491434945,32.5
1917,1917,1.6269041868050893,32.5
1918,1918,1.627751126156913,32.5
1919,1919,1.6286024975776672,32.5
1920,1920,1.6294497887955772,32.5
1921,1921,1.6302963200542662,32.5
1922,1922,1.6311475069655312,32.5
1923,1923,1.6319944892989264,32.5
1924,1924,1.6328460941712062,32.5
1925,1925,1.6336926853656768,32.5
1926,1926,1.6345395835240681,32.5
1927,1927,1.635390884677569,32.5
1928,1928,1.6362376920382182,32.5
1929,1929,1.6370887918604744,32.5
1930,1930,1.6379359585046769,32.5
1931,1931,1.6387828515635596,32.5
1932,1932,1.6396341619226669,32.5
1933,1933,1.6404810259077285,32.5
1934,1934,1.6413279194964303,32.5
1935,1935,1.6421791672706605,32.5
1936,1936,1.64302611735132,32.5
1937,1937,1.6438772853215535,32.5
1938,1938,1.6447242569261127,32.5
1939,1939,1.6455712004502614,32.5
1940,1940,1.6464225140545103,32.5
1941,1941,1.647269548177719,32.5
1942,1942,1.6481166088581085,32.5
1943,1943,1.6489675428469976,32.5
1944,1944,1.6498144580920537,32.5
1945,1945,1.6506657787826327,32.5
1946,1946,1.6515126071373623,32.5
1947,1947,1.6523594862222672,32.5
1948,1948,1.6532108008199269,32.5
1949,1949,1.6540576793087853,32.5
1950,1950,1.6549045743544897,32.5
1951,1951,1.6557568865352206,32.5
1952,1952,1.6566028192308213,32.5
1953,1953,1.6574541376696692,32.5
1954,1954,1.65830102192031,32.5
1955,1955,1.659148160484102,32.5
1956,1956,1.659999149110582,32.5
1957,1957,1.6608460405137804,32.5
1958,1958,1.661692916618453,32.5
1959,1959,1.6625442873769336,32.5
1960,1960,1.6633911709653006,32.5
1961,1961,1.6642422781387964,33.0
1962,1962,1.6650913896825579,33.0
1963,1963,1.665936248501142,33.0
1964,1964,1.6667875663439433,33.0
1965,1965,1.667634376751052,33.0
1966,1966,1.6684817434019512,33.0
1967,1967,1.6693326471911536,33.0
1968,1968,1.670179821252823,33.0
1969,1969,1.6710306074221928,33.0
1970,1970,1.6718777167134815,33.0
1971,1971,1.6727245847384136,33.0
1972,1972,1.6735757831070157,33.0
1973,1973,1.6744227904743618,33.0
1974,1974,1.6752743628289966,33.0
1975,1975,1.676126817531056,33.0
1976,1976,1.6769682033856712,33.0
1977,1977,1.6778192928764555,33.0
1978,1978,1.678666136264801,33.0
1979,1979,1.6795128786563873,33.0
1980,1980,1.6803642588853835,33.0
1981,1981,1.681211072007815,33.0
1982,1982,1.6820624523030387,33.0
1983,1983,1.6829092853599124,33.0
1984,1984,1.6837562261025112,33.0
1985,1985,1.6846075837479697,33.0
1986,1986,1.6854547758897145,33.0
1987,1987,1.6863013026449416,33.0
1988,1988,1.6871529021528031,33.0
1989,1989,1.6879997367329067,33.0
1990,1990,1.6888508196671803,33.0
1991,1991,1.6896977047125499,33.0
1992,1992,1.6905447070466149,33.0
1993,1993,1.6913960041602452,33.0
1994,1994,1.6922427162859175,33.0
1995,1995,1.6930895345078574,33.0
1996,1996,1.6939408944712744,33.0
1997,1997,1.694787634081311,33.0
1998,1998,1.6956346770127615,33.0
1999,1999,1.6964861208200455,33.0
2000,2000,1.6973328704304167,33.0
2001,2001,1.698184290793207,33.5
2002,2002,1.699031410018603,33.5
2003,2003,1.6998781981070836,33.5
2004,2004,1.7007293297184838,33.5
2005,2005,1.7015762064854305,33.5
2006,2006,1.702423083782196,33.5
2007,2007,1.7032742059893078,33.5
2008,2008,1.7041212491194406,33.5
2009,2009,1.7049724244409137,33.5
2010,2010,1.7058193988932504,33.5
2011,2011,1.7066661504242155,33.5
2012,2012,1.7075175427728229,33.5
2013,2013,1.7083645581536824,33.5
2014,2014,1.7092112688223524,33.5
2015,2015,1.710063031050894,33.5
2016,2016,1.7109096037016975,33.5
2017,2017,1.7117609006166459,33.5
2018,2018,1.7126079924239053,33.5
2019,2019,1.7134547248151568,33.5
2020,2020,1.7143060439825057,33.5
2021,2021,1.7151529590288799,33.5
2022,2022,1.7159998450014327,33.5
2023,2023,1.7168513557646012,33.5
2024,2024,1.7176979519923528,33.5
2025,2025,1.718544887635443,33.5
2026,2026,1.719396210975117,33.5
2027,2027,1.7202434349722333,33.5
2028,2028,1.7210943163765802,33.5
2029,2029,1.7219412191708883,33.5
2030,2030,1.7227881178590987,33.5
2031,2031,1.7236394280195235,33.5
2032,2032,1.7244865753915575,33.5
2033,2033,1.725333559844229,33.5
2034,2034,1.7261844374073878,33.5
2035,2035,1.7270314345757167,33.5
2036,2036,1.7278826981120639,33.5
2037,2037,1.7287295864025751,33.5
2038,2038,1.7295764713817172,33.5
2039,2039,1.730427833530638,33.5
2040,2040,1.7312753664784961,33.5
2041,2041,1.732121875882149,33.5
2042,2042,1.7329729274246428,33.5
2043,2043,1.733820106652048,33.5
2044,2044,1.7346667071845796,33.5
2045,2045,1.7355179934369194,33.5
2046,2046,1.7363647950357861,33.5
2047,2047,1.7372161894374423,33.5
2048,2048,1.7380630181895362,33.5
2049,2049,1.738909823430909,34.0
2050,2050,1.73976121518347,34.0
2051,2051,1.7406080991692012,34.0
2052,2052,1.741455193758011,34.0
2053,2053,1.7423062716590034,34.0
2054,2054,1.7431532237927119,34.0
2055,2055,1.743999983933237,34.0
2056,2056,1.7448514191971887,34.0
2057,2057,1.7456983010636435,34.0
2058,2058,1.746545178492864,34.0
2059,2059,1.7473964927593868,34.0
2060,2060,1.7482434358199437,34.0
2061,2061,1.7490946294201746,34.0
2062,2062,1.7499416375822492,34.0
2063,2063,1.7507884807719125,34.0
2064,2064,1.751639761461152,34.0
2065,2065,1.7524867506159678,34.0
2066,2066,1.7533334712849722,34.0
2067,2067,1.7541848730378682,34.0
2068,2068,1.7550318359004127,34.0
2069,2069,1.7558786088228227,34.0
2070,2070,1.7567300104432635,34.0
2071,2071,1.757576769590378,34.0
2072,2072,1.7584241169028811,34.0
2073,2073,1.7592750784423616,34.0
2074,2074,1.760121887723605,34.0
2075,2075,1.7609733290804757,34.0
2076,2076,1.761821360124482,34.0
2077,2077,1.7626671753327052,34.0
2078,2078,1.7635185513893763,34.0
2079,2079,1.7643651632467905,34.0
2080,2080,1.7652120400137372,34.0
2081,2081,1.7660632753372192,34.0
2082,2082,1.766910475227568,34.0
2083,2083,1.7677571276161406,34.0
2084,2084,1.7686083826091554,34.0
2085,2085,1.7694561117887497,34.0
2086,2086,1.7703030869033602,34.0
2087,2087,1.771154338253869,34.0
2088,2088,1.7720013289981418,34.0
2089,2089,1.7728481695387102,34.0
2090,2090,1.7737000395192042,34.0
2091,2091,1.7745463712347878,34.0
2092,2092,1.7753932204511431,34.0
2093,2093,1.7762445654471715,34.0
2094,2094,1.7770917991797128,34.0
2095,2095,1.7779382583830092,34.0
2096,2096,1.778789634903272,34.0
2097,2097,1.7796364739868376,34.0
2098,2098,1.7804878667328092,34.0
2099,2099,1.7813347203201717,34.0
2100,2100,1.7821815362903808,34.0
2101,2101,1.7830327930715348,34.0
2102,2102,1.7838798666000366,34.0
2103,2103,1.784726966884401,34.0
2104,2104,1.7855780753162172,34.0
2105,2105,1.7864248879088296,34.0
2106,2106,1.7872717720270157,34.0
2107,2107,1.788123020728429,34.0
2108,2108,1.7889698961046008,34.0
2109,2109,1.7898168629407882,34.0
2110,2110,1.7906681574053234,34.0
2111,2111,1.7915150396691428,34.0
2112,2112,1.7923619202772778,34.0
2113,2113,1.793213235537211,34.0
2114,2114,1.7940600486596425,34.0
2115,2115,1.7949113853110208,34.0
2116,2116,1.795758373141289,34.0
2117,2117,1.7966051286458968,34.0
2118,2118,1.797456440726916,34.0
2119,2119,1.7983034035232335,34.0
2120,2120,1.7991502938667934,34.0
2121,2121,1.800001603100035,34.0
2122,2122,1.8008483990033468,34.0
2123,2123,1.8016953483555052,34.0
2124,2124,1.802546601891518,34.0
2125,2125,1.803393550184038,34.0
2126,2126,1.8042404250966178,34.0
2127,2127,1.8050917619466782,34.0
2128,2128,1.8059386139445834,34.0
2129,2129,1.8067854368024403,34.0
2130,2130,1.8076368329260084,34.0
2131,2131,1.8084836916791067,34.0
2132,2132,1.8093305246035258,34.0
2133,2133,1.8101827943987316,34.0
2134,2134,1.8110287617312537,34.0
2135,2135,1.8118756581015056,34.0
2136,2136,1.8127272143628863,34.0
2137,2137,1.813573852247662,34.0
2138,2138,1.814425176911884,34.0
2139,2139,1.815271937251091,34.0
2140,2140,1.8161188920338949,34.0
2141,2141,1.8169702554411358,34.0
2142,2142,1.8178173257244958,34.0
2143,2143,1.8186643040180206,34.0
2144,2144,1.8195153384738498,34.0
2145,2145,1.8203622238503563,34.0
2146,2146,1.8212090959151586,34.0
2147,2147,1.8220612970325683,34.0
2148,2148,1.8229072362184524,34.0
2149,2149,1.8237544592883852,34.0
2150,2150,1.8246056243446138,34.0
2151,2151,1.8254523068666457,34.0
2152,2152,1.8262993110550774,34.0
2153,2153,1.8271507757902146,34.0
2154,2154,1.8279974627494813,34.0
2155,2155,1.8288443448146183,34.0
2156,2156,1.829695650736491,34.0
2157,2157,1.8305423817369673,34.0
2158,2158,1.8313893018166225,34.0
2159,2159,1.832240994638867,34.0
2160,2160,1.8330876722600724,34.0
2161,2161,1.8339345251189338,34.0
2162,2162,1.834785766535335,34.0
2163,2163,1.8356326909197702,34.5
2164,2164,1.8364836805396612,34.5
2165,2165,1.8373308895693885,34.5
2166,2166,1.8381777733564377,34.5
2167,2167,1.8390295376380288,34.5
2168,2168,1.839876018497679,34.5
2169,2169,1.8407231279214222,34.5
2170,2170,1.8415744423866272,34.5
2171,2171,1.8424210472901663,34.5
2172,2172,1.84326796664132,34.5
2173,2173,1.8441193055444294,34.5
2174,2174,1.8449661475419998,34.5
2175,2175,1.8458129923873479,34.5
2176,2176,1.8466643157932494,34.5
2177,2177,1.8475111914343305,34.5
2178,2178,1.8483579929669698,34.5
2179,2179,1.8492092513375813,34.5
2180,2180,1.8500562342670228,34.5
2181,2181,1.850902983347575,34.5
2182,2182,1.8517544804679023,34.5
2183,2183,1.8526008633772533,34.5
2184,2184,1.853447751402855,34.5
2185,2185,1.8542989953358968,34.5
2186,2186,1.8551458926333322,34.5
2187,2187,1.8559972098800872,34.5
2188,2188,1.8568441383706198,34.5
2189,2189,1.857691026131312,34.5
2190,2190,1.8585422739717696,34.5
2191,2191,1.8593891547785866,34.5
2192,2192,1.8602361002233294,34.5
2193,2193,1.8610874187284046,34.5
2194,2194,1.8619342407915327,34.5
2195,2195,1.8627810133828058,34.5
2196,2196,1.863632564942042,34.5
2197,2197,1.8644794608487023,34.5
2198,2198,1.8653263110584684,34.5
2199,2199,1.8661775276396013,34.5
2200,2200,1.8670243253310521,34.5
2201,2201,1.8678712216350768,34.5
2202,2202,1.8687226633230845,34.5
2203,2203,1.8695695450570848,34.5
2204,2204,1.870416293144226,34.5
2205,2205,1.8712680201398002,34.5
2206,2206,1.872114733921157,34.5
2207,2207,1.8729614495568805,34.5
2208,2208,1.8738177659114201,34.5
2209,2209,1.8746597077449163,34.5
2210,2210,1.8755066120624542,34.5
2211,2211,1.876358186205228,34.5
2212,2212,1.8772048375341628,34.5
2213,2213,1.8780519060293834,34.5
2214,2214,1.87890298585097,34.5
2215,2215,1.8797498732142979,34.5
2216,2216,1.880597029460801,34.5
2217,2217,1.881448017226325,34.5
2218,2218,1.8822949353191587,34.5
2219,2219,1.8831418716245227,34.5
2220,2220,1.883993151585261,34.5
2221,2221,1.8848399295409521,34.5
2222,2222,1.8856867733266618,34.5
2223,2223,1.8865384291940268,34.5
2224,2224,1.8873850985368092,34.5
2225,2225,1.8882319268253114,34.5
2226,2226,1.889083289305369,34.5
2227,2227,1.8899301752116946,34.5
2228,2228,1.89077706668112,34.5
2229,2229,1.8916284639305538,34.5
2230,2230,1.892475201619996,34.5
2231,2231,1.8933224227693346,34.5
2232,2232,1.894173493054178,34.5
2233,2233,1.8950203494230906,34.5
2234,2234,1.8958672295014063,34.5
2235,2235,1.896718482706282,34.5
2236,2236,1.8975653816594018,34.5
2237,2237,1.8984122117360434,34.5
2238,2238,1.8992635695139568,34.5
2239,2239,1.9001104346248838,34.5
2240,2240,1.9009573930501937,34.5
2241,2241,1.9018087099658119,34.5
2242,2242,1.9026555914349026,34.5
2243,2243,1.9035022399822872,34.5
2244,2244,1.9043533815277947,34.5
2245,2245,1.9052005912860235,34.5
2246,2246,1.9060479733016755,34.5
2247,2247,1.9068992445866266,34.5
2248,2248,1.9077461726135678,34.5
2249,2249,1.9085925545957354,34.5
2250,2250,1.909443848265542,34.5
2251,2251,1.9102910728587044,34.5
2252,2252,1.9111376315355302,34.5
2253,2253,1.9119890508386823,34.5
2254,2254,1.912835920320617,34.5
2255,2255,1.9136826515197753,34.5
2256,2256,1.9145340757899814,34.5
2257,2257,1.9153809607028962,34.5
2258,2258,1.9162278146213956,34.5
2259,2259,1.9170790348450344,34.5
2260,2260,1.9179260492987102,34.5
2261,2261,1.9187733208470874,34.5
2262,2262,1.919624256491661,34.5
2263,2263,1.9204711281590992,34.5
2264,2264,1.9213179618120193,34.5
2265,2265,1.9221692185931736,34.5
2266,2266,1.923016146686342,34.5
2267,2267,1.9238630868991216,34.5
2268,2268,1.9247144034836028,34.5
2269,2269,1.9255615596638787,34.5
2270,2270,1.9264081682099237,34.5
2271,2271,1.9272592832644782,34.5
2272,2272,1.928106296327379,34.5
2273,2273,1.928953224685457,34.5
2274,2274,1.929804484181934,34.5
2275,2275,1.9306514458523856,34.5
2276,2276,1.9314983500374687,34.5
2277,2277,1.9323498448398377,34.5
2278,2278,1.9331964588827557,34.5
2279,2279,1.934043325715595,34.5
2280,2280,1.9348947074015934,34.5
2281,2281,1.9357414596610598,34.5
2282,2282,1.9365884784195158,34.5
2283,2283,1.9374397906329897,34.5
2284,2284,1.9382866693205303,34.5
2285,2285,1.9391334170103074,34.5
2286,2286,1.9399848888317743,34.5
2287,2287,1.9408316980467901,34.5
2288,2288,1.9416785848140716,34.5
2289,2289,1.9425302429993947,34.5
2290,2290,1.9433766991562313,34.5
2291,2291,1.9442236050632264,34.5
2292,2292,1.9450748399231168,34.5
2293,2293,1.9459219061666064,34.5
2294,2294,1.946768989827898,34.5
2295,2295,1.9476156377792357,34.5
2296,2296,1.9484669912523693,34.5
2297,2297,1.949313875834147,34.5
2298,2298,1.9501607075664733,34.5
2299,2299,1.9510119581222534,34.5
2300,2300,1.951858903699451,34.5
2301,2301,1.9527057668235568,34.5
2302,2302,1.9535571474499172,34.5
2303,2303,1.9544039970636369,34.5
2304,2304,1.9552509195937051,34.5
2305,2305,1.956102237502734,34.5
2306,2306,1.9569490778446197,34.5
2307,2307,1.9577959980567297,34.5
2308,2308,1.9586473243104088,34.5
2309,2309,1.9594944973786672,34.5
2310,2310,1.96034139752388,34.5
2311,2311,1.9611923999918832,34.5
2312,2312,1.9620393484168583,34.5
2313,2313,1.9628861151801216,34.5
2314,2314,1.9637374297777812,34.0
2315,2315,1.9645842901865642,34.0
2316,2316,1.9654311992724736,34.0
2317,2317,1.9662825056579378,34.0
2318,2318,1.9671295368009143,34.0
2319,2319,1.9679762928353415,34.0
2320,2320,1.9688279389010535,34.0
2321,2321,1.9696746242046357,34.0
2322,2322,1.970521631969346,34.0
2323,2323,1.9713727486133577,34.0
2324,2324,1.9722197433312734,34.0
2325,2325,1.9730665053261651,34.0
2326,2326,1.9739176636272007,34.0
2327,2327,1.9747647675540712,34.0
2328,2328,1.9756115418672562,34.0
2329,2329,1.9764628455373976,34.0
2330,2330,1.9773100100623238,34.0
2331,2331,1.9781566270854738,34.0
2332,2332,1.9790038480361303,34.0
2333,2333,1.9798548391130235,34.0
2334,2334,1.9807016630305185,34.0
2335,2335,1.9815486427148183,34.0
2336,2336,1.9823999577760696,34.0
2337,2337,1.9832477286789152,34.0
2338,2338,1.9840937236944833,34.0
2339,2339,1.9849450418021943,34.0
2340,2340,1.9857919281721115,34.0
2341,2341,1.9866386258602142,34.0
2342,2342,1.9874899937046901,34.0
2343,2343,1.9883370055092706,34.0
2344,2344,1.989183891216914,34.0
2345,2345,1.990035470591651,34.0
2346,2346,1.9908820923831727,34.0
2347,2347,1.9917289304071002,34.0
2348,2348,1.9925802916288375,34.0
2349,2349,1.9934271692567402,34.0
2350,2350,1.9942741227149963,34.0
2351,2351,1.9951252671082815,34.0
2352,2352,1.9959722533490922,34.0
2353,2353,1.996819134487046,34.0
2354,2354,1.997666072514322,34.0
2355,2355,1.9985172029336293,34.0
2356,2356,1.9993642299705081,34.0
2357,2357,2.0002111279964447,34.0
2358,2358,2.0010621933142345,34.0
2359,2359,2.001909245914883,34.0
2360,2360,2.00275617632601,34.0
2361,2361,2.0036073536343046,34.0
2362,2362,2.0044543866316475,34.0
2363,2363,2.005301209423277,34.0
2364,2364,2.006152539783054,34.0
2365,2365,2.006999284227689,34.0
2366,2366,2.0078461800018945,34.0
2367,2367,2.0086976686451172,34.0
2368,2368,2.0095444768004946,34.0
2369,2369,2.0103913990656532,34.0
2370,2370,2.011243411898613,34.0
2371,2371,2.0120896067884235,34.0
2372,2372,2.012936488588651,34.0
2373,2373,2.013787803384993,34.0
2374,2374,2.0146346912781397,34.0
2375,2375,2.0154815095000798,34.0
2376,2376,2.0163328887356653,34.0
2377,2377,2.017179569138421,34.0
2378,2378,2.018027102086279,34.0
2379,2379,2.018873557249705,34.0
2380,2380,2.019724845488866,34.0
2381,2381,2.0205716720554565,34.0
2382,2382,2.0214185707436667,34.0
2383,2383,2.0222699452108803,34.5
2384,2384,2.0231168263488346,34.5
2385,2385,2.0239637066258322,34.5
2386,2386,2.024815018309487,34.5
2387,2387,2.0256618467966714,34.5
2388,2388,2.026508785287539,34.5
2389,2389,2.0273599816030927,34.5
2390,2390,2.0282072759336893,34.5
2391,2391,2.029054134686788,34.5
2392,2392,2.0299054521984523,34.5
2393,2393,2.0307520577642655,34.5
2394,2394,2.0315989230738745,34.5
2395,2395,2.032450270652771,34.5
2396,2396,2.033297080927425,34.5
2397,2397,2.034144046637747,34.5
2398,2398,2.0349952387809753,34.5
2399,2399,2.035842207868894,34.5
2400,2400,2.0366890955633585,34.5
2401,2401,2.0375359839863245,34.5
2402,2402,2.038387238913112,34.5
2403,2403,2.039234132700496,34.5
2404,2404,2.0400810811254715,34.5
2405,2405,2.0409323897626663,34.5
2406,2406,2.041779263615608,34.5
2407,2407,2.042626145084699,34.5
2408,2408,2.043477476371659,34.5
2409,2409,2.044324181477229,34.5
2410,2410,2.045171096324921,34.5
2411,2411,2.0460225441058477,34.5
2412,2412,2.046869372924169,34.5
2413,2413,2.04771632499165,34.5
2414,2414,2.048567638463444,34.5
2415,2415,2.0494145637088352,34.5
2416,2416,2.0502614031235376,34.5
2417,2417,2.051112785935402,34.5
2418,2418,2.051959600713518,34.5
2419,2419,2.0528065268860924,34.5
2420,2420,2.053653362194697,34.5
2421,2421,2.0545046836137772,34.5
2422,2422,2.0553515684604644,34.5
2423,2423,2.0561982895268334,34.5
2424,2424,2.057050031489796,34.5
2425,2425,2.0578966696394816,34.5
2426,2426,2.0587437450885773,34.5
2427,2427,2.05959484981166,34.5
2428,2428,2.0604416038592657,34.5
2429,2429,2.0612885693046783,34.5
2430,2430,2.062139789594544,34.5
2431,2431,2.0629868124590978,34.5
2432,2432,2.0638336926698684,34.5
2433,2433,2.064685011704763,34.5
2434,2434,2.0655319033066433,34.5
2435,2435,2.0663787823915483,34.5
2436,2436,2.0672300926182006,34.5
2437,2437,2.068077020380232,34.5
2438,2438,2.068924677901798,34.5
2439,2439,2.069770687818527,34.5
2440,2440,2.070622123744753,34.5
2441,2441,2.0714687875244353,34.5
2442,2442,2.0723158073425294,34.5
2443,2443,2.0731671288278366,34.5
2444,2444,2.074013954334789,34.5
2445,2445,2.0748608879248303,34.5
2446,2446,2.07571220808559,34.5
2447,2447,2.07655904048019,34.5
2448,2448,2.0774058740668826,34.5
2449,2449,2.0782575680149926,34.5
2450,2450,2.079104272855653,34.5
2451,2451,2.0799510561095342,34.5
2452,2452,2.0808021993107264,34.5
2453,2453,2.0816490862766903,34.5
2454,2454,2.082496083908611,34.5
2455,2455,2.0833473712868162,34.5
2456,2456,2.0841942652066545,34.5
2457,2457,2.0850412372748055,34.5
2458,2458,2.085892441802555,34.5
2459,2459,2.0867395704984664,34.5
2460,2460,2.0875863058037227,34.5
2461,2461,2.0884329509735107,34.5
2462,2462,2.0892844967047375,34.5
2463,2463,2.090131322476599,34.5
2464,2464,2.090978271630075,34.5
2465,2465,2.0918295853667788,34.5
2466,2466,2.092676490346591,34.5
2467,2467,2.09352329744233,34.5
2468,2468,2.0943747348917854,34.5
2469,2469,2.0952215038405524,34.5
2470,2470,2.0960683663023842,34.5
2471,2471,2.0969214082426495,34.5
2472,2472,2.097766621510188,34.5
2473,2473,2.098613439069854,34.5
2474,2474,2.0994647661182615,34.5
2475,2475,2.1003117163976035,34.5
2476,2476,2.1011586230330996,34.5
2477,2477,2.1020351896683374,34.5
2478,2478,2.1028568983740277,34.5
2479,2479,2.103703582021925,34.5
2480,2480,2.1045550620555877,34.5
2481,2481,2.105401747557852,34.5
2482,2482,2.10624876929654,34.5
2483,2483,2.107095623943541,34.5
2484,2484,2.107946933110555,34.5
2485,2485,2.1087938184870616,34.5
2486,2486,2.109640854994456,34.5
2487,2487,2.110492015149858,34.5
2488,2488,2.11133889178435,34.5
2489,2489,2.1121860396199756,34.5
2490,2490,2.1130370930168363,34.5
2491,2491,2.113883913821644,34.5
2492,2492,2.1147311401367186,34.5
2493,2493,2.1155822100904254,34.5
2494,2494,2.116429161429405,34.5
2495,2495,2.1172759314378102,34.5
2496,2496,2.118127316700088,34.5
2497,2497,2.118974194261763,34.5
2498,2498,2.119821059770054,34.5
2499,2499,2.1206722771459154,34.5
2500,2500,2.121519221001201,34.5
2501,2501,2.1223661394913993,34.5
2502,2502,2.123217371503512,34.5
2503,2503,2.124064306550556,34.5
2504,2504,2.1249111970265706,34.5
2505,2505,2.125762599044376,34.5
2506,2506,2.1266093904442256,34.5
2507,2507,2.127456269396676,34.5
2508,2508,2.128303156760004,34.5
2509,2509,2.1291544859276876,34.5
2510,2510,2.1300013656086394,34.5
2511,2511,2.130848034222921,34.5
2512,2512,2.131699556046062,34.5
2513,2513,2.1325467300415037,34.5
2514,2514,2.133393408060074,34.5
2515,2515,2.1342447053723865,34.5
2516,2516,2.1350915468401377,34.5
2517,2517,2.1359384696351156,34.5
2518,2518,2.1367897327078715,34.5
2519,2519,2.1376366145080987,34.5
2520,2520,2.1384834307432175,34.5
2521,2521,2.1393347595797643,34.5
2522,2522,2.1401817842324573,34.5
2523,2523,2.1410285954342947,34.5
2524,2524,2.1418798470497133,34.5
2525,2525,2.1427268481254576,34.5
2526,2526,2.1435738788048426,34.5
2527,2527,2.1444249640570745,34.5
2528,2528,2.1452718810902702,34.5
2529,2529,2.1461186886496013,34.5
2530,2530,2.1469708921511965,34.5
2531,2531,2.147816883921623,34.5
2532,2532,2.148663832677735,34.5
2533,2533,2.149512330558565,34.5
2534,2534,2.1503621613317065,34.5
2535,2535,2.151209037370152,34.5
2536,2536,2.152055966059367,34.5
2537,2537,2.152907069789039,34.5
2538,2538,2.1537540115912757,34.5
2539,2539,2.1546008700794643,34.5
2540,2540,2.155452212558852,34.5
2541,2541,2.156299085881975,34.5
2542,2542,2.1571458946996267,34.5
2543,2543,2.1579971832699245,34.5
2544,2544,2.15884415977531,34.5
2545,2545,2.1596909783946145,34.5
2546,2546,2.160542375114229,34.5
2547,2547,2.161389238503244,34.5
2548,2548,2.162236123283704,34.5
2549,2549,2.163087301386727,34.5
2550,2550,2.163934210207727,34.5
2551,2551,2.1647812128067017,34.5
2552,2552,2.1656325615114635,34.5
2553,2553,2.1664794642395444,34.5
2554,2554,2.1673278060886596,34.5
2555,2555,2.1681779773367778,34.5
2556,2556,2.1690246565474403,34.5
2557,2557,2.1698716757032606,34.5
2558,2558,2.170722607506646,34.5
2559,2559,2.1715695959329606,34.5
2560,2560,2.172416481044557,34.5
2561,2561,2.173267581065496,34.5
2562,2562,2.174115039640003,34.5
2563,2563,2.174961494141155,34.5
2564,2564,2.175812891655498,34.5
2565,2565,2.1766598047150505,34.5
2566,2566,2.1775065855847466,34.5
2567,2567,2.1783535144726436,34.5
2568,2568,2.179204783572091,34.5
2569,2569,2.1800517180230883,34.5
2570,2570,2.1808985494905047,34.5
2571,2571,2.1817499032947754,34.5
2572,2572,2.1825967876116437,34.5
2573,2573,2.1834436704715094,34.5
2574,2574,2.1842952659395007,34.5
2575,2575,2.185141793820593,34.5
2576,2576,2.1859890724553,34.5
2577,2577,2.1868400934669707,34.5
2578,2578,2.1876869567235313,34.5
2579,2579,2.1885338403781254,34.5
2580,2580,2.189385103384654,34.5
2581,2581,2.190231973528862,34.5
2582,2582,2.191078814400567,34.5
2583,2583,2.191930181781451,34.5
2584,2584,2.192777102390925,34.5
2585,2585,2.1936239952511256,34.5
2586,2586,2.194475807680024,34.5
2587,2587,2.195322234166993,34.5
2588,2588,2.1961690780851577,34.5
2589,2589,2.1970203897688125,34.5
2590,2590,2.1978672066662046,34.5
2591,2591,2.198714287877083,34.5
2592,2592,2.199565750691626,34.5
2593,2593,2.200412345793512,34.5
2594,2594,2.2012591016954843,34.5
2595,2595,2.2021105588807,34.5
2596,2596,2.2029577159219316,34.5
2597,2597,2.203804321024153,34.5
2598,2598,2.2046557431750826,34.5
2599,2599,2.205502510666847,34.5
2600,2600,2.2063493996196324,34.5
2601,2601,2.207200992570983,34.5
2602,2602,2.2080478727817536,34.5
2603,2603,2.2088947556416194,34.5
2604,2604,2.2097457959916857,34.5
2605,2605,2.2105962488386366,34.5
2606,2606,2.211439512769381,34.5
2607,2607,2.2122907419337166,34.5
2608,2608,2.21313782857524,34.5
2609,2609,2.2139846558041043,34.5
2610,2610,2.2148359641763897,34.5
2611,2611,2.215682840678427,34.5
2612,2612,2.216529820693864,34.5
2613,2613,2.2173809872070946,34.5
2614,2614,2.2182279182804954,34.5
2615,2615,2.2190747949812146,34.5
2616,2616,2.2199260508351855,34.5
2617,2617,2.2207732162210676,34.5
2618,2618,2.2216198245684304,34.5
2619,2619,2.2224710612164604,34.5
2620,2620,2.223318104147911,34.5
2621,2621,2.22416494819853,34.5
2622,2622,2.2250165444612504,34.5
2623,2623,2.2258631853924857,34.5
2624,2624,2.2267102399137286,34.5
2625,2625,2.227561282780435,34.5
2626,2626,2.228408167362213,34.5
2627,2627,2.2292550586329565,34.5
2628,2628,2.230106438000997,34.5
2629,2629,2.230953269004822,34.5
2630,2630,2.231800258424547,34.5
2631,2631,2.2326516598463058,34.5
2632,2632,2.233498387535413,34.5
2633,2633,2.2343452366855407,34.5
2634,2634,2.2351966188351313,34.5
2635,2635,2.2360433508952458,34.5
2636,2636,2.236890259053972,34.5
2637,2637,2.237741510272026,34.5
2638,2638,2.238588567972183,34.5
2639,2639,2.2394354449378118,34.5
2640,2640,2.2402865760193933,34.5
2641,2641,2.2411335151725345,34.5
2642,2642,2.241980419953664,34.5
2643,2643,2.2428317748838,34.5
2644,2644,2.2436797903643715,34.5
2645,2645,2.244525608486599,34.5
2646,2646,2.2453768640756606,34.5
2647,2647,2.2462240837679968,34.5
2648,2648,2.2470706295304828,34.5
2649,2649,2.24792227698697,34.5
2650,2650,2.2487688295046486,34.5
2651,2651,2.2496157653464213,34.5
2652,2652,2.2504669588141972,34.5
2653,2653,2.251313968830638,34.5
2654,2654,2.2521609736151165,34.5
2655,2655,2.2530122931136027,34.5
2656,2656,2.2538591190841464,34.5
2657,2657,2.254706056581603,34.5
2658,2658,2.2555571964714263,34.5
2659,2659,2.25640411734581,34.5
2660,2660,2.257251003715727,34.5
2661,2661,2.2581021734741,34.5
2662,2662,2.2589491732252966,34.5
2663,2663,2.2597960952255463,34.5
2664,2664,2.260647348629104,34.5
2665,2665,2.261494149764379,34.5
2666,2666,2.2623411689864263,34.5
2667,2667,2.263192760811912,34.5
2668,2668,2.264039447042677,34.5
2669,2669,2.2648862516880035,34.5
2670,2670,2.2657375352250204,34.5
2671,2671,2.266584729618496,34.5
2672,2672,2.2674313369062213,34.5
2673,2673,2.268282648656103,34.5
2674,2674,2.2691293262110817,34.5
2675,2675,2.2699808346562915,34.5
2676,2676,2.2708277542061275,34.5
2677,2677,2.2716748825709026,34.5
2678,2678,2.2725258543094,34.5
2679,2679,2.2733728007475533,34.5
2680,2680,2.274219726191627,34.5
2681,2681,2.2750708573394354,34.5
2682,2682,2.2759178735812506,34.5
2683,2683,2.2767647554477057,34.5
2684,2684,2.277615948981709,34.5
2685,2685,2.278462892373403,34.5
2686,2686,2.2793098327848647,34.5
2687,2687,2.2801611922184626,34.5
2688,2688,2.2810080338186687,34.5
2689,2689,2.2818549121750724,34.5
2690,2690,2.2827062399519815,34.5
2691,2691,2.2835533985826704,34.5
2692,2692,2.2844002287917666,34.5
2693,2693,2.285251310997539,34.5
2694,2694,2.2860983390278284,34.5
2695,2695,2.2869451370504166,34.5
2696,2696,2.2877966358264286,34.5
2697,2697,2.288643560078409,34.5
2698,2698,2.289490147564146,34.5
2699,2699,2.2903414625591703,34.5
2700,2700,2.2911883613798354,34.5
2701,2701,2.292035329474343,34.5
2702,2702,2.292886424197091,34.5
2703,2703,2.2937333750724793,34.5
2704,2704,2.2945846506622103,34.5
2705,2705,2.2954316267702315,34.5
2706,2706,2.2962785049279533,34.5
2707,2707,2.2971298271417617,34.5
2708,2708,2.2979767594072555,34.5
2709,2709,2.2988236207432218,34.5
2710,2710,2.299674909975794,34.5
2711,2711,2.3005217248863645,34.5
2712,2712,2.3013686643706426,34.5
2713,2713,2.302219989101092,34.5
2714,2714,2.303066868848271,34.5
2715,2715,2.3039138787984847,34.5
2716,2716,2.30476495789157,34.5
2717,2717,2.3056119420131047,34.5
2718,2718,2.3064588279856575,34.5
2719,2719,2.3073101651006276,34.5
2720,2720,2.308156964977582,34.5
2721,2721,2.3090039055877263,34.5
2722,2722,2.3098551697863474,34.5
2723,2723,2.310702100462384,34.5
2724,2724,2.311549051205317,34.5
2725,2725,2.3124003009001415,34.5
2726,2726,2.3132477814621395,34.5
2727,2727,2.3140984896818795,34.5
2728,2728,2.3149453775750266,34.5
2729,2729,2.315792333417469,34.5
2730,2730,2.3166435412565867,34.5
2731,2731,2.3174904106722938,34.5
2732,2732,2.318337264524566,34.5
2733,2733,2.3191886754168403,34.5
2734,2734,2.3200353970130285,34.5
2735,2735,2.3208822788794836,34.5
2736,2736,2.3217337344090145,34.5
2737,2737,2.3225804904434417,34.5
2738,2738,2.323427772786882,34.5
2739,2739,2.324279090497229,34.5
2740,2740,2.325125639107492,34.5
2741,2741,2.325972591307428,34.5
2742,2742,2.3268238292800056,34.5
2743,2743,2.32767072988881,34.5
2744,2744,2.3285220710436505,34.5
2745,2745,2.3293690348996057,34.5
2746,2746,2.3302157897419398,34.5
2747,2747,2.3310671710968016,34.5
2748,2748,2.3319140648179584,34.5
2749,2749,2.3327608795960746,34.5
2750,2750,2.3336122466458216,34.5
2751,2751,2.334459137916565,34.5
2752,2752,2.335306029452218,34.5
2753,2753,2.3361574163039527,34.5
2754,2754,2.3370041790273453,34.5
2755,2755,2.3378510455952752,34.5
2756,2756,2.3387024125125673,34.5
2757,2757,2.3395495771037207,34.0
2758,2758,2.340400624937481,34.0
2759,2759,2.3412474970685113,34.0
2760,2760,2.3420943050914342,34.0
2761,2761,2.3429456915458045,34.0
2762,2762,2.343792560034328,34.0
2763,2763,2.344639342029889,34.0
2764,2764,2.345491120815277,34.0
2765,2765,2.3463377586338257,34.0
2766,2766,2.347184544205666,34.0
2767,2767,2.3480358080731496,34.0
2768,2768,2.34888271662924,34.0
2769,2769,2.3497296030653847,34.0
2770,2770,2.350580822692977,34.0
2771,2771,2.3514277923107145,34.0
2772,2772,2.3522790703508587,34.0
2773,2773,2.3531260240740246,34.0
2774,2774,2.353973237408532,34.0
2775,2775,2.3548241982195113,34.0
2776,2776,2.3556709212727016,34.0
2777,2777,2.3565181389782164,34.0
2778,2778,2.357369247277578,34.0
2779,2779,2.3582160378164714,34.0
2780,2780,2.359063167836931,34.0
2781,2781,2.3599142745468353,34.0
2782,2782,2.360761233303282,34.0
2783,2783,2.361612549026807,34.0
2784,2784,2.3624594511588413,34.0
2785,2785,2.3633064497179457,34.0
2786,2786,2.3641576100058024,34.0
2787,2787,2.36500446928872,34.0
2788,2788,2.3658513153923884,34.0
2789,2789,2.366702648732397,34.0
2790,2790,2.3675495767593384,34.0
2791,2791,2.368396460413933,34.0
2792,2792,2.3692478351460564,34.0
2793,2793,2.3700946531030866,34.0
2794,2794,2.370945990085602,34.0
2795,2795,2.371792901158333,34.0
2796,2796,2.3726396726899677,34.0
2797,2797,2.3734909584124884,34.0
2798,2798,2.374337884253926,34.0
2799,2799,2.375184817314148,34.0
2800,2800,2.376036131779353,34.0
2801,2801,2.3768830137120354,34.0
2802,2802,2.377729627556271,34.0
2803,2803,2.378581213090155,34.0
2804,2804,2.379428093102243,34.0
2805,2805,2.380279248025682,34.0
2806,2806,2.3811262236038844,34.0
2807,2807,2.3819730318917167,34.0
2808,2808,2.382824386093352,34.0
2809,2809,2.3836713708109327,34.0
2810,2810,2.3845182498958377,34.0
2811,2811,2.3853696487347285,34.0
2812,2812,2.3862164480156367,34.0
2813,2813,2.3870633299483193,34.0
2814,2814,2.3879146456056173,34.0
2815,2815,2.3887618845701217,34.0
2816,2816,2.389612978431914,34.0
2817,2817,2.390459857185682,34.0
2818,2818,2.3913065554698307,34.0
2819,2819,2.3921577919191783,34.0
2820,2820,2.3930048440562355,34.0
2821,2821,2.3938516835371653,34.0
2822,2822,2.394702998797099,34.0
2823,2823,2.395549886756473,34.0
2824,2824,2.3964009826050865,34.0
2825,2825,2.3972480758693484,34.0
2826,2826,2.398095254103343,34.0
2827,2827,2.3989460549089645,34.0
2828,2828,2.39979315466351,34.0
2829,2829,2.4006401151418686,34.0
2830,2830,2.401491726901796,34.0
2831,2831,2.4023380696111256,34.0
2832,2832,2.403185099826919,34.0
2833,2833,2.404036421643363,34.0
2834,2834,2.4048834662304985,34.0
2835,2835,2.405734913614061,34.0
2836,2836,2.406581352882915,34.0
2837,2837,2.407428403960334,34.0
2838,2838,2.408279755314191,34.0
2839,2839,2.409126528037919,34.0
2840,2840,2.4099733724859025,34.0
2841,2841,2.4108247882127762,34.0
2842,2842,2.411671327220069,34.0
2843,2843,2.41252283639378,34.0
2844,2844,2.4133697473340563,34.0
2845,2845,2.4142168466912377,34.0
2846,2846,2.415068012608422,34.0
2847,2847,2.415915044678582,34.0
2848,2848,2.416761842502488,34.0
2849,2849,2.4176131403446197,34.0
2850,2850,2.4184598673052258,34.0
2851,2851,2.419311896098985,34.0
2852,2852,2.420158222383923,34.0
2853,2853,2.421005100939009,34.0
2854,2854,2.4218563567267526,34.0
2855,2855,2.422703441116545,34.0
2856,2856,2.4235504429870183,34.0
2857,2857,2.424401497443517,34.0
2858,2858,2.4252483291758433,34.0
2859,2859,2.4260997363593844,34.0
2860,2860,2.4269466306765874,34.0
2861,2861,2.427793481349945,34.0
2862,2862,2.4286445585886636,34.0
2863,2863,2.429491568538878,34.0
2864,2864,2.4303385783566367,34.0
2865,2865,2.4311898189120824,34.0
2866,2866,2.4320366122987536,34.0
2867,2867,2.432888022528754,34.0
2868,2868,2.433734760483106,34.0
2869,2869,2.434581747055054,34.0
2870,2870,2.4354333036475713,34.0
2871,2871,2.436279913518164,34.0
2872,2872,2.4371268473068874,34.0
2873,2873,2.437978125611941,34.0
2874,2874,2.438825051718288,34.0
2875,2875,2.4396763026052053,34.0
2876,2876,2.4405231195025974,34.0
2877,2877,2.4413701704475614,34.0
2878,2878,2.442221486038632,34.0
2879,2879,2.443068560494317,34.0
2880,2880,2.4439155423641203,34.0
2881,2881,2.444766544236077,34.0
2882,2882,2.4456133998764886,34.0
2883,2883,2.446464717586835,34.0
2884,2884,2.4473115170664257,34.0
2885,2885,2.448158483041657,34.0
2886,2886,2.449009797970454,34.0
2887,2887,2.4498566629489265,34.0
2888,2888,2.450707731180721,34.0
2889,2889,2.4515548353725007,34.0
2890,2890,2.4524045162068475,34.0
2891,2891,2.45325308461984,34.0
2892,2892,2.4540999695327548,34.0
2893,2893,2.4549468359682294,34.0
2894,2894,2.4557981025510363,34.0
2895,2895,2.4566450375318527,34.0
2896,2896,2.4574963096115323,34.0
2897,2897,2.458343256910642,34.0
2898,2898,2.45919010606077,34.0
2899,2899,2.46004144873884,34.0
2900,2900,2.4608882145086923,34.0
2901,2901,2.461735207769606,34.0
2902,2902,2.462586331764857,34.0
2903,2903,2.4634333960877526,34.0
2904,2904,2.4642847709523306,34.0
2905,2905,2.465131597518921,34.0
2906,2906,2.4659787571430205,34.0
2907,2907,2.4668317454391055,34.0
2908,2908,2.467676721943749,34.0
2909,2909,2.4685279942883387,34.0
2910,2910,2.469374896619055,34.0
2911,2911,2.4702217863003413,34.0
2912,2912,2.4710730576515196,34.0
2913,2913,2.4719199340873295,34.0
2914,2914,2.4727668306562633,34.0
2915,2915,2.4736180565754573,34.0
2916,2916,2.474465587536494,34.0
2917,2917,2.475316245622105,34.0
2918,2918,2.4761632188161213,34.0
2919,2919,2.4770100707477996,34.0
2920,2920,2.4778614311085807,34.0
2921,2921,2.4787083304590647,34.0
2922,2922,2.479559595982234,34.0
2923,2923,2.480406506988737,34.0
2924,2924,2.4812533940871555,34.0
2925,2925,2.482104723718431,34.0
2926,2926,2.4829515473710164,34.0
2927,2927,2.4837984622187084,34.0
2928,2928,2.484649777677324,34.0
2929,2929,2.4854966605371898,34.0
2930,2930,2.4863479866584144,34.0
2931,2931,2.487194687989023,34.0
2932,2932,2.488041753106647,34.0
2933,2933,2.488892826769087,34.0
2934,2934,2.489739948047532,34.0
2935,2935,2.4905912467506197,34.0
2936,2936,2.4914380733172097,34.0
2937,2937,2.492284922467338,34.0
2938,2938,2.4931361703740227,34.0
2939,2939,2.4939832460218008,34.0
2940,2940,2.494834528300497,34.0
2941,2941,2.4956814106967715,34.0
2942,2942,2.4965285825067096,34.0
2943,2943,2.497379365099801,34.0
2944,2944,2.498226560552915,34.0
2945,2945,2.4990733708275688,34.0
2946,2946,2.4999246925115584,34.0
2947,2947,2.5007715043094425,34.0
2948,2948,2.501622823079427,34.0
2949,2949,2.5024702346987193,34.0
2950,2950,2.503316939936744,34.0
2951,2951,2.5041680902242662,34.0
2952,2952,2.505015129513211,34.0
2953,2953,2.505866175956197,34.0
2954,2954,2.506713008483251,34.0
2955,2955,2.5075598727994497,34.0
2956,2956,2.5084112360080084,34.0
2957,2957,2.509258105158805,34.0
2958,2958,2.5101053915421168,34.0
2959,2959,2.5109568557474344,34.0
2960,2960,2.51180302825239,34.0
2961,2961,2.512654496166441,34.0
2962,2962,2.513501373993025,34.0
2963,2963,2.5143482857280306,34.0
2964,2964,2.515199591186311,34.0
2965,2965,2.5160464162296723,34.0
2966,2966,2.5168977361917495,34.0
2967,2967,2.517744666205512,34.0
2968,2968,2.5185916781425477,34.0
2969,2969,2.5194428557819792,34.0
2970,2970,2.5202896367179024,34.0
2971,2971,2.521141077412499,34.0
2972,2972,2.521988431149059,34.0
2973,2973,2.5228347904814608,34.0
2974,2974,2.52368622303009,34.0
2975,2975,2.5245328958829245,34.0
2976,2976,2.5253798562288283,34.0
2977,2977,2.526231155064371,34.0
2978,2978,2.527078072826068,34.0
2979,2979,2.527929417027368,34.0
2980,2980,2.528776302138964,34.0
2981,2981,2.5296231808927323,34.0
2982,2982,2.5304745076762307,34.0
2983,2983,2.5313213789463043,34.0
2984,2984,2.5321728663312064,34.0
2985,2985,2.533019529117478,34.0
2986,2986,2.5338665725125207,34.0
2987,2987,2.53471776968903,34.0
2988,2988,2.535564656522539,34.0
2989,2989,2.5364159030384488,34.0
2990,2990,2.5372628208001453,34.0
2991,2991,2.5381096614069407,34.0
2992,2992,2.538961000376278,34.0
2993,2993,2.5398079340987736,34.0
2994,2994,2.540659260816044,34.0
2995,2995,2.541506162087122,34.0
2996,2996,2.5423532871405286,34.0
2997,2997,2.5432042527861065,34.0
2998,2998,2.5440512030654485,34.0
2999,2999,2.544898091952006,34.0
3000,3000,2.5457493929068247,34.0
3001,3001,2.5465962805350624,34.0
3002,3002,2.5474476000335478,34.0
3003,3003,2.548294479979409,34.0
3004,3004,2.5491413566139007,34.0
3005,3005,2.549992613924874,34.0
3006,3006,2.5508396472533543,34.0
3007,3007,2.5516908774111005,34.0
3008,3008,2.5525377628538344,34.0
3009,3009,2.5533846388260524,34.0
3010,3010,2.554235952496529,34.0
3011,3011,2.555082835091485,34.0
3012,3012,2.555934096309874,34.0
3013,3013,2.5567811055315866,34.0
3014,3014,2.5576277671919927,34.0
3015,3015,2.5584792522589366,34.0
3016,3016,2.5593261507484644,34.0
3017,3017,2.5601774101124866,34.0
3018,3018,2.561024198797014,34.0
3019,3019,2.5618711855014165,34.0
3020,3020,2.5627225004964407,34.0
3021,3021,2.5635693819655314,34.0
3022,3022,2.5644207011328803,34.0
3023,3023,2.5652674497498404,34.0
3024,3024,2.56611457573043,34.0
3025,3025,2.5669656821754243,34.0
3026,3026,2.56781268146303,34.0
3027,3027,2.568663752608829,34.0
3028,3028,2.5695108527607387,34.0
3029,3029,2.570357676545779,34.0
3030,3030,2.571209328042136,34.0
3031,3031,2.572055947714382,34.0
3032,3032,2.5729072448280124,34.0
3033,3033,2.573754123979145,34.0
3034,3034,2.5746009997526804,34.0
3035,3035,2.5754523207743967,34.0
3036,3036,2.576299076676369,34.0
3037,3037,2.577150507171949,34.0
3038,3038,2.577997400429514,34.0
3039,3039,2.578844288190205,34.0
3040,3040,2.57969548271762,34.0
3041,3041,2.5805427565177275,34.0
3042,3042,2.5813900062772968,34.0
3043,3043,2.5822407252258723,34.0
3044,3044,2.58308783504698,34.0
3045,3045,2.583938879701827,34.0
3046,3046,2.584785764416059,34.0
3047,3047,2.585632617937194,34.0
3048,3048,2.5864840145243537,34.0
3049,3049,2.5873308367861645,34.0
3050,3050,2.5881823629803127,34.0
3051,3051,2.5890290339787803,34.0
3052,3052,2.5898759034607144,34.0
3053,3053,2.590727251039611,34.0
3054,3054,2.591574102905061,34.0
3055,3055,2.5924255458513894,34.0
3056,3056,2.593272305727005,34.0
3057,3057,2.594119057986471,34.0
3058,3058,2.594970336688889,34.0
3059,3059,2.5958174443244935,34.0
3060,3060,2.5966687889231577,34.0
3061,3061,2.5975154417753226,34.0
3062,3062,2.5983625606033534,34.0
3063,3063,2.5992137199640277,34.0
3064,3064,2.6000606384542255,34.0
3065,3065,2.6009119690789118,34.0
3066,3066,2.601758658223682,34.0
3067,3067,2.6026056869162453,34.0
3068,3068,2.603457095490562,34.0
3069,3069,2.60430393728945,34.0
3070,3070,2.6051551813549465,34.0
3071,3071,2.6060019985172485,34.0
3072,3072,2.60684888097975,34.0
3073,3073,2.6077005985710358,34.0
3074,3074,2.6085471957921977,34.0
3075,3075,2.6093985298607083,34.0
3076,3076,2.61024525086085,34.0
3077,3077,2.6110922084914314,34.0
3078,3078,2.6119435931576622,34.0
3079,3079,2.61279053317176,34.0
3080,3080,2.6136373486783766,34.0
3081,3081,2.614488636652629,34.0
3082,3082,2.6153355432218977,34.0
3083,3083,2.6161868597401514,34.0
3084,3084,2.6170337438583378,34.0
3085,3085,2.617880621088876,34.0
3086,3086,2.6187319437000487,34.0
3087,3087,2.6195788573556475,34.0
3088,3088,2.620438006454044,34.0
3089,3089,2.6212770205736162,34.0
3090,3090,2.6221238950888317,34.0
3091,3091,2.6229752155145007,34.0
3092,3092,2.6238223731517785,34.0
3093,3093,2.624673357009888,34.0
3094,3094,2.625520269142257,34.0
3095,3095,2.6263672547870214,34.0
3096,3096,2.627218287785848,34.0
3097,3097,2.62806532409456,34.0
3098,3098,2.628916714986165,34.0
3099,3099,2.629763445390595,34.0
3100,3100,2.630610449777709,34.0
3101,3101,2.6314617559644913,34.0
3102,3102,2.6323089203569623,34.0
3103,3103,2.6331600772672235,34.0
3104,3104,2.634006824890772,34.0
3105,3105,2.6348536257611377,34.0
3106,3106,2.635705038375325,34.0
3107,3107,2.636551904744572,34.0
3108,3108,2.6374030244350433,34.0
3109,3109,2.638250002728568,34.0
3110,3110,2.6390969897641074,34.0
3111,3111,2.6399485771523583,34.0
3112,3112,2.6407951362927755,34.0
3113,3113,2.641646318501897,34.0
3114,3114,2.6424933105707167,34.0
3115,3115,2.643340528210005,34.0
3116,3116,2.6441978370481065,34.0
3117,3117,2.6450384506914353,34.0
3118,3118,2.645889797078239,34.0
3119,3119,2.64673663702276,34.0
3120,3120,2.6475835229953133,34.0
3121,3121,2.64843481514189,34.0
3122,3122,2.649281952248679,34.0
3123,3123,2.650133031076855,34.0
3124,3124,2.650979860756132,34.0
3125,3125,2.6518267891804377,34.0
3126,3126,2.652678105632464,34.0
3127,3127,2.653524984717369,34.0
3128,3128,2.6543762331538736,34.0
3129,3129,2.6552231332328584,34.0
3130,3130,2.656069991125001,34.0
3131,3131,2.656921539704005,34.0
3132,3132,2.6577685211764446,34.0
3133,3133,2.6586195669571553,34.0
3134,3134,2.6594665388928522,34.0
3135,3135,2.6603133228752345,34.0
3136,3136,2.6611648409234157,34.0
3137,3137,2.6620114406612183,34.0
3138,3138,2.6628584225310226,34.0
3139,3139,2.663709649311172,34.0
3140,3140,2.6645565976036925,34.0
3141,3141,2.66540791326099,34.0
3142,3142,2.66625507136186,34.0
3143,3143,2.6671016778548555,34.0
3144,3144,2.6679529908630584,34.0
3145,3145,2.668799984322654,34.0
3146,3146,2.6696511829561658,34.0
3147,3147,2.6704980664783053,34.0
3148,3148,2.6713449643717873,34.0
3149,3149,2.6721961591641112,34.0
3150,3150,2.673043110900455,34.0
3151,3151,2.6738944538434346,34.0
3152,3152,2.674741285774443,34.0
3153,3153,2.6755884546703763,34.0
3154,3154,2.676439824369219,34.0
3155,3155,2.6772865635818905,34.0
3156,3156,2.6781376555230882,34.0
3157,3157,2.678984535601404,34.0
3158,3158,2.679831417467859,34.0
3159,3159,2.6806826210021972,34.0
3160,3160,2.681529615653886,34.0
3161,3161,2.6823808930979833,34.0
3162,3162,2.6832278348339926,34.0
3163,3163,2.684075040618579,34.0
3164,3164,2.684926053484281,34.0
3165,3165,2.6857728941573034,34.0
3166,3166,2.686624270942476,34.0
3167,3167,2.6874710683690175,34.0
3168,3168,2.688318049973912,34.0
3169,3169,2.689169397552808,34.0
3170,3170,2.6900162440538407,34.0
3171,3171,2.6908676368660402,34.0
3172,3172,2.691714719666375,34.0
3173,3173,2.6925613131788046,34.0
3174,3174,2.693412505255805,34.0
3175,3175,2.694259537524647,34.0
3176,3176,2.6951108345058232,34.0
3177,3177,2.6959577103455863,34.0
3178,3178,2.6968051450120076,34.0
3179,3179,2.6976558541589313,34.0
3180,3180,2.6985030646456614,34.0
3181,3181,2.6993540538681877,34.0
3182,3182,2.700201310382949,34.0
3183,3183,2.701047813826137,34.0
3184,3184,2.701899181207021,34.0
3185,3185,2.7027464069922766,34.0
3186,3186,2.7035972048176653,34.0
3187,3187,2.704444292585055,34.0
3188,3188,2.70529110663467,34.0
3189,3189,2.7061424838172066,34.0
3190,3190,2.7069894695944257,34.0
3191,3191,2.7078408591614833,34.0
3192,3192,2.7086875144640605,34.0
3193,3193,2.70953441494041,34.0
3194,3194,2.71038557920191,34.0
3195,3195,2.7112325893508067,34.0
3196,3196,2.7120838473240534,34.0
3197,3197,2.712930784026782,34.0
3198,3198,2.7137778908676573,34.0
3199,3199,2.714629018240504,34.0
3200,3200,2.71547590997484,34.0
3201,3201,2.71632689860132,34.0
3202,3202,2.7171740621328353,34.0
3203,3203,2.718020830154419,34.0
3204,3204,2.7188722625043655,34.0
3205,3205,2.719719133708212,34.0
3206,3206,2.7205660119321613,34.0
3207,3207,2.7214173296425077,34.0
3208,3208,2.7222643225722845,34.0
3209,3209,2.7231154362360637,34.0
3210,3210,2.723962276114358,34.0
3211,3211,2.724809339311388,34.0
3212,3212,2.72566075305144,34.0
3213,3213,2.726507478290134,34.0
3214,3214,2.727358799179395,34.0
3215,3215,2.728206066886584,34.0
3216,3216,2.7290529066324236,34.0
3217,3217,2.7299038701587253,34.0
3218,3218,2.730750701692369,34.0
3219,3219,2.731602000594139,34.0
3220,3220,2.732448941866557,34.0
3221,3221,2.7332957161797418,34.0
3222,3222,2.7341470132933723,34.0
3223,3223,2.734994023111131,34.0
3224,3224,2.7358453345298765,34.0
3225,3225,2.7366924279265934,34.0
3226,3226,2.73753929608398,34.0
3227,3227,2.7383904657761255,34.0
3228,3228,2.7392375039392043,34.0
3229,3229,2.7400886372062896,34.0
3230,3230,2.7409354882107846,34.0
3231,3231,2.741782305704223,34.0
3232,3232,2.7426336814297567,34.0
3233,3233,2.7434805589252043,34.0
3234,3234,2.744332571890619,34.0
3235,3235,2.7451793186532125,34.0
3236,3236,2.7460256466600637,34.0
3237,3237,2.7468768674797484,34.0
3238,3238,2.747723776963022,34.0
3239,3239,2.748575063546499,34.0
3240,3240,2.7494219768709605,34.0
3241,3241,2.750268965760867,34.0
3242,3242,2.7511201011472277,34.0
3243,3243,2.751967052221298,34.0
3244,3244,2.7528139930963516,34.0
3245,3245,2.7536653633912405,34.0
3246,3246,2.7545120984978144,34.0
3247,3247,2.755363504886627,34.0
3248,3248,2.7562105066246456,34.0
3249,3249,2.757057228618198,34.0
3250,3250,2.7579085293743346,34.0
3251,3251,2.758755688402388,34.0
3252,3252,2.7596067765023973,34.0
3253,3253,2.76045354200734,34.0
3254,3254,2.7613006091780132,34.0
3255,3255,2.7621517509222038,34.0
3256,3256,2.762998757825958,34.0
3257,3257,2.76384988533126,34.0
3258,3258,2.764696892367469,34.0
3259,3259,2.765543689529101,34.0
3260,3260,2.7663954778512325,34.0
3261,3261,2.767242839005258,34.0
3262,3262,2.7680934345059924,34.0
3263,3263,2.7689391550752855,34.0
3264,3264,2.769790463778708,34.0
3265,3265,2.770637347565757,34.0
3266,3266,2.771484227048026,34.0
3267,3267,2.772335543433825,34.0
3268,3268,2.7731823613908557,34.0
3269,3269,2.774033394191,34.0
3270,3270,2.7748806197113463,34.0
3271,3271,2.775727776222759,34.0
3272,3272,2.7765791653924525,34.0
3273,3273,2.777425700293647,34.0
3274,3274,2.7782725246085063,34.0
3275,3275,2.7791245345274613,34.0
3276,3276,2.77997061530749,34.0
3277,3277,2.780822053684129,34.0
3278,3278,2.781668811109331,34.0
3279,3279,2.7825159026516815,34.0
3280,3280,2.7833670893642637,34.0
3281,3281,2.78421388288339,34.0
3282,3282,2.7850654359658553,34.0
3283,3283,2.7859125557872986,34.0
3284,3284,2.7867591235372755,34.0
3285,3285,2.7876103801197476,34.0
3286,3286,2.788457277615865,34.0
3287,3287,2.7893042541874777,34.0
3288,3288,2.7901554520262613,34.0
3289,3289,2.7910023478666948,34.0
3290,3290,2.791853660742442,34.0
3291,3291,2.79270068956746,34.0
3292,3292,2.7935474114947847,34.0
3293,3293,2.7943985836373435,34.0
3294,3294,2.7952455323272276,34.0
3295,3295,2.7960968805683986,34.0
3296,3296,2.7969441420502132,34.0
3297,3297,2.797790736688508,34.0
3298,3298,2.7986420842011763,34.0
3299,3299,2.7994889414310453,34.0
3300,3300,2.8003358204497233,34.0
3301,3301,2.8011871421999404,34.0
3302,3302,2.8020339814821877,34.0
3303,3303,2.80288519250022,34.0
3304,3304,2.8037322608629864,34.0
3305,3305,2.8045790412028637,34.0
3306,3306,2.805430422027906,34.0
3307,3307,2.806277565624979,34.0
3308,3308,2.8071286133262845,34.0
3309,3309,2.8079754955238765,34.0
3310,3310,2.808822375602192,34.0
3311,3311,2.809674801362885,34.0
3312,3312,2.81052055782742,34.0
3313,3313,2.811367469959789,34.0
3314,3314,2.8122186998526257,34.0
3315,3315,2.8130656314558453,34.0
3316,3316,2.8139169518152873,34.0
3317,3317,2.8147641242212726,34.0
3318,3318,2.815610724820031,34.0
3319,3319,2.816462041272058,34.0
3320,3320,2.8173088663154178,34.0
3321,3321,2.8181602227687836,34.0
3322,3322,2.819007181459003,34.0
3323,3323,2.8198540023300382,34.0
3324,3324,2.8207056103812325,34.0
3325,3325,2.8215521888600454,34.0
3326,3326,2.8223990727795494,34.0
3327,3327,2.8232503863837985,34.0
3328,3328,2.824097220632765,34.0
3329,3329,2.824948468340768,34.0
3330,3330,2.8257954172955624,34.0
3331,3331,2.8266420703464084,34.0
3332,3332,2.8274934175941677,34.0
3333,3333,2.828340297341347,34.0
3334,3334,2.829187064501974,34.0
3335,3335,2.8300386646058824,34.0
3336,3336,2.8308854814370474,34.0
3337,3337,2.831737067831887,34.0
3338,3338,2.8325837405522662,34.0
3339,3339,2.833430626193682,34.0
3340,3340,2.83428193602297,34.0
3341,3341,2.8351287471585804,34.0
3342,3342,2.8359757840633386,34.0
3343,3343,2.836826877925131,34.0
3344,3344,2.8376736365424264,34.0
3345,3345,2.8385252022080953,34.0
3346,3346,2.8393720164563923,34.0
3347,3347,2.8402189172638788,34.0
3348,3348,2.8410702131191887,34.0
3349,3349,2.841916913986206,34.0
3350,3350,2.8427684744199118,34.0
3351,3351,2.843615708086226,34.0
3352,3352,2.8444623514678744,34.0
3353,3353,2.8453135050667657,34.0
3354,3354,2.8461603888538147,34.0
3355,3355,2.847007594704628,34.0
3356,3356,2.847858970695072,34.0
3357,3357,2.848705757922597,34.0
3358,3358,2.849556829531988,34.0
3359,3359,2.8504039356443616,34.0
3360,3360,2.8512511441442703,34.0
3361,3361,2.8521021776066893,34.0
3362,3362,2.8529487362172867,34.0
3363,3363,2.853795968956418,34.0
3364,3364,2.8546469716231027,34.0
3365,3365,2.8554937622944507,34.0
3366,3366,2.856345437963803,34.0
3367,3367,2.8571920405493842,34.0
3368,3368,2.8580389186408786,34.0
3369,3369,2.8588902829090754,34.0
3370,3370,2.8597370781501135,34.0
3371,3371,2.860583947632048,34.0
3372,3372,2.861435388856464,34.0
3373,3373,2.862282244430648,34.0
3374,3374,2.8631293415360974,34.0
3375,3375,2.8639801233344615,34.0
3376,3376,2.8648272575272453,34.0
3377,3377,2.865678595635626,34.0
3378,3378,2.866525645520952,34.0
3379,3379,2.8673720703522365,34.0
3380,3380,2.8682237310542003,34.0
3381,3381,2.869070519540045,34.0
3382,3382,2.869917420215077,34.0
3383,3383,2.8707687722974353,34.0
3384,3384,2.871615618334876,34.0
3385,3385,2.872466921210289,34.0
3386,3386,2.8733138073152964,34.0
3387,3387,2.874160684214698,34.0
3388,3388,2.875011902385288,34.0
3389,3389,2.875858844717343,34.0
3390,3390,2.876705569492446,34.0
3391,3391,2.877557080056932,34.0
3392,3392,2.8784038950999578,34.0
3393,3393,2.879255203406016,34.0
3394,3394,2.88010215666559,34.0
3395,3395,2.880949040783776,34.0
3396,3396,2.881800351010429,34.0
3397,3397,2.8826473259925844,34.0
3398,3398,2.8834940450721316,34.0
3399,3399,2.8843454022539987,34.0
3400,3400,2.885192269616657,34.0
3401,3401,2.8860391866498523,34.0
3402,3402,2.8868910023238925,34.0
3403,3403,2.8877376821968292,34.0
3404,3404,2.8885886833402847,34.0
3405,3405,2.8894355640808747,34.0
3406,3406,2.8902823865413665,34.0
3407,3407,2.8911337746514207,34.0
3408,3408,2.8919806458552677,34.0
3409,3409,2.89282752222485,34.0
3410,3410,2.8936788403987883,34.0
3411,3411,2.894525707893901,34.0
3412,3412,2.8953773709138235,34.0
3413,3413,2.8962237089210086,34.0
3414,3414,2.8970708424515195,34.0
3415,3415,2.8979220774438645,34.0
3416,3416,2.8987689877218665,34.0
3417,3417,2.899617085589303,34.0
3418,3418,2.9004671990209157,34.0
3419,3419,2.901314074794451,34.0
3420,3420,2.902160895731714,34.0
3421,3421,2.90301226913929,34.0
3422,3422,2.903858940601349,34.0
3423,3423,2.9047102354632486,34.0
3424,3424,2.90555721282959,34.0
3425,3425,2.9064044786161847,34.0
3426,3426,2.907255514992608,34.0
3427,3427,2.908102390236324,34.0
3428,3428,2.9089494852887254,34.0
3429,3429,2.9098006105422973,34.0
3430,3430,2.9106474914153417,34.0
3431,3431,2.9114942207601335,34.0
3432,3432,2.9123457371526293,34.0
3433,3433,2.9131924784183503,34.0
3434,3434,2.914043804870711,34.0
3435,3435,2.914890707929929,34.0
3436,3436,2.915737618274159,34.0
3437,3437,2.916588923070165,34.0
3438,3438,2.9174356905619305,34.0
3439,3439,2.918282711704572,34.0
3440,3440,2.9191340174939904,34.0
3441,3441,2.9199807743231454,34.0
3442,3442,2.9208277246687144,34.0
3443,3443,2.921679117613369,34.0
3444,3444,2.9225262530644733,34.0
3445,3445,2.9233772888448497,34.0
3446,3446,2.924224171506034,34.0
3447,3447,2.925071053902308,34.0
3448,3448,2.92592224266794,34.0
3449,3449,2.9267692542738386,34.0
3450,3450,2.9276161277956434,34.0
3451,3451,2.9284674315982393,34.0
3452,3452,2.929314592546887,34.0
3453,3453,2.930161474082205,34.0
3454,3454,2.931012550128831,34.0
3455,3455,2.9318591687414375,34.0
3456,3456,2.9327105180422466,34.0
3457,3457,2.933557631174723,34.0
3458,3458,2.9344044401910563,34.0
3459,3459,2.93525578253799,34.0
3460,3460,2.9361026724179586,34.0
3461,3461,2.9369495784574084,34.0
3462,3462,2.937800816429986,34.0
3463,3463,2.938647776113616,34.0
3464,3464,2.939494627714157,34.0
3465,3465,2.9403459470801883,34.0
3466,3466,2.941192828681734,34.0
3467,3467,2.942044049832556,34.0
3468,3468,2.9428910854789945,34.0
3469,3469,2.9437380269500943,34.0
3470,3470,2.9445891863769953,34.0
3471,3471,2.9454361069202424,34.0
3472,3472,2.94628299150202,34.0
3473,3473,2.9471343014637634,34.0
3474,3474,2.9479811754491596,34.0
3475,3475,2.9488280786408323,34.0
3476,3476,2.94967938111888,34.0
3477,3477,2.9505262053012844,34.0
3478,3478,2.9513734211524327,34.0
3479,3479,2.9522244570652645,34.0
3480,3480,2.9530713423755435,34.0
3481,3481,2.95392265730434,34.0
3482,3482,2.9547694930765367,34.0
3483,3483,2.9556164183881544,34.0
3484,3484,2.956467781861623,34.0
3485,3485,2.9573148937357803,34.0
3486,3486,2.958161517182986,34.0
3487,3487,2.9590128191974427,34.0
3488,3488,2.959859693182839,34.0
3489,3489,2.9607066678338576,34.0
3490,3490,2.9615578985214235,34.0
3491,3491,2.9624048049582377,34.0
3492,3492,2.9632516503996325,34.0
3493,3493,2.9641032486491734,34.0
3494,3494,2.964949816597832,34.0
3495,3495,2.965796806746059,34.0
3496,3496,2.9666480003462903,34.0
3497,3497,2.967494855456882,34.0
3498,3498,2.96834643152025,34.0
3499,3499,2.9691933964358435,34.0
3500,3500,2.970040010478761,34.0
3501,3501,2.97089131143358,34.0
3502,3502,2.9717381934324902,34.0
3503,3503,2.9725853699445723,34.0
3504,3504,2.9734363813532725,34.0
3505,3505,2.9742831503020386,34.0
3506,3506,2.975130143827862,34.0
3507,3507,2.975981407695347,34.0
3508,3508,2.9768282912837134,34.0
3509,3509,2.9776752127541433,34.0
3510,3510,2.978526520331701,34.0
3511,3511,2.9793732940488384,34.0
3512,3512,2.9802205641402137,34.0
3513,3513,2.981071597536405,34.0
3514,3514,2.9819184814559088,34.0
3515,3515,2.9827696610821617,34.0
3516,3516,2.9836166824234858,34.0
3517,3517,2.9844635093212126,34.0
3518,3518,2.9853151577711103,34.0
3519,3519,2.9861618519491624,34.0
3520,3520,2.987008565266927,34.0
3521,3521,2.9878599525822533,34.0
3522,3522,2.98870677696334,34.0
3523,3523,2.9895536615451177,34.0
3524,3524,2.990405033694373,34.0
3525,3525,2.991251841518614,34.0
3526,3526,2.9920987864335378,34.0
3527,3527,2.992950069109599,34.0
3528,3528,2.993797028395864,34.0
3529,3529,2.994643974767791,34.0
3530,3530,2.995495458973779,34.0
3531,3531,2.9963420666588676,34.0
3532,3532,2.9971893301275045,34.0
3533,3533,2.998040258685748,34.0
3534,3534,2.998887074788411,34.0
3535,3535,2.9997385793924334,34.0
3536,3536,3.0005855160289348,34.0
3537,3537,3.0014321783516142,34.0
3538,3538,3.0022834728161496,34.0
3539,3539,3.003130400578181,34.0
3540,3540,3.0039772319793703,34.0
3541,3541,3.00482860452599,34.0
3542,3542,3.0056754294368955,34.0
3543,3543,3.0065222779247502,34.0
3544,3544,3.007373653186692,34.0
3545,3545,3.0082204280959237,34.0
3546,3546,3.009067365659608,34.0
3547,3547,3.0099187013175754,34.0
3548,3548,3.0107655700710083,34.0
3549,3549,3.0116125074360105,34.0
3550,3550,3.012463830709458,34.0
3551,3551,3.0133108288049697,34.0
3552,3552,3.0141575926542283,34.0
3553,3553,3.0150088004933466,34.0
3554,3554,3.0158557862043374,34.0
3555,3555,3.0167026017771827,34.0
3556,3556,3.0175539335277346,34.0
3557,3557,3.0184009212255476,34.0
3558,3558,3.0192524694071876,34.0
3559,3559,3.020099093980259,34.0
3560,3560,3.020945888426569,34.0
3561,3561,3.0217972510390814,34.0
3562,3562,3.022644130984942,34.0
3563,3563,3.023491011791759,34.0
3564,3564,3.024342321819729,34.0
3565,3565,3.0251892731587087,34.0
3566,3566,3.026036037471559,34.0
3567,3567,3.0268875475062265,34.0
3568,3568,3.027734284268486,34.0
3569,3569,3.0285815653536057,34.0
3570,3570,3.029432474308543,34.0
3571,3571,3.030279286901156,34.0
3572,3572,3.031126170290841,34.0
3573,3573,3.0319774985313415,34.0
3574,3574,3.0328244263596007,34.0
3575,3575,3.0336715777715044,34.0
3576,3576,3.0345226160022944,34.0
3577,3577,3.0353695942958194,34.0
3578,3578,3.0362163821193913,34.0
3579,3579,3.037067721949683,34.0
3580,3580,3.0379145130846235,34.0
3581,3581,3.038761323822869,34.0
3582,3582,3.0396130469110276,34.0
3583,3583,3.0404596463839213,34.0
3584,3584,3.041306674083074,34.0
3585,3585,3.0421576552920873,34.0
3586,3586,3.0430046146445804,34.0
3587,3587,3.0438515545262237,34.0
3588,3588,3.0447029070059455,34.0
3589,3589,3.04554985013273,34.0
3590,3590,3.046396598815918,34.0
3591,3591,3.04724791208903,34.0
3592,3592,3.0480947477287716,34.0
3593,3593,3.048941754168934,34.0
3594,3594,3.049793001347118,34.0
3595,3595,3.0506399508979585,34.0
3596,3596,3.0514867061376574,34.0
3597,3597,3.0523382478952414,34.0
3598,3598,3.053185029493438,34.0
3599,3599,3.0540319491095014,34.0
3600,3600,3.05488325006432,34.0
3601,3601,3.0557300839159223,34.0
3602,3602,3.056581126915084,34.0
3603,3603,3.057428286804093,34.0
3604,3604,3.0582753060923684,34.0
3605,3605,3.05912648220857,34.0
3606,3606,3.0599736378590268,34.0
3607,3607,3.0608202453454334,34.0
3608,3608,3.0616714891460206,34.0
3609,3609,3.0625185870461995,34.0
3610,3610,3.0633652507596545,34.0
3611,3611,3.0642166356245677,34.0
3612,3612,3.06506379087766,34.0
3613,3613,3.0659106718169324,34.0
3614,3614,3.066761851509412,34.0
3615,3615,3.0676088618569897,34.0
3616,3616,3.0684554652373,34.0
3617,3617,3.0693067790402306,34.0
3618,3618,3.0701537507772447,34.0
3619,3619,3.071000525355339,34.0
3620,3620,3.071851682861646,34.0
3621,3621,3.072698831293318,34.0
3622,3622,3.0735454187790556,34.0
3623,3623,3.074396620459027,34.0
3624,3624,3.075243720743391,34.0
3625,3625,3.076090466711256,34.0
3626,3626,3.0769419038295744,34.0
3627,3627,3.0777887153625487,34.0
3628,3628,3.0786359880367913,34.0
3629,3629,3.0794868661959964,34.0
3630,3630,3.0803338618410954,34.0
3631,3631,3.081180752515793,34.0
3632,3632,3.0820321248637303,34.0
3633,3633,3.0828789344761107,34.0
3634,3634,3.0837258197201622,34.0
3635,3635,3.084577138821284,34.0
3636,3636,3.0854240781731077,34.0
3637,3637,3.086270862221718,34.0
3638,3638,3.0871220892667766,34.0
3639,3639,3.0879691557089486,34.0
3640,3640,3.0888162971205175,34.0
3641,3641,3.0896673868762123,34.0
3642,3642,3.0905141356256274,34.0
3643,3643,3.091361085904969,34.0
3644,3644,3.092212363746431,34.0
3645,3645,3.0930592593881823,34.0
3646,3646,3.0939060733715693,34.0
3647,3647,3.0947574755218294,34.0
3648,3648,3.0956042180458705,34.0
3649,3649,3.096452722152075,34.0
3650,3650,3.097302529149586,34.0
3651,3651,3.0981494230031967,34.0
3652,3652,3.0989962887101696,34.0
3653,3653,3.0998474756876626,34.0
3654,3654,3.100694726771779,34.0
3655,3655,3.101541663010915,34.0
3656,3656,3.1023926335573195,34.0
3657,3657,3.103239546550644,34.0
3658,3658,3.104086791541841,34.0
3659,3659,3.1049376585748463,34.0
3660,3660,3.1057849555545385,34.0
3661,3661,3.106631484495269,34.0
3662,3662,3.1074827996227476,34.0
3663,3663,3.1083294838666915,34.0
3664,3664,3.1091767038239375,34.0
3665,3665,3.110027929941813,34.0
3666,3666,3.1108748082982163,34.0
3667,3667,3.111721624467108,34.0
3668,3668,3.1125730029741923,34.0
3669,3669,3.113419823580318,34.0
3670,3670,3.1142667698197894,34.0
3671,3671,3.115113602413071,34.0
3672,3672,3.115964911447631,34.0
3673,3673,3.1168118411964847,34.0
3674,3674,3.1176587191555236,34.0
3675,3675,3.1185100275940365,34.0
3676,3676,3.1193571923838723,34.0
3677,3677,3.120203805234697,34.0
3678,3678,3.121055138044887,34.0
3679,3679,3.1219019435511695,34.0
3680,3680,3.1227489266792934,34.0
3681,3681,3.123600092993842,34.0
3682,3682,3.1244469691647425,34.0
3683,3683,3.125293948517905,34.0
3684,3684,3.1261452604002424,34.0
3685,3685,3.1269921367698243,34.0
3686,3686,3.1278398514456223,34.0
3687,3687,3.128690276477072,34.0
3688,3688,3.129537522064315,34.0
3689,3689,3.1303840299447376,34.0
3690,3690,3.131235624021954,34.0
3691,3691,3.1320822987291543,34.0
3692,3692,3.1329292539755498,34.0
3693,3693,3.133780461615986,34.0
3694,3694,3.1346273834175533,34.0
3695,3695,3.135474268462923,34.0
3696,3696,3.1363255925973257,34.0
3697,3697,3.1371723909510507,34.0
3698,3698,3.1380193996429444,34.0
3699,3699,3.138870657020145,34.0
3700,3700,3.1397174825933245,34.0
3701,3701,3.140564405851894,34.0
3702,3702,3.141415749788284,34.0
3703,3703,3.1422626309262376,34.0
3704,3704,3.143109356628524,34.0
3705,3705,3.1439607746733556,34.0
3706,3706,3.1448079644971423,34.0
3707,3707,3.145654432574908,34.0
3708,3708,3.1465059385697045,34.0
3709,3709,3.147352758248647,34.0
3710,3710,3.148199669056469,34.0
3711,3711,3.1490508819288676,34.0
3712,3712,3.149897784392039,34.0
3713,3713,3.1507447293731903,34.0
3714,3714,3.1515960485405388,34.0
3715,3715,3.152442912989192,34.0
3716,3716,3.1532897967100144,34.0
3717,3717,3.154141111108992,34.0
3718,3718,3.154987993703948,34.0
3719,3719,3.15583476126194,34.0
3720,3720,3.1566861806975473,34.0
3721,3721,3.157533057464493,34.0
3722,3722,3.158379943503274,34.0
3723,3723,3.1592312065760293,34.0
3724,3724,3.160078156789144,34.0
3725,3725,3.1609250098466872,34.0
3726,3726,3.161771886017588,34.0
3727,3727,3.162623186773724,34.0
3728,3728,3.1634703552060657,34.0
3729,3729,3.1643169534206392,34.0
3730,3730,3.1651688993639415,34.0
3731,3731,3.1660153789652723,34.0
3732,3732,3.166862032148573,34.0
3733,3733,3.1677135652303696,34.0
3734,3734,3.168560170663728,34.0
3735,3735,3.1694070584244196,34.0
3736,3736,3.1702584354082743,34.0
3737,3737,3.1711053336328936,34.0
3738,3738,3.1719522372219298,34.0
3739,3739,3.172803502745099,34.0
3740,3740,3.1736506638262014,34.0
3741,3741,3.174497208264139,34.0
3742,3742,3.175348584387038,34.0
3743,3743,3.176195624272029,34.0
3744,3744,3.177042282422383,34.0
3745,3745,3.17789413564735,34.0
3746,3746,3.17874054160383,34.0
3747,3747,3.17958737121688,34.0
3748,3748,3.1804387391275837,34.0
3749,3749,3.1812856165568033,34.0
3750,3750,3.1821333779229053,34.0
3751,3751,3.1829837556017764,34.0
3752,3752,3.1838305718368956,34.0
3753,3753,3.1846775952312676,34.0
3754,3754,3.185529176725282,34.0
3755,3755,3.1863757753372193,34.0
3756,3756,3.187222607665592,34.0
3757,3757,3.188074024319649,34.0
3758,3758,3.1889210171831976,34.0
3759,3759,3.1897677254014547,34.0
3760,3760,3.1906190374824734,34.0
3761,3761,3.191465936501821,34.0
3762,3762,3.192312796579466,34.0
3763,3763,3.1931647664308542,34.0
3764,3764,3.194010813501146,34.0
3765,3765,3.1948578835195964,34.0
3766,3766,3.195709439251158,34.0
3767,3767,3.1965560154120127,34.0
3768,3768,3.197403310868475,34.0
3769,3769,3.1982542250553765,34.0
3770,3770,3.1991010941399467,34.0
3771,3771,3.1999478906393053,34.0
3772,3772,3.200798989269469,34.0
3773,3773,3.2016462288300196,34.0
3774,3774,3.202493093808492,34.0
3775,3775,3.2033402637640633,34.0
3776,3776,3.2041922358671826,34.0
3777,3777,3.2050384822818967,34.0
3778,3778,3.205885617799229,34.0
3779,3779,3.2067366180155013,34.0
3780,3780,3.207583344247606,34.0
3781,3781,3.2084299960401323,34.0
3782,3782,3.2092822058995565,34.0
3783,3783,3.2101284941699766,34.0
3784,3784,3.2109752076864244,34.0
3785,3785,3.211826515860028,34.0
3786,3786,3.2126734033558098,34.0
3787,3787,3.2135202915138668,34.0
3788,3788,3.2143714769019023,34.0
3789,3789,3.2152184704939524,34.0
3790,3790,3.216065289245711,34.0
3791,3791,3.216916660467783,34.0
3792,3792,3.217763538824188,34.0
3793,3793,3.2186104206244153,34.0
3794,3794,3.2194617748922774,34.0
3795,3795,3.2203086141082977,34.0
3796,3796,3.221155493987931,34.0
3797,3797,3.222007107072407,34.0
3798,3798,3.2228536200523377,34.0
3799,3799,3.2237005739741855,34.0
3800,3800,3.224551835457484,34.0
3801,3801,3.225398756199413,34.0
3802,3802,3.22624583363533,34.0
3803,3803,3.2270969631274546,34.0
3804,3804,3.2279441082477565,34.0
3805,3805,3.2287907210323548,34.0
3806,3806,3.2296420318550534,34.0
3807,3807,3.2304889166355135,34.0
3808,3808,3.2313358722792733,34.0
3809,3809,3.2321876724561056,34.0
3810,3810,3.233034279611376,34.0
3811,3811,3.2338808838526414,34.0
3812,3812,3.234732200039758,34.0
3813,3813,3.2355790762768852,34.0
3814,3814,3.236425923042827,34.0
3815,3815,3.2372772571113377,34.0
3816,3816,3.2381241034799157,34.0
3817,3817,3.23897104077869,34.0
3818,3818,3.2398177135652966,34.0
3819,3819,3.2406691459814714,34.0
3820,3820,3.2415160630808932,34.0
3821,3821,3.2423629867368278,34.0
3822,3822,3.243214246299532,34.0
3823,3823,3.244061349100537,34.0
3824,3824,3.244908064272669,34.0
3825,3825,3.245759371386634,34.0
3826,3826,3.2466062555710473,34.0
3827,3827,3.2474534183740618,34.0
3828,3828,3.248304412894779,34.0
3829,3829,3.24915134218004,34.0
3830,3830,3.2499981455670466,34.0
3831,3831,3.2508496331506307,34.0
3832,3832,3.2516963631576963,34.0
3833,3833,3.252543112370703,34.0
3834,3834,3.25339462796847,34.0
3835,3835,3.2542414794365566,34.0
3836,3836,3.2550883518987233,34.0
3837,3837,3.255939666695065,34.0
3838,3838,3.256786696513494,34.0
3839,3839,3.25763343334198,34.0
3840,3840,3.2584846434990564,34.0
3841,3841,3.25933161980576,34.0
3842,3842,3.2601785288916694,34.0
3843,3843,3.261029825939072,34.0
3844,3844,3.2618768442339365,34.0
3845,3845,3.2627235621876185,34.0
3846,3846,3.263574814796448,34.0
3847,3847,3.2644218090507726,34.0
3848,3848,3.265268847544988,34.0
3849,3849,3.2661201226049,34.0
3850,3850,3.2669668224122788,34.0
3851,3851,3.267813683350881,34.0
3852,3852,3.2686652484867307,34.0
3853,3853,3.2695119222667484,34.0
3854,3854,3.2703590404987337,34.0
3855,3855,3.2712101174725428,34.0
3856,3856,3.272056826882892,34.0
3857,3857,3.272904529240397,34.0
3858,3858,3.2737551643451055,34.0
3859,3859,3.2746021127700806,34.0
3860,3860,3.2754488331079483,34.0
3861,3861,3.276300161745813,34.0
3862,3862,3.277147436539332,34.0
3863,3863,3.2779940191904697,34.0
3864,3864,3.278845273918576,34.0
3865,3865,3.279692337314288,34.0
3866,3866,3.2805391054020987,34.0
3867,3867,3.281390387150977,34.0
3868,3868,3.2822378013531366,34.0
3869,3869,3.283084441423416,34.0
3870,3870,3.2839359884129635,34.0
3871,3871,3.2847828575637608,34.0
3872,3872,3.285629092057546,34.0
3873,3873,3.2864805606338714,34.0
3874,3874,3.2873274496528833,34.0
3875,3875,3.28817437171936,34.0
3876,3876,3.289025570352872,34.0
3877,3877,3.2898725118901995,34.0
3878,3878,3.29071933541033,34.0
3879,3879,3.2915706477562585,34.0
3880,3880,3.2924174890915556,34.0
3881,3881,3.293264427582423,34.0
3882,3882,3.2941157699955834,34.0
3883,3883,3.294962660405371,34.0
3884,3884,3.2958095423380533,34.0
3885,3885,3.296660803821352,34.0
3886,3886,3.2975077982081307,34.0
3887,3887,3.2983548539876937,34.0
3888,3888,3.2992059293058182,34.0
3889,3889,3.3000528134902325,34.0
3890,3890,3.3008996458848316,34.0
3891,3891,3.301750835975011,34.0
3892,3892,3.3025978244675533,34.0
3893,3893,3.3034447111686065,34.0
3894,3894,3.3042916489309735,34.0
3895,3895,3.3051432432068726,34.0
3896,3896,3.3059898396333054,34.0
3897,3897,3.306836723751492,34.0
3898,3898,3.3076880126529264,34.0
3899,3899,3.3085349535279804,34.0
3900,3900,3.309381805459658,34.0
3901,3901,3.310233169926538,34.0
3902,3902,3.3110801174905564,34.0
3903,3903,3.3119267923302123,34.0
3904,3904,3.312778190308147,34.0
3905,3905,3.3136250644259984,34.0
3906,3906,3.3144718756278357,34.0
3907,3907,3.315323290096389,34.0
3908,3908,3.3161702349450852,34.0
3909,3909,3.3170170092582696,34.0
3910,3910,3.3178684586948823,34.0
3911,3911,3.3187152201599543,34.0
3912,3912,3.3195620318253836,34.0
3913,3913,3.3204134913947843,34.0
3914,3914,3.3212603590223524,34.0
3915,3915,3.322107240623898,34.0
3916,3916,3.3229584781328834,34.0
3917,3917,3.323805577754974,34.0
3918,3918,3.3246525202194848,34.0
3919,3919,3.325503574079938,34.0
3920,3920,3.3263504428333706,34.0
3921,3921,3.3271972843673496,34.0
3922,3922,3.328048802283075,34.0
3923,3923,3.328895456857151,34.0
3924,3924,3.3297424450847837,34.0
3925,3925,3.330593700872527,34.0
3926,3926,3.331440507570902,34.0
3927,3927,3.3322877403100333,34.0
3928,3928,3.3331387770175933,34.0
3929,3929,3.333985657095909,34.0
3930,3930,3.3348325369093152,34.0
3931,3931,3.3356838498512897,34.0
3932,3932,3.3365306034353046,34.0
3933,3933,3.3373775843116973,34.0
3934,3934,3.3382292059395042,34.0
3935,3935,3.339075762298372,34.0
3936,3936,3.339922919538286,34.0
3937,3937,3.3407739343908096,34.0
3938,3938,3.3416207902961306,34.0
3939,3939,3.3424675491783353,34.0
3940,3940,3.3433189341757035,34.0
3941,3941,3.34416609260771,34.0
3942,3942,3.345012815992038,34.0
3943,3943,3.345864170392354,34.0
3944,3944,3.346711020535893,34.0
3945,3945,3.347557968099912,34.0
3946,3946,3.3484091606405046,34.0
3947,3947,3.3492560861508056,34.0
3948,3948,3.3501028964254593,34.0
3949,3949,3.3509541559881635,34.0
3950,3950,3.351801048715909,33.5
3951,3951,3.352647989127371,33.5
3952,3952,3.353499356508255,33.5
3953,3953,3.3543462508254582,33.5
3954,3954,3.355193160639869,33.5
3955,3955,3.356044388413429,33.5
3956,3956,3.356891435980797,33.5
3957,3957,3.3577381961213217,33.5
3958,3958,3.3585895001226,33.5
3959,3959,3.3594364878866414,33.5
3960,3960,3.360283227364222,33.5
3961,3961,3.361134525603718,33.5
3962,3962,3.361982028881709,33.5
3963,3963,3.3628283433781734,33.5
3964,3964,3.363680209716161,33.5
3965,3965,3.36452692091465,33.5
3966,3966,3.3653733250829916,33.5
3967,3967,3.3662247218026056,33.5
3968,3968,3.3670716077751583,33.5
3969,3969,3.367918768392669,33.5
3970,3970,3.3687697586748335,33.5
3971,3971,3.369616716371642,33.5
3972,3972,3.370463518235419,33.5
3973,3973,3.371314643025398,33.5
3974,3974,3.372161663969358,33.5
3975,3975,3.373008575240771,33.5
3976,3976,3.3738599563969505,33.5
3977,3977,3.3747069282664195,33.5
3978,3978,3.375553714964125,33.5
3979,3979,3.3764104080200195,33.5
3980,3980,3.377251947455936,33.5
3981,3981,3.3780985239479278,33.5
3982,3982,3.378950100607342,33.5
3983,3983,3.3797969161801866,33.5
3984,3984,3.3806437902980377,33.5
3985,3985,3.3814949046903187,33.5
3986,3986,3.382342001795769,33.5
3987,3987,3.3831930847300424,33.5
3988,3988,3.3840402480628757,33.5
3989,3989,3.3848870684040917,33.5
3990,3990,3.385738432606061,33.5
3991,3991,3.3865852889087464,33.5
3992,3992,3.387432199054295,33.5
3993,3993,3.3882836655113433,33.5
3994,3994,3.389130324059062,33.5
3995,3995,3.389977056516541,33.5
3996,3996,3.3908286113209196,33.5
3997,3997,3.3916757375001914,33.5
3998,3998,3.392522337436676,33.5
3999,3999,3.3933736542860666,33.5
4000,4000,3.394220523834229,33.5
4001,4001,3.39506795167923,33.5
4002,4002,3.39591866950194,33.5
4003,4003,3.3967656082577173,33.5
4004,4004,3.3976126707262466,33.5
4005,4005,3.3984635982248523,33.5
4006,4006,3.399310682945781,33.5
4007,4007,3.4001577083269754,33.5
4008,4008,3.4010088788138497,33.5
4009,4009,3.4018557622035344,33.5
4010,4010,3.4027026421493956,33.5
4011,4011,3.4035539594623776,33.5
4012,4012,3.4044008427858357,33.5
4013,4013,3.4052477310101192,33.5
4014,4014,3.406099317404959,33.5
4015,4015,3.406945852372381,33.5
4016,4016,3.4077928329176372,33.5
4017,4017,3.4086443985170787,33.5
4018,4018,3.409490946398841,33.5
4019,4019,3.410337827338113,33.5
4020,4020,3.4111891328626207,33.5
4021,4021,3.4120360289017357,33.5
4022,4022,3.412887061370743,33.5
4023,4023,3.4137342246373494,33.5
4024,4024,3.4145810847149956,33.5
4025,4025,3.41543239110046,33.5
4026,4026,3.416279268662134,33.5
4027,4027,3.4171261254946392,33.5
4028,4028,3.4179774151245756,33.5
4029,4029,3.418824406398667,33.5
4030,4030,3.419671566486359,33.5
4031,4031,3.420522601803144,33.5
4032,4032,3.4213697516255914,33.5
4033,4033,3.4222163449393377,33.5
4034,4034,3.423067720664872,33.5
4035,4035,3.4239145759079186,33.5
4036,4036,3.42476147029135,33.5
4037,4037,3.425612745814853,33.5
4038,4038,3.4264596284098094,33.5
4039,4039,3.4273065051105287,33.5
4040,4040,3.4281575604279833,33.5
4041,4041,3.429004684421751,33.5
4042,4042,3.429851560857561,33.5
4043,4043,3.4307028800911374,33.5
4044,4044,3.43154976050059,33.5
4045,4045,3.4324013726578824,33.5
4046,4046,3.4332479592164358,33.5
4047,4047,3.4340948379039764,33.5
4048,4048,3.4349461470709906,33.5
4049,4049,3.4357916689581347,33.5
4050,4050,3.4366429903772144,33.5
4051,4051,3.437489889529017,33.5
4052,4052,3.438336389991972,33.5
4053,4053,3.439187679489453,33.5
4054,4054,3.4400346869230267,33.5
4055,4055,3.4408816364076404,33.5
4056,4056,3.4417331573698258,33.5
4057,4057,3.442580057382583,33.5
4058,4058,3.4434266804324256,33.5
4059,4059,3.4442779525121052,33.5
4060,4060,3.4451247607999376,33.5
4061,4061,3.4459717006815804,33.5
4062,4062,3.4468229560719603,33.5
4063,4063,3.4476698349581825,33.5
4064,4064,3.4485212125380835,33.5
4065,4065,3.44936787241035,33.5
4066,4066,3.4502148019605214,33.5
4067,4067,3.4510662879546485,33.5
4068,4068,3.45191310664018,33.5
4069,4069,3.4527600385083086,33.5
4070,4070,3.453611438075701,33.5
4071,4071,3.4544582326544657,33.5
4072,4072,3.4553052983019086,33.5
4073,4073,3.4561564244164362,33.5
4074,4074,3.4570033016469743,33.5
4075,4075,3.4578507386313544,33.5
4076,4076,3.4587015891075135,33.5
4077,4077,3.459548438919915,33.5
4078,4078,3.460395255949762,33.5
4079,4079,3.4612465738587908,33.5
4080,4080,3.4620934454600016,33.5
4081,4081,3.462944762772984,33.5
4082,4082,3.4637918158372245,33.5
4083,4083,3.4646385233932073,33.5
4084,4084,3.4654898393154143,33.5
4085,4085,3.4663366672727802,33.5
4086,4086,3.4671835628483034,33.5
4087,4087,3.4680348628759385,33.5
4088,4088,3.4688817900419235,33.5
4089,4089,3.4697285307115977,33.5
4090,4090,3.4705799792872534,33.5
4091,4091,3.471426860756344,33.5
4092,4092,3.4722737324900104,33.5
4093,4093,3.473125052452088,33.5
4094,4094,3.4739719633261363,33.5
4095,4095,3.4748239856296115,33.5
4096,4096,3.4756700628995896,33.5
4097,4097,3.4765169794691935,33.5
4098,4098,3.477368255323834,33.5
4099,4099,3.478215093082852,33.5
4100,4100,3.4790620817740754,33.5
4101,4101,3.4799133948485057,33.5
4102,4102,3.480760260754161,33.5
4103,4103,3.4816076635652125,33.5
4104,4104,3.482459021276898,33.5
4105,4105,3.48330519815286,33.5
4106,4106,3.4841521075699062,33.5
4107,4107,3.485003574755457,33.5
4108,4108,3.4858506231837803,33.5
4109,4109,3.4867017234034012,33.5
4110,4110,3.4875489001141653,33.5
4111,4111,3.4883954920371374,33.5
4112,4112,3.4892468760410944,33.5
4113,4113,3.4900938365856806,33.5
4114,4114,3.490940567387475,33.5
4115,4115,3.4917918905946945,33.5
4116,4116,3.4926387110683654,33.5
4117,4117,3.493485938509305,33.5
4118,4118,3.4943368991878296,33.5
4119,4119,3.4951839507950675,33.5
4120,4120,3.4960306469599405,33.5
4121,4121,3.496881976524989,33.5
4122,4122,3.497728879782889,33.5
4123,4123,3.498580230805609,33.5
4124,4124,3.4994270315435196,33.5
4125,4125,3.5002739176485274,33.5
4126,4126,3.501125297943751,33.5
4127,4127,3.5019722005393765,33.5
4128,4128,3.502819221019745,33.5
4129,4129,3.503670371108585,33.5
4130,4130,3.5045175216595332,33.5
4131,4131,3.5053640715943444,33.5
4132,4132,3.506215324865447,33.5
4133,4133,3.507062325278918,33.5
4134,4134,3.5079091595278844,33.5
4135,4135,3.508760514855384,33.5
4136,4136,3.509607336786058,33.5
4137,4137,3.5104588004615573,33.5
4138,4138,3.511305526428752,33.5
4139,4139,3.512152710556984,33.5
4140,4140,3.5130037614372047,33.5
4141,4141,3.513850915763113,33.5
4142,4142,3.5146975237131124,33.5
4143,4143,3.5155508378479214,33.5
4144,4144,3.5163957087861166,33.5
4145,4145,3.5172425022390152,33.5
4146,4146,3.5180938274330567,33.5
4147,4147,3.5189407457907995,33.5
4148,4148,3.519792031712002,33.5
4149,4149,3.5206389771567452,33.5
4150,4150,3.5214858620034324,33.5
4151,4151,3.522337171037992,33.5
4152,4152,3.5231840519772635,33.5
4153,4153,3.5240309325853985,33.5
4154,4154,3.5248823188410867,33.5
4155,4155,3.525728992091284,33.5
4156,4156,3.5265758854813045,33.5
4157,4157,3.527427313592699,33.5
4158,4158,3.5282741924126944,33.5
4159,4159,3.5291255036989844,33.5
4160,4160,3.529972379008929,33.5
4161,4161,3.5308191374275424,33.5
4162,4162,3.531670572492811,33.5
4163,4163,3.53251745528645,33.5
4164,4164,3.5333643963601853,33.5
4165,4165,3.5342156530751123,33.5
4166,4166,3.53506238480409,33.5
4167,4167,3.5359094518423078,33.5
4168,4168,3.536760727630721,33.5
4169,4169,3.5376075010167227,33.5
4170,4170,3.538458750512864,33.5
4171,4171,3.5393058041069243,33.0
4172,4172,3.540152680741416,33.0
4173,4173,3.541003933019108,33.0
4174,4174,3.5418511708577474,33.0
4175,4175,3.5426979551712674,33.0
4176,4176,3.5435489676396057,33.0
4177,4177,3.544395840432909,33.0
4178,4178,3.5452469309171044,33.0
4179,4179,3.5460944179031584,33.0
4180,4180,3.5469409708182016,33.0
4181,4181,3.5477923348877165,33.0
4182,4182,3.5486391633749013,33.0
4183,4183,3.549485966033406,33.0
4184,4184,3.5503372742732364,33.0
4185,4185,3.5511853960487576,33.0
4186,4186,3.55203155166573,33.0
4187,4187,3.552882580757141,33.0
4188,4188,3.553729305134879,33.0
4189,4189,3.5545806045664676,33.0
4190,4190,3.5554276218679215,33.0
4191,4191,3.5562743029991792,33.0
4192,4192,3.5571257358789445,33.0
4193,4193,3.557972542643547,33.0
4194,4194,3.558819783594873,33.0
4195,4195,3.559670552412669,33.0
4196,4196,3.5605176524983513,33.0
4197,4197,3.561364539133178,33.0
4198,4198,3.562215903666284,33.0
4199,4199,3.56306271870931,33.0
4200,4200,3.563914047744539,33.0
4201,4201,3.564760974844297,33.0
4202,4202,3.5656078611479867,33.0
4203,4203,3.566459296279483,33.0
4204,4204,3.5673060502608616,33.0
4205,4205,3.568152770929867,33.0
4206,4206,3.5690042599704537,33.0
4207,4207,3.5698509352736996,33.0
4208,4208,3.5707024992836844,33.0
4209,4209,3.57154967268308,33.0
4210,4210,3.572396211028099,33.0
4211,4211,3.5732475213209787,33.0
4212,4212,3.5740944008694755,33.0
4213,4213,3.574941281411383,33.0
4214,4214,3.5757926020357345,33.0
4215,4215,3.5766393222411472,33.0
4216,4216,3.5774906408786777,33.0
4217,4217,3.578337614138921,33.0
4218,4218,3.579184605876604,33.0
4219,4219,3.5800358080201677,33.0
4220,4220,3.58088316877683,33.0
4221,4221,3.581729620827569,33.0
4222,4222,3.5825808757543567,33.0
4223,4223,3.5834278227885563,33.0
4224,4224,3.5842749807569714,33.0
4225,4225,3.5851259526279238,33.0
4226,4226,3.585973172121578,33.0
4227,4227,3.5868241320716012,33.0
4228,4228,3.5876710183752913,33.0
4229,4229,3.5885178989171975,33.0
4230,4230,3.589369216561318,33.0
4231,4231,3.5902161879671945,33.0
4232,4232,3.591063037580914,33.0
4233,4233,3.5919144014517466,33.0
4234,4234,3.5927611637115477,33.0
4235,4235,3.5936127738820183,33.0
4236,4236,3.5944593883885276,33.0
4237,4237,3.595306216014756,33.0
4238,4238,3.5961575876341922,33.0
4239,4239,3.5970044515530266,33.0
4240,4240,3.5978511858648723,33.0
4241,4241,3.598703188300133,33.0
4242,4242,3.59954984234439,33.0
4243,4243,3.60040088057518,33.0
4244,4244,3.6012475448846817,33.0
4245,4245,3.6020945203966566,33.0
4246,4246,3.6029459653960334,33.0
4247,4247,3.6037927724255456,33.0
4248,4248,3.6046397188636985,33.0
4249,4249,3.605490962929195,33.0
4250,4250,3.606337773601214,33.0
4251,4251,3.6071892200575935,33.0
4252,4252,3.6080360482798683,33.0
4253,4253,3.6088829384909737,33.0
4254,4254,3.6097345773379015,33.0
4255,4255,3.6105811148219638,33.0
4256,4256,3.611428053776423,33.0
4257,4257,3.612279578447342,33.0
4258,4258,3.6131262414322953,33.0
4259,4259,3.6139775611956915,33.0
4260,4260,3.614824532005522,33.0
4261,4261,3.6156712562508053,33.0
4262,4262,3.616522639592489,33.0
4263,4263,3.617369794779353,33.0
4264,4264,3.618216395179431,33.0
4265,4265,3.6190677492486105,33.0
4266,4266,3.6199145956171885,33.0
4267,4267,3.6207658542527086,33.0
4268,4268,3.6216127868493397,33.0
4269,4269,3.622459609177378,33.0
4270,4270,3.6233112817340425,33.0
4271,4271,3.624157860543993,33.0
4272,4272,3.625009062356419,33.0
4273,4273,3.6258560089270278,33.0
4274,4274,3.6267029255628587,33.0
4275,4275,3.627555612723032,33.0
4276,4276,3.6284011401732768,33.0
4277,4277,3.6292480328347945,33.0
4278,4278,3.630099320345454,33.0
4279,4279,3.6309462006224527,33.0
4280,4280,3.631797445217768,33.0
4281,4281,3.6326443881458705,33.0
4282,4282,3.6334912725289668,33.0
4283,4283,3.6343425809012526,33.0
4284,4284,3.6351894640260274,33.0
4285,4285,3.6360407778289585,33.0
4286,4286,3.636887676252259,33.0
4287,4287,3.637734577788247,33.0
4288,4288,3.638585839072863,33.0
4289,4289,3.6394327161709468,33.0
4290,4290,3.640279599560632,33.0
4291,4291,3.6411308844884234,33.0
4292,4292,3.6419776892662044,33.0
4293,4293,3.642829046050708,33.0
4294,4294,3.6436759877204894,33.0
4295,4295,3.644522866010665,33.0
4296,4296,3.6453742157750653,33.0
4297,4297,3.646221059362093,33.0
4298,4298,3.647072376741303,33.0
4299,4299,3.647919252647294,33.0
4300,4300,3.648766134712431,33.0
4301,4301,3.649617449177636,33.0
4302,4302,3.6504643289910423,33.0
4303,4303,3.6513112167517345,33.0
4304,4304,3.6521625310844845,33.0
4305,4305,3.653009410103162,33.0
4306,4306,3.6538607563575107,33.0
4307,4307,3.6547076125939686,33.0
4308,4308,3.6555546752611803,33.0
4309,4309,3.6564057605134117,33.0
4310,4310,3.6572526027758916,33.0
4311,4311,3.6581039396921793,33.0
4312,4312,3.658950877322091,33.0
4313,4313,3.6597977019018604,33.0
4314,4314,3.66064907974667,33.0
4315,4315,3.6614958044555457,33.0
4316,4316,3.6623428391085735,33.0
4317,4317,3.6631941533750956,33.0
4318,4318,3.664041028155221,33.0
4319,4319,3.664892345070839,33.0
4320,4320,3.6657392132282256,33.0
4321,4321,3.6665861172146266,33.0
4322,4322,3.667437425520685,33.0
4323,4323,3.668284257054329,33.0
4324,4324,3.669135898682806,33.0
4325,4325,3.6699824282195834,33.0
4326,4326,3.6708293810817936,33.0
4327,4327,3.6716805084546413,33.0
4328,4328,3.6725278484159047,33.0
4329,4329,3.6733788841300545,33.0
4330,4330,3.67422575559881,33.0
4331,4331,3.6750725134213766,33.0
4332,4332,3.675923956102795,33.0
4333,4333,3.676770740085178,33.0
4334,4334,3.677617622613907,33.0
4335,4335,3.67846885184447,33.0
4336,4336,3.6793158513969844,33.0
4337,4337,3.6801671659946447,33.0
4338,4338,3.681014087266392,33.0
4339,4339,3.6818609720468523,33.0
4340,4340,3.682712162401941,33.0
4341,4341,3.683559164669779,33.0
4342,4342,3.684410476287206,33.0
4343,4343,3.685257367756632,33.0
4344,4344,3.6861042488945857,33.0
4345,4345,3.6869555642869734,33.0
4346,4346,3.687802460524771,33.0
4347,4347,3.6886492470900216,33.0
4348,4348,3.6895007660653856,33.0
4349,4349,3.690347450176875,33.0
4350,4350,3.6911987788147402,33.0
4351,4351,3.692045662403107,33.0
4352,4352,3.692892595132192,33.0
4353,4353,3.6937437801228636,33.0
4354,4354,3.694590785106023,33.0
4355,4355,3.6954426640934415,33.0
4356,4356,3.6962890093194107,33.0
4357,4357,3.6971357079346974,33.0
4358,4358,3.69798741751247,33.0
4359,4359,3.698834039568901,33.0
4360,4360,3.6996856296724743,33.0
4361,4361,3.700532245635986,33.0
4362,4362,3.7013791910807288,33.0
4363,4363,3.702230713235008,33.0
4364,4364,3.7030773740344576,33.0
4365,4365,3.7039285188913347,33.0
4366,4366,3.704775638447868,33.0
4367,4367,3.705622358719508,33.0
4368,4368,3.706473655568229,33.0
4369,4369,3.707320541607009,33.0
4370,4370,3.7081719103786677,33.0
4371,4371,3.709019062254164,33.0
4372,4372,3.7098659435908,33.0
4373,4373,3.710717240836886,33.0
4374,4374,3.711563886536492,33.0
4375,4375,3.7124107420444488,33.0
4376,4376,3.713262084457609,33.0
4377,4377,3.7141089659267004,33.0
4378,4378,3.714960517684619,33.0
4379,4379,3.7158073526620865,33.0
4380,4380,3.7166539530621634,33.0
4381,4381,3.717505198982027,33.0
4382,4382,3.7183521403868993,33.0
4383,4383,3.7192035066419176,33.0
4384,4384,3.720050264000893,33.0
4385,4385,3.720897270176146,33.0
4386,4386,3.721748622059822,33.0
4387,4387,3.7225954320695664,33.0
4388,4388,3.7234467826286957,33.0
4389,4389,3.7242936631706027,33.0
4390,4390,3.7251402988036473,33.0
4391,4391,3.7259917995664815,33.0
4392,4392,3.7268387864033374,33.0
4393,4393,3.7276899216572446,33.0
4394,4394,3.7285368639230727,33.0
4395,4395,3.729384047521486,33.0
4396,4396,3.7302351621786753,33.0
4397,4397,3.731082058880064,33.0
4398,4398,3.731933320562044,33.0
4399,4399,3.732780291967922,33.0
4400,4400,3.7336270841625003,33.0
4401,4401,3.734478694001833,33.0
4402,4402,3.7353255651394526,33.0
4403,4403,3.7361766682730777,33.0
4404,4404,3.737023464706209,33.0
4405,4405,3.737871446013451,33.0
4406,4406,3.7387216209703023,33.0
4407,4407,3.739568594164319,33.0
4408,4408,3.740419868628184,33.0
4409,4409,3.7412667500310475,33.0
4410,4410,3.7421136385202414,33.0
4411,4411,3.7429648824532826,33.0
4412,4412,3.7438118192884655,33.0
4413,4413,3.7446631387207243,33.0
4414,4414,3.745510016547309,33.0
4415,4415,3.746356970469157,33.0
4416,4416,3.7472082411580616,33.0
4417,4417,3.7480550426244736,33.0
4418,4418,3.748906638291147,33.0
4419,4419,3.7497535628080367,33.0
4420,4420,3.750600077708562,33.0
4421,4421,3.751451437274615,33.0
4422,4422,3.7522983323203194,33.0
4423,4423,3.753149611751239,33.0
4424,4424,3.7539966041511956,33.0
4425,4425,3.754843373497327,33.0
4426,4426,3.7556947361098394,33.0
4427,4427,3.7565416174464756,33.0
4428,4428,3.757392928600311,33.0
4429,4429,3.758239821063148,33.0
4430,4430,3.7590866835912067,33.0
4431,4431,3.7599380079905194,33.0
4432,4432,3.7607848217752244,33.0
4433,4433,3.761636193129751,33.0
4434,4434,3.7624830180406565,33.0
4435,4435,3.7633298456668856,33.0
4436,4436,3.7641812064912585,33.0
4437,4437,3.765028144650989,33.0
4438,4438,3.765879474348492,33.0
4439,4439,3.766726344691382,33.0
4440,4440,3.7675731610589556,33.0
4441,4441,3.7684245385064026,33.0
4442,4442,3.7692723115947513,33.0
4443,4443,3.770119267569648,33.0
4444,4444,3.7709704995817614,33.0
4445,4445,3.7718173931042354,33.0
4446,4446,3.772668640746011,33.0
4447,4447,3.7735155279106567,33.0
4448,4448,3.774362519317203,33.0
4449,4449,3.7752137806018196,33.0
4450,4450,3.776060648428069,33.0
4451,4451,3.7769122657510965,33.0
4452,4452,3.777758860323164,33.0
4453,4453,3.778605743249258,33.0
4454,4454,3.779456954068608,33.0
4455,4455,3.7803042168749696,33.0
4456,4456,3.7811552506685255,33.0
4457,4457,3.7820021383629907,33.0
4458,4458,3.7828490405612523,33.0
4459,4459,3.7837002095911236,33.0
4460,4460,3.7845472300714915,33.0
4461,4461,3.7853983259863324,33.0
4462,4462,3.7862452633513346,33.0
4463,4463,3.7870921885967253,33.0
4464,4464,3.7879437428712843,33.0
4465,4465,3.788790430691507,33.0
4466,4466,3.789637514220343,33.0
4467,4467,3.7904887093438044,33.0
4468,4468,3.7913355817397436,33.0
4469,4469,3.792187142703268,33.0
4470,4470,3.7930340203311714,33.0
4471,4471,3.7938808146450254,33.0
4472,4472,3.7947319384415943,33.0
4473,4473,3.7955788160032697,33.0
4474,4474,3.7964300086763165,33.0
4475,4475,3.7972770059771013,33.0
4476,4476,3.798123892214563,33.0
4477,4477,3.79897505806552,33.0
4478,4478,3.7998219764232637,33.0
4479,4479,3.800673400825924,33.0
4480,4480,3.8015202891164357,33.0
4481,4481,3.802371323373582,33.0
4482,4482,3.8032183951801724,33.0
4483,4483,3.804065959321128,33.0
4484,4484,3.8049166882038117,33.0
4485,4485,3.8057635090086195,33.0
4486,4486,3.80661488102542,33.0
4487,4487,3.8074617682562932,33.0
4488,4488,3.8083086598581737,33.0
4489,4489,3.809159912268321,33.0
4490,4490,3.810006845858362,33.0
4491,4491,3.810857972237799,33.0
4492,4492,3.81170496278339,33.0
4493,4493,3.8125520294242436,33.0
4494,4494,3.8134032031562595,33.0
4495,4495,3.814250103831291,33.0
4496,4496,3.8151014218065473,33.0
4497,4497,3.815948302216,33.0
4498,4498,3.816795192890697,33.0
4499,4499,3.817646496958203,33.0
4500,4500,3.8184935680362915,33.0
4501,4501,3.8193446821636625,33.0
4502,4502,3.820191770593326,33.0
4503,4503,3.821038456029362,33.0
4504,4504,3.82188972208235,33.0
4505,4505,3.8227366599109436,33.0
4506,4506,3.823587890863419,33.0
4507,4507,3.824434793790181,33.0
4508,4508,3.825281524856886,33.0
4509,4509,3.8261330278052226,33.0
4510,4510,3.826979918546147,33.0
4511,4511,3.82782678577635,33.0
4512,4512,3.8286781073278853,33.0
4513,4513,3.829524986015426,33.0
4514,4514,3.83037649889787,33.0
4515,4515,3.831223028898239,33.0
4516,4516,3.83207007156478,33.0
4517,4517,3.8329213472207386,33.0
4518,4518,3.833768321739303,33.0
4519,4519,3.8346195944812567,33.0
4520,4520,3.835466411047512,33.0
4521,4521,3.8363133613930813,33.0
4522,4522,3.837164917257097,33.0
4523,4523,3.838011506398519,33.0
4524,4524,3.8388626792695786,33.0
4525,4525,3.8397097472349797,33.0
4526,4526,3.8405566302935283,33.0
4527,4527,3.841407909790675,33.0
4528,4528,3.8422548206647233,32.5
4529,4529,3.8431060671806336,32.5
4530,4530,3.8439528108305403,32.5
4531,4531,3.844799957672755,32.5
4532,4532,3.8456511988904745,32.5
4533,4533,3.846500179701381,32.5
4534,4534,3.847349388798078,32.5
4535,4535,3.8481962184111276,32.5
4536,4536,3.849043146702978,32.5
4537,4537,3.8498944709036085,32.5
4538,4538,3.8507413575384355,32.5
4539,4539,3.851592606902122,32.5
4540,4540,3.8524396408928765,32.5
4541,4541,3.8532864361339145,32.5
4542,4542,3.8541377032465407,32.5
4543,4543,3.8549845774968463,32.5
4544,4544,3.855835941168997,32.5
4545,4545,3.85668276309967,32.5
4546,4546,3.8575295011202493,32.5
4547,4547,3.8583810291025378,32.5
4548,4548,3.8592279274596115,32.5
4549,4549,3.8600794894165467,32.5
4550,4550,3.860925976700253,32.5
4551,4551,3.861772883335749,32.5
4552,4552,3.8626242729028064,32.5
4553,4553,3.8634710523155,32.5
4554,4554,3.8643224355909553,32.5
4555,4555,3.8651693842808403,32.5
4556,4556,3.866016266743342,32.5
4557,4557,3.8668675912751085,32.5
4558,4558,3.867714409033458,32.5
4559,4559,3.868566075894568,32.5
4560,4560,3.8694127860996455,32.5
4561,4561,3.870259473853641,32.5
4562,4562,3.871110857990053,32.5
4563,4563,3.8719577332337702,32.5
4564,4564,3.872808982398775,32.5
4565,4565,3.8736558649275037,32.5
4566,4566,3.874502895275752,32.5
4567,4567,3.8753541337119213,32.5
4568,4568,3.8762009401453867,32.5
4569,4569,3.8770478280385334,32.5
4570,4570,3.877899234626028,32.5
4571,4571,3.878746047947142,32.5
4572,4572,3.8795974555280472,32.5
4573,4573,3.8804442801740433,32.5
4574,4574,3.8812912766138714,32.5
4575,4575,3.882142413722144,32.5
4576,4576,3.8829892890320883,32.5
4577,4577,3.883840523759524,32.5
4578,4578,3.8846874854962032,32.5
4579,4579,3.8855346997578937,32.5
4580,4580,3.8863857728905145,32.5
4581,4581,3.887232604291704,32.5
4582,4582,3.88808393087652,32.5
4583,4583,3.8889309167199664,32.5
4584,4584,3.88977769460943,32.5
4585,4585,3.89062900059753,32.5
4586,4586,3.8914761579036714,32.5
4587,4587,3.8923271044095356,32.5
4588,4588,3.8931740225023694,32.5
4589,4589,3.89402096496688,32.5
4590,4590,3.8948722626103294,32.5
4591,4591,3.895719701382849,32.5
4592,4592,3.8965705988804498,32.5
4593,4593,3.897417340543535,32.5
4594,4594,3.8982644944058524,32.5
4595,4595,3.8991155307160485,32.5
4596,4596,3.8999623676803377,32.5
4597,4597,3.900813792149225,32.5
4598,4598,3.901660600238376,32.5
4599,4599,3.9025075160794787,32.5
4600,4600,3.903358753124873,32.5
4601,4601,3.9042060729530124,32.5
4602,4602,3.9050569589932755,32.5
4603,4603,3.9059040943781533,32.5
4604,4604,3.906750720805592,32.5
4605,4605,3.9076020971934002,32.5
4606,4606,3.908449010517862,32.5
4607,4607,3.9092958025137583,32.5
4608,4608,3.910147156847848,32.5
4609,4609,3.9109940746757723,32.5
4610,4610,3.911845292448998,32.5
4611,4611,3.912692203587955,32.5
4612,4612,3.913538978232278,32.5
4613,4613,3.9143903157446123,32.5
4614,4614,3.9152372587389417,32.5
4615,4615,3.9160885763168336,32.5
4616,4616,3.9169354597727457,32.5
4617,4617,3.9177822987238566,32.5
4618,4618,3.9186335923936633,32.5
4619,4619,3.9194805353217657,32.5
4620,4620,3.9203318385283157,32.5
4621,4621,3.921178737547662,32.5
4622,4622,3.9220255115297107,32.5
4623,4623,3.9228768824868734,32.5
4624,4624,3.92372380607658,32.5
4625,4625,3.924575118356281,32.5
4626,4626,3.9254219375716315,32.5
4627,4627,3.9262688810957798,32.5
4628,4628,3.927120220926073,32.5
4629,4629,3.927966965039571,32.5
4630,4630,3.928818376527892,32.5
4631,4631,3.9296651633580524,32.5
4632,4632,3.9305121466848587,32.5
4633,4633,3.9313635944657856,32.5
4634,4634,3.9322106156084273,32.5
4635,4635,3.9330574564139043,32.5
4636,4636,3.9339088256491554,32.5
4637,4637,3.934755424526003,32.5
4638,4638,3.9356066648827652,32.5
4639,4639,3.9364536164866553,32.5
4640,4640,3.937300503783755,32.5
4641,4641,3.938151701754994,32.5
4642,4642,3.938998690843582,32.5
4643,4643,3.9398500194152195,32.5
4644,4644,3.940696852604548,32.5
4645,4645,3.9415437769227557,32.5
4646,4646,3.9423954296774335,32.5
4647,4647,3.943241855634583,32.5
4648,4648,3.9440932987795936,32.5
4649,4649,3.9449404697948034,32.5
4650,4650,3.945786996086439,32.5
4651,4651,3.9466385593016944,32.5
4652,4652,3.9474850665198433,32.5
4653,4653,3.9483362727695046,32.5
4654,4654,3.9491834241814083,32.5
4655,4655,3.9500303224060267,32.5
4656,4656,3.9508815071980155,32.5
4657,4657,3.951728516022364,32.5
4658,4658,3.952575390736262,32.5
4659,4659,3.9534267401032976,32.5
4660,4660,3.9542736421028772,32.5
4661,4661,3.9551248606046046,32.5
4662,4662,3.9559717908170486,32.5
4663,4663,3.956819314559301,32.5
4664,4664,3.957670838104354,32.5
4665,4665,3.95851687543922,32.5
4666,4666,3.9593681942092043,32.5
4667,4667,3.9602151185274126,32.5
4668,4668,3.9610619445641837,32.5
4669,4669,3.9619132671091286,32.5
4670,4670,3.962760086986753,32.5
4671,4671,3.963606978058815,32.5
4672,4672,3.9644583528571653,32.5
4673,4673,3.965305232405662,32.5
4674,4674,3.9661565040217504,32.5
4675,4675,3.9670035027133093,32.5
4676,4676,3.967850246363216,32.5
4677,4677,3.9687016607655425,32.5
4678,4678,3.969548503094249,32.5
4679,4679,3.970400107966529,32.5
4680,4680,3.9712471052010856,32.5
4681,4681,3.9720939005745777,32.5
4682,4682,3.9729448375436993,32.5
4683,4683,3.9737920308775374,32.5
4684,4684,3.974643033477995,32.5
4685,4685,3.9754900830984115,32.5
4686,4686,3.9763367383347616,32.5
4687,4687,3.9771881257163155,32.5
4688,4688,3.97803505745199,32.5
4689,4689,3.9788820850186877,32.5
4690,4690,3.9797332630554836,32.5
4691,4691,3.9805801640616525,32.5
4692,4692,3.9814317277405,32.5
4693,4693,3.9822782829072745,32.5
4694,4694,3.9831252098745766,32.5
4695,4695,3.9839765250682833,32.5
4696,4696,3.98482331097126,32.5
4697,4697,3.985674673848682,32.5
4698,4698,3.986521539820565,32.5
4699,4699,3.9873687736855614,32.5
4700,4700,3.988219874898592,32.5
4701,4701,3.989066703716914,32.5
4702,4702,3.9899136487642926,32.5
4703,4703,3.9907649415069155,32.5
4704,4704,3.9916118454933165,32.5
4705,4705,3.992463071544965,32.5
4706,4706,3.9933099186420447,32.5
4707,4707,3.994156999124421,32.5
4708,4708,3.9950079945060946,32.5
4709,4709,3.9958550496896112,32.5
4710,4710,3.996706349518564,32.5
4711,4711,3.9975532431072653,32.5
4712,4712,3.9984003749158643,32.5
4713,4713,3.9992515477206974,32.5
4714,4714,4.000098638203409,32.5
4715,4715,4.000945197211371,32.5
4716,4716,4.001796587175793,32.5
4717,4717,4.00264353328281,32.5
4718,4718,4.003494581513935,32.5
4719,4719,4.004341729746924,32.5
4720,4720,4.005188622673352,32.5
4721,4721,4.1922486211193934,32.5
4722,4722,4.192258067594635,32.5
4723,4723,4.192269181013107,32.5
4724,4724,4.192280016938845,32.5
4725,4725,4.1922880740960435,32.5
4726,4726,4.192300299604733,32.5
4727,4727,4.1923119690683155,32.5
4728,4728,4.192321970661482,32.5
4729,4729,4.19233113957776,32.5
4730,4730,4.192337807681826,32.5
4731,4731,4.192344753543536,32.5
4732,4732,4.192351699802611,32.5
4733,4733,4.192358923885558,32.5
4734,4734,4.192365313900842,32.5
4735,4735,4.192373093499078,32.5
4736,4736,4.192380317449571,32.5
4737,4737,4.192386707928446,32.5
4738,4738,4.1923944871955445,32.5
4739,4739,4.192403377890587,32.5
4740,4740,4.1924103242158886,32.5
4741,4741,4.192417270474964,32.5
4742,4742,4.192423938115438,32.5
4743,4743,4.192430609795783,32.5
4744,4744,4.192437280019124,32.5
4745,4745,4.1924439484543266,32.5
4746,4746,4.19245061662462,32.5
4747,4747,4.192457007169724,32.5
4748,4748,4.192464224762387,32.5
4749,4749,4.192470893727409,32.5
4750,4750,4.1924770114156935,32.5
4751,4751,4.192483400901159,32.5
4752,4752,4.192490345637004,32.5
4753,4753,4.1924975675344465,32.5
4754,4754,4.192504234247738,32.5
4755,4755,4.192510906060536,32.5
4756,4756,4.192517853975296,32.5
4757,4757,4.192525633639759,32.5
4758,4758,4.192532297174135,32.5
4759,4759,4.192538689706061,32.5
4760,4760,4.192545077006022,32.5
4761,4761,4.192551466955079,32.5
4762,4762,4.192558696601125,32.5
4763,4763,4.192565636701055,32.5
4764,4764,4.192572588721911,32.5
4765,4765,4.192578973505232,32.5
4766,4766,4.192585641079479,32.5
4767,4767,4.192592309382227,32.5
4768,4768,4.192598705755341,32.5
4769,4769,4.192605646252632,32.5
4770,4770,4.192612042162153,32.5
4771,4771,4.192618432508574,32.5
4772,4772,4.192625651359558,32.5
4773,4773,4.192632046871715,32.5
4774,4774,4.192638992667198,32.5
4775,4775,4.192645660638808,32.5
4776,4776,4.192652326623599,32.5
4777,4777,4.192659274869495,32.5
4778,4778,4.192665943106015,32.5
4779,4779,4.19267316142718,32.5
4780,4780,4.192680109871758,32.5
4781,4781,4.192686503132184,32.5
4782,4782,4.192692338029544,32.5
4783,4783,4.192698445849948,32.5
4784,4784,4.192704001598888,32.5
4785,4785,4.1927098419268924,32.5
4786,4786,4.1927156766255695,32.5
4787,4787,4.192721786697706,32.5
4788,4788,4.192727621263928,32.5
4789,4789,4.192733452982373,32.5
4790,4790,4.192739290661282,32.5
4791,4791,4.192745127677918,32.5
4792,4792,4.192750942707062,32.5
4793,4793,4.192757151987817,32.5
4794,4794,4.192762710319625,32.5
4795,4795,4.192768547799852,32.5
4796,4796,4.192774748073684,32.5
4797,4797,4.192782244682312,32.5
4798,4798,4.1927880844804974,32.5
4799,4799,4.192794191439947,32.5
4800,4800,4.19280085961024,32.5
4801,4801,4.192806972397698,32.5
4802,4802,4.192813084721566,32.5
4803,4803,4.19281975309054,32.5
4804,4804,4.192826420797242,32.5
4805,4805,4.192833092411359,32.5
4806,4806,4.192839484943284,32.5
4807,4807,4.1928455975982875,32.5
4808,4808,4.192851987878481,32.5
4809,4809,4.192858100401031,32.5
4810,4810,4.192864766253366,32.5
4811,4811,4.1928710270590255,32.5
4812,4812,4.192876857320468,32.5
4813,4813,4.1928829701741535,32.5
4814,4814,4.192889084617297,32.5
4815,4815,4.192895148131583,32.5
4816,4816,4.192900983426306,32.5
4817,4817,4.192907089591027,32.5
4818,4818,4.192913758224911,32.5
4819,4819,4.192919870283869,32.5
4820,4820,4.192925705115,32.5
4821,4821,4.19293154001236,32.5
4822,4822,4.192937375836903,32.5
4823,4823,4.192943490213818,32.5
4824,4824,4.192949602339003,32.5
4825,4825,4.192955993215244,32.5
4826,4826,4.192962101962832,32.5
4827,4827,4.192968492441707,32.5
4828,4828,4.192975716392199,32.5
4829,4829,4.192981828716066,32.5
4830,4830,4.192987385524644,32.5
4831,4831,4.192993220686912,32.5
4832,4832,4.1929993351962835,32.5
4833,4833,4.193005448910925,32.5
4834,4834,4.193013228442934,32.5
4835,4835,4.1930196152130765,32.5
4836,4836,4.1930257292588555,32.5
4837,4837,4.193031563162803,32.5
4838,4838,4.193037675552898,32.5
4839,4839,4.193043510251575,32.5
4840,4840,4.193049621913167,32.5
4841,4841,4.193055734501945,32.5
4842,4842,4.193061846825811,32.5
4843,4843,4.1930676817893975,32.5
4844,4844,4.193073516156939,32.5
4845,4845,4.193079350988071,32.5
4846,4846,4.193085463576847,32.5
4847,4847,4.193091576695442,32.5
4848,4848,4.193097966247135,32.5
4849,4849,4.193104007840157,32.5
4850,4850,4.193110414875878,32.5
4851,4851,4.1931162464618685,32.5
4852,4852,4.193122086524963,32.5
4853,4853,4.1931286795271765,32.5
4854,4854,4.193134514093399,32.5
4855,4855,4.193140624430445,32.5
4856,4856,4.193146787484487,32.5
4857,4857,4.193152616553837,32.5
4858,4858,4.193158731924163,32.5
4859,4859,4.1931645637088355,32.5
4860,4860,4.193170403705703,32.5
4861,4861,4.19317623840438,32.5
4862,4862,4.193182350728247,32.5
4863,4863,4.193188463317023,32.5
4864,4864,4.193194853398535,32.5
4865,4865,4.193200960689121,32.5
4866,4866,4.193207354479365,32.5
4867,4867,4.193213744428423,32.5
4868,4868,4.193219859864977,32.5
4869,4869,4.1932256885369625,32.5
4870,4870,4.193231806688839,32.5
4871,4871,4.193237638738419,32.5
4872,4872,4.193243471516503,32.5
4873,4873,4.193249310586188,32.5
4874,4874,4.1932559767034325,32.5
4875,4875,4.193261813256476,32.5
4876,4876,4.193267642392053,32.5
4877,4877,4.193274037970436,32.5
4878,4878,4.193280701239904,32.5
4879,4879,4.19328709171878,32.5
4880,4880,4.1932937650548086,32.5
4881,4881,4.193299877974722,32.5
4882,4882,4.193305709494484,32.5
4883,4883,4.193311819103029,32.5
4884,4884,4.1933181779252156,32.5
4885,4885,4.193324290182855,32.5
4886,4886,4.1933303970760765,32.5
4887,4887,4.193336787554953,32.5
4888,4888,4.1933431182967285,32.5
4889,4889,4.193349233203464,32.5
4890,4890,4.1933553402291395,32.5
4891,4891,4.193361452950372,32.5
4892,4892,4.193367568320698,32.5
4893,4893,4.193373680644566,32.5
4894,4894,4.193380073308944,32.5
4895,4895,4.193386463787821,32.5
4896,4896,4.193392296234767,32.5
4897,4897,4.193398410810365,32.5
4898,4898,4.193404519756635,32.5
4899,4899,4.193411189251475,32.5
4900,4900,4.1934192429648505,32.5
4901,4901,4.193425361381637,32.5
4902,4902,4.193431193828583,32.5
4903,4903,4.193437292840746,32.5
4904,4904,4.1934431222412325,32.5
4905,4905,4.193449234233962,32.5
4906,4906,4.193455346425375,32.5
4907,4907,4.1934617372353875,32.5
4908,4908,4.193467890686459,32.5
4909,4909,4.193473725385136,32.5
4910,4910,4.193479559752676,32.5
4911,4911,4.193485394583807,32.5
4912,4912,4.193491501808166,32.5
4913,4913,4.193500501645936,32.5
4914,4914,4.193506614367167,32.5
4915,4915,4.193512726955944,32.5
4916,4916,4.193518839743402,32.5
4917,4917,4.193524951736133,32.5
4918,4918,4.193531064324909,32.5
4919,4919,4.193537456923061,33.0
4920,4920,4.1935563561651445,33.0
4921,4921,4.194403614534272,33.0
4922,4922,4.195250401629342,33.0
4923,4923,4.196102169950803,33.0
4924,4924,4.196948886778619,33.0
4925,4925,4.197796184420586,33.0
4926,4926,4.198647274772326,33.0
4927,4927,4.199494433601697,33.0
4928,4928,4.200341419312689,33.0
4929,4929,4.2011927360958525,33.0
4930,4930,4.2020399957233,33.0
4931,4931,4.202887048853769,33.0
4932,4932,4.203738513059086,33.0
4933,4933,4.204585535195139,33.0
4934,4934,4.205432782239384,33.0
4935,4935,4.206279661390517,33.0
4936,4936,4.207130642731984,33.0
4937,4937,4.207977766328388,33.0
4938,4938,4.20882483224074,33.0
4939,4939,4.209676615264681,33.0
4940,4940,4.210523626936807,33.0
4941,4941,4.211370624038908,33.0
4942,4942,4.212222084204355,33.0
4943,4943,4.213069162964821,33.0
4944,4944,4.213915822969542,33.0
4945,4945,4.214767703082827,33.0
4946,4946,4.215614647799068,33.0
4947,4947,4.216461660199696,33.0
4948,4948,4.217308662467532,33.0
4949,4949,4.218160150580936,33.0
4950,4950,4.219007407824199,33.0
4951,4951,4.219854137367673,33.0
4952,4952,4.220705591903792,33.0
4953,4953,4.221552603575918,33.0
4954,4954,4.222399617168638,33.0
4955,4955,4.223250975012779,33.0
4956,4956,4.2240980745024155,33.0
4957,4957,4.224945031139586,33.0
4958,4958,4.225796484748522,33.0
4959,4959,4.226643211311765,33.0
4960,4960,4.227490265170733,33.0
4961,4961,4.228337576919133,33.0
4962,4962,4.229188998275333,33.0
4963,4963,4.230036279095544,33.0
4964,4964,4.230883084800508,33.0
4965,4965,4.231734368933572,33.0
4966,4966,4.23258156657219,33.0
4967,4967,4.2334285225470865,33.0
4968,4968,4.2342798400587505,33.0
4969,4969,4.235127094189325,33.0
4970,4970,4.235974082218276,33.0
4971,4971,4.236821107135879,33.0
4972,4972,4.237672559817632,33.0
4973,4973,4.238519575860765,33.0
4974,4974,4.2393666047520115,33.0
4975,4975,4.240217976901267,33.0
4976,4976,4.241065068244935,33.0
4977,4977,4.241912059452799,33.0
4978,4978,4.242763484451506,33.0
4979,4979,4.243610583146413,33.0
4980,4980,4.24445822874705,33.0
4981,4981,4.245309038228458,33.0
4982,4982,4.2461560608943305,33.0
4983,4983,4.247002800438139,33.0
4984,4984,4.24785011265013,33.0
4985,4985,4.248701486322615,33.0
4986,4986,4.2495485607783,33.0
4987,4987,4.250395595762464,33.0
4988,4988,4.251247009303834,33.0
4989,4989,4.252093803154097,33.0
4990,4990,4.252941066821416,33.0
4991,4991,4.253792523079448,33.0
4992,4992,4.254639361103376,33.0
4993,4993,4.255486779610315,33.0
4994,4994,4.256333582931094,33.0
4995,4995,4.2571847873926165,33.0
4996,4996,4.258031985428597,33.0
4997,4997,4.258878981537289,33.0
4998,4998,4.259730501174927,33.0
4999,4999,4.260577538874414,33.0
5000,5000,4.261424419151412,33.0
5001,5001,4.2622759368022285,33.0
5002,5002,4.263123044437832,33.0
5003,5003,4.2639700172344845,33.0
5004,5004,4.264817092551126,33.0
5005,5005,4.265668767624431,33.0
5006,5006,4.266515781746969,33.0
5007,5007,4.267362514270676,33.0
5008,5008,4.268213462630908,33.0
5009,5009,4.269060799678167,33.0
5010,5010,4.2699078241984045,33.0
5011,5011,4.270759329862064,33.0
5012,5012,4.271606450941827,33.0
5013,5013,4.272453435924318,33.0
5014,5014,4.273305120137003,33.0
5015,5015,4.274151915113131,33.0
5016,5016,4.27499893811014,33.0
5017,5017,4.275846028725306,33.0
5018,5018,4.276697401205698,33.0
5019,5019,4.277544443077511,33.0
5020,5020,4.278391332493888,33.0
5021,5021,4.279242669608858,33.0
5022,5022,4.2800898715522555,33.0
5023,5023,4.280936931835281,33.0
5024,5024,4.281788500348727,33.0
5025,5025,4.2826354277133944,33.0
5026,5026,4.2834823856751125,33.0
5027,5027,4.284329445428319,33.0
5028,5028,4.285180845989121,33.0
5029,5029,4.2860279296504125,33.0
5030,5030,4.286874936819077,33.0
5031,5031,4.2877263909578325,33.0
5032,5032,4.288573164211378,33.0
5033,5033,4.289420101775064,33.0
5034,5034,4.290271802743275,33.0
5035,5035,4.291118592288759,33.0
5036,5036,4.291965857744217,33.0
5037,5037,4.292813123000992,33.0
5038,5038,4.293664359649022,33.0
5039,5039,4.294510941372978,33.0
5040,5040,4.295358404583401,33.0
5041,5041,4.296210728618834,33.0
5042,5042,4.297056670188904,33.0
5043,5043,4.29790389140447,33.0
5044,5044,4.298755341966946,33.0
5045,5045,4.299602155950335,33.0
5046,5046,4.300449382596546,33.0
5047,5047,4.301296349962552,33.0
5048,5048,4.302148132655356,33.0
5049,5049,4.302994923591614,33.0
5050,5050,4.303842169046402,33.0
5051,5051,4.304693275358942,33.0
5052,5052,4.305540362795194,33.0
5053,5053,4.306387599176831,33.0
5054,5054,4.307234393093321,33.0
5055,5055,4.308085840410657,33.0
5056,5056,4.308932586179838,33.0
5057,5057,4.309779827992121,33.0
5058,5058,4.310631002187729,33.0
5059,5059,4.3114783433410855,33.0
5060,5060,4.312325409120984,33.0
5061,5061,4.31317676934931,33.0
5062,5062,4.314023843804995,33.0
5063,5063,4.314870848721927,33.0
5064,5064,4.315717874434259,33.0
5065,5065,4.316569324930509,33.0
5066,5066,4.317416286534733,33.0
5067,5067,4.318263355758455,33.0
5068,5068,4.319114749100473,33.0
5069,5069,4.319961597190963,33.0
5070,5070,4.320808886422052,33.0
5071,5071,4.3216602417495515,33.0
5072,5072,4.32250739051236,33.0
5073,5073,4.323354363044103,33.0
5074,5074,4.324201129211319,33.0
5075,5075,4.325052748322487,33.0
5076,5076,4.3258998180098,33.0
5077,5077,4.326746836900711,33.0
5078,5078,4.327598276999262,33.0
5079,5079,4.328446620901426,33.0
5080,5080,4.329292093184259,33.0
5081,5081,4.330143724282582,33.0
5082,5082,4.330990910397635,33.0
5083,5083,4.331837797959645,33.0
5084,5084,4.332684999373225,33.0
5085,5085,4.333536267081897,33.0
5086,5086,4.334383233322038,33.0
5087,5087,4.335230250954628,33.0
5088,5088,4.336081281767951,33.0
5089,5089,4.336928523580233,33.0
5090,5090,4.337776065270106,33.0
5091,5091,4.338622799317042,33.0
5092,5092,4.339474281933572,33.0
5093,5093,4.340321324467659,33.0
5094,5094,4.341168295343716,33.0
5095,5095,4.342019737627771,33.0
5096,5096,4.342866389685207,33.0
5097,5097,4.343713725407918,33.0
5098,5098,4.344565473662483,33.0
5099,5099,4.345412189894252,33.0
5100,5100,4.346259258124563,33.0
5101,5101,4.347106275690926,33.0
5102,5102,4.347957593335046,33.0
5103,5103,4.348804746336407,33.0
5104,5104,4.34965175098843,33.0
5105,5105,4.350503196848764,33.0
5106,5106,4.351350205077066,33.0
5107,5107,4.352197210722499,33.0
5108,5108,4.3530442643827865,33.0
5109,5109,4.3538961740334825,33.0
5110,5110,4.3547427012523015,33.0
5111,5111,4.355589456955592,33.0
5112,5112,4.356441241701444,33.0
5113,5113,4.357287974953651,33.0
5114,5114,4.358135197228855,33.0
5115,5115,4.3589869046873515,33.0
5116,5116,4.359833716551463,33.0
5117,5117,4.360680707494418,33.0
5118,5118,4.361527722875278,33.0
5119,5119,4.362379179199537,33.0
5120,5120,4.3632261318630645,33.0
5121,5121,4.364073218504588,33.0
5122,5122,4.364924714101686,33.0
5123,5123,4.365771639148394,33.0
5124,5124,4.366618632078171,33.0
5125,5125,4.367465720706515,33.0
5126,5126,4.368316853907373,33.0
5127,5127,4.3691641990343735,33.0
5128,5128,4.370011214878824,33.0
5129,5129,4.370862661335203,33.0
5130,5130,4.371709574063619,33.0
5131,5131,4.372556637591785,33.0
5132,5132,4.373408089081447,33.0
5133,5133,4.374255164927907,33.0
5134,5134,4.375102184348636,33.0
5135,5135,4.375949197080399,33.0
5136,5136,4.376800611284045,33.0
5137,5137,4.377647618055343,33.0
5138,5138,4.37849471979671,33.0
5139,5139,4.379346132874489,33.0
5140,5140,4.380193154414495,33.0
5141,5141,4.381040168404579,33.0
5142,5142,4.381887218223678,33.0
5143,5143,4.3827384540769785,33.0
5144,5144,4.3835856879419755,33.0
5145,5145,4.384432630274031,33.0
5146,5146,4.385284086267154,33.0
5147,5147,4.3861309184630715,33.0
5148,5148,4.386978172858556,33.0
5149,5149,4.387829705940352,33.0
5150,5150,4.3886767505274875,33.0
5151,5151,4.389523658421305,33.0
5152,5152,4.390370441940096,33.0
5153,5153,4.39122186448839,33.0
5154,5154,4.392069103784031,33.0
5155,5155,4.392916260427898,33.0
5156,5156,4.393767620921135,33.0
5157,5157,4.394614596035745,33.0
5158,5158,4.395461653073629,33.0
5159,5159,4.396308671169812,33.0
5160,5160,4.39716008345286,33.0
5161,5161,4.398007093866666,33.0
5162,5162,4.3988539394405155,33.0
5163,5163,4.399705561267005,33.0
5164,5164,4.40055258333683,33.0
5165,5165,4.401399640904532,33.0
5166,5166,4.4022466709216435,33.0
5167,5167,4.403098078635004,33.0
5168,5168,4.403945139977666,33.0
5169,5169,4.404792107608583,33.0
5170,5170,4.405643551415867,33.0
5171,5171,4.406490568187501,33.0
5172,5172,4.40733756436242,33.0
5173,5173,4.408184617029296,33.0
5174,5174,4.40903605805503,33.0
5175,5175,4.409883135954539,33.0
5176,5176,4.410730091796981,33.0
5177,5177,4.411581836077902,33.0
5178,5178,4.412428911328316,33.0
5179,5179,4.413275655905406,33.0
5180,5180,4.4141270989179615,33.0
5181,5181,4.414974125093884,33.0
5182,5182,4.415820935500992,33.0
5183,5183,4.4166679144567915,33.0
5184,5184,4.41751944065094,33.0
5185,5185,4.418366330067316,33.0
5186,5186,4.419213670425944,33.0
5187,5187,4.420065142843458,33.0
5188,5188,4.420912143058247,33.0
5189,5189,4.421759177777503,33.0
5190,5190,4.422606302565999,33.0
5191,5191,4.423457583983739,33.0
5192,5192,4.424304650227229,33.0
5193,5193,4.425151400698556,33.0
5194,5194,4.426003147761026,33.0
5195,5195,4.426850081483524,33.0
5196,5196,4.427697172363599,33.0
5197,5197,4.428544191916783,33.0
5198,5198,4.429395635525386,33.0
5199,5199,4.430242661303945,33.0
5200,5200,4.431089684565862,33.0
5201,5201,4.431941140625212,33.0
5202,5202,4.432788111170133,33.0
5203,5203,4.433635183771451,33.0
5204,5204,4.434486626916461,33.0
5205,5205,4.4353339229027435,33.0
5206,5206,4.436180451975928,33.0
5207,5207,4.437027645111084,33.0
5208,5208,4.437878870831596,33.0
5209,5209,4.438726148472892,33.0
5210,5210,4.439573412471347,33.0
5211,5211,4.440424580772718,33.0
5212,5212,4.441271650261348,33.0
5213,5213,4.442118676768409,33.0
5214,5214,4.442965644465552,33.0
5215,5215,4.443817182381948,33.0
5216,5216,4.444664213789834,33.0
5217,5217,4.4455108889606265,33.0
5218,5218,4.446362557609876,33.0
5219,5219,4.447209598885642,33.0
5220,5220,4.448056377238698,33.0
5221,5221,4.448903498186006,33.0
5222,5222,4.449754915568564,33.0
5223,5223,4.450602188838853,33.0
5224,5224,4.45144902686278,33.0
5225,5225,4.452300653656324,33.0
5226,5226,4.453147684401936,33.0
5227,5227,4.4539946610397765,33.0
5228,5228,4.454846111006207,33.0
5229,5229,4.455693185594347,33.0
5230,5230,4.456540031499332,33.0
5231,5231,4.457387179997232,33.0
5232,5232,4.4582386816872495,33.0
5233,5233,4.459085709386402,33.0
5234,5234,4.459932698077625,33.0
5235,5235,4.460784123076333,33.0
5236,5236,4.461630863083734,33.0
5237,5237,4.4624781666199365,33.0
5238,5238,4.463325213061439,33.0
5239,5239,4.46417633096377,33.0
5240,5240,4.465023429128859,33.0
5241,5241,4.465870619813601,33.0
5242,5242,4.4667221315701795,33.0
5243,5243,4.4675691513882745,33.0
5244,5244,4.468416232334244,33.0
5245,5245,4.469267672565248,33.0
5246,5246,4.470114764041371,33.0
5247,5247,4.470961869094107,33.0
5248,5248,4.471808739768134,33.0
5249,5249,4.472660183244281,33.0
5250,5250,4.4735071443186865,33.0
5251,5251,4.474354169302517,33.0
5252,5252,4.475205682118733,33.0
5253,5253,4.47605269504918,33.0
5254,5254,4.4768997172514595,33.0
5255,5255,4.4777467805809446,33.0
5256,5256,4.478598148624102,33.0
5257,5257,4.479445046848721,33.0
5258,5258,4.480292247202661,33.0
5259,5259,4.481143643789821,33.0
5260,5260,4.481990698973338,33.0
5261,5261,4.482837728857994,33.0
5262,5262,4.483689187897577,33.0
5263,5263,4.484536214007272,33.0
5264,5264,4.485383180777232,33.0
5265,5265,4.486230134765307,33.0
5266,5266,4.487081706987486,33.0
5267,5267,4.487928712036875,33.0
5268,5268,4.48877584013674,33.0
5269,5269,4.489627158045769,32.5
5270,5270,4.490474224819078,32.5
5271,5271,4.491321264770296,32.5
5272,5272,4.492172161075804,32.5
5273,5273,4.493019917276171,32.5
5274,5274,4.493866652382745,32.5
5275,5275,4.494713764521811,32.5
5276,5276,4.495565156473054,32.5
5277,5277,4.49641223596202,32.5
5278,5278,4.4972591549158105,32.5
5279,5279,4.4981106683943,32.5
5280,5280,4.49895765516493,32.5
5281,5281,4.499804691738552,32.5
5282,5282,4.500651764538553,32.5
5283,5283,4.501503453056017,32.5
5284,5284,4.502350459893544,32.5
5285,5285,4.503197256922722,32.5
5286,5286,4.504048713578118,32.5
5287,5287,4.504895735515489,32.5
5288,5288,4.505742750167847,32.5
5289,5289,4.506593870520592,32.5
5290,5290,4.5074412367078995,32.5
5291,5291,4.50828845375114,32.5
5292,5292,4.509135220977996,32.5
5293,5293,4.509986900024944,32.5
5294,5294,4.5108334751923875,32.5
5295,5295,4.511680558390087,32.5
5296,5296,4.512532299955686,32.5
5297,5297,4.51337920943896,32.5
5298,5298,4.514226341446241,32.5
5299,5299,4.515077693065008,32.5
5300,5300,4.515924765798781,32.5
5301,5301,4.516771800716717,32.5
5302,5302,4.517618805964788,32.5
5303,5303,4.518470544285244,32.5
5304,5304,4.519317292173704,32.5
5305,5305,4.520164317223761,32.5
5306,5306,4.521015844610003,32.5
5307,5307,4.521862805684408,32.5
5308,5308,4.522710342738364,32.5
5309,5309,4.5235571380456285,32.5
5310,5310,4.52440831012196,32.5
5311,5311,4.525255332125558,32.5
5312,5312,4.5261023595598004,32.5
5313,5313,4.526953772306443,32.5
5314,5314,4.527800777951877,32.5
5315,5315,4.528647891216808,32.5
5316,5316,4.529499332441224,32.5
5317,5317,4.5303463208675385,32.5
5318,5318,4.531193392607902,32.5
5319,5319,4.532040413353179,32.5
5320,5320,4.532891830735736,32.5
5321,5321,4.533738845719231,32.5
5322,5322,4.53458587831921,32.5
5323,5323,4.53543738702933,32.5
5324,5324,4.536284389628304,32.5
5325,5325,4.537131088177364,32.5
5326,5326,4.53798280497392,32.5
5327,5327,4.538830040494601,32.5
5328,5328,4.539677169919014,32.5
5329,5329,4.540523983769947,32.5
5330,5330,4.5413756769233276,32.5
5331,5331,4.542222474813461,32.5
5332,5332,4.5430694907241405,32.5
5333,5333,4.543920948372947,32.5
5334,5334,4.544767966998948,32.5
5335,5335,4.5456150901317605,32.5
5336,5336,4.546466479566362,32.5
5337,5337,4.547313734028075,32.5
5338,5338,4.548160562051667,32.5
5339,5339,4.549007555974854,32.5
5340,5340,4.549859026935366,32.5
5341,5341,4.5507060660918555,32.5
5342,5342,4.551553013655875,32.5
5343,5343,4.552404340704282,32.5
5344,5344,4.553251571257909,32.5
5345,5345,4.554098608493805,32.5
5346,5346,4.554950005809466,32.5
5347,5347,4.555797032912572,32.5
5348,5348,4.556644140746858,32.5
5349,5349,4.5574911348687275,32.5
5350,5350,4.558342570066452,32.5
5351,5351,4.559189581208759,32.5
5352,5352,4.560036659373178,32.5
5353,5353,4.560888073974185,32.5
5354,5354,4.561735106706619,32.5
5355,5355,4.562582141094738,32.5
5356,5356,4.563433646427261,32.5
5357,5357,4.564280617303319,32.5
5358,5358,4.565127774543233,32.5
5359,5359,4.565974421633614,32.5
5360,5360,4.566826130284204,32.5
5361,5361,4.567673232621617,32.5
5362,5362,4.568520483440823,32.5
5363,5363,4.56937196056048,32.5
5364,5364,4.570218720171186,32.5
5365,5365,4.5710655693213145,32.5
5366,5366,4.5719169639878805,32.5
5367,5367,4.5727642387151715,32.5
5368,5368,4.5736112772093875,32.5
5369,5369,4.57446267426014,32.5
5370,5370,4.575309708250893,32.5
5371,5371,4.576156778269344,32.5
5372,5372,4.577003799941805,32.5
5373,5373,4.577855270173814,32.5
5374,5374,4.5787022994624245,32.5
5375,5375,4.5795493289497164,32.5
5376,5376,4.580400787724389,32.5
5377,5377,4.581247852709558,32.5
5378,5378,4.582095020943218,32.5
5379,5379,4.582946234676573,32.5
5380,5380,4.583793328139517,32.5
5381,5381,4.584640290074878,32.5
5382,5382,4.585487322807312,32.5
5383,5383,4.586338766548368,32.5
5384,5384,4.5871858200099735,32.5
5385,5385,4.58803298830986,32.5
5386,5386,4.588884299000104,32.5
5387,5387,4.589731047881974,32.5
5388,5388,4.590578401088715,32.5
5389,5389,4.5914296582010055,32.5
5390,5390,4.59227697081036,32.5
5391,5391,4.5931239459911986,32.5
5392,5392,4.59397521575292,32.5
5393,5393,4.594822358489036,32.5
5394,5394,4.5956694247325265,32.5
5395,5395,4.596516411966748,32.5
5396,5396,4.597367925114102,32.5
5397,5397,4.59821495519744,32.5
5398,5398,4.599061982168092,32.5
5399,5399,4.599913404054112,32.5
5400,5400,4.600760400957531,32.5
5401,5401,4.601607318653,32.5
5402,5402,4.602458951009645,32.5
5403,5403,4.603305670552784,32.5
5404,5404,4.604152989519967,32.5
5405,5405,4.605004464851485,32.5
5406,5406,4.605851418111059,32.5
5407,5407,4.606698485679097,32.5
5408,5408,4.607549987302886,32.5
5409,5409,4.608396927316983,32.5
5410,5410,4.609244013958507,32.5
5411,5411,4.610091039207247,32.5
5412,5412,4.61094245519903,32.5
5413,5413,4.611789524290296,32.5
5414,5414,4.612636368142234,32.5
5415,5415,4.613488009174665,32.5
5416,5416,4.614335036211544,32.5
5417,5417,4.615182001921866,32.5
5418,5418,4.616033737328317,32.5
5419,5419,4.616880537470181,32.5
5420,5420,4.617727652721935,32.5
5421,5421,4.618578968644142,32.5
5422,5422,4.6194258913728925,32.5
5423,5423,4.62027317278915,32.5
5424,5424,4.621124565667576,32.5
5425,5425,4.62197177403503,32.5
5426,5426,4.6228186135159595,32.5
5427,5427,4.623665347827806,32.5
5428,5428,4.624517085287306,32.5
5429,5429,4.625363972584407,32.5
5430,5430,4.626211063994302,32.5
5431,5431,4.6270625347561305,32.5
5432,5432,4.627909551858902,32.5
5433,5433,4.628756431672308,32.5
5434,5434,4.629608113633262,32.5
5435,5435,4.630455109013451,32.5
5436,5436,4.631302139957746,32.5
5437,5437,4.632153487139278,32.5
5438,5438,4.633000637822681,32.5
5439,5439,4.633847634262509,32.5
5440,5440,4.6346991068787045,32.5
5441,5441,4.635545874238014,32.5
5442,5442,4.636393152276675,32.5
5443,5443,4.637244608534707,32.5
5444,5444,4.638091570867433,32.5
5445,5445,4.63893894718753,32.5
5446,5446,4.63978568189674,32.5
5447,5447,4.640637147956424,32.5
5448,5448,4.641484292083317,32.5
5449,5449,4.642331127987967,32.5
5450,5450,4.6431825157006585,32.5
5451,5451,4.644029667112562,32.5
5452,5452,4.644876648585002,32.5
5453,5453,4.645728157427576,32.5
5454,5454,4.646575191948149,32.5
5455,5455,4.647422177990277,32.5
5456,5456,4.648273622261153,32.5
5457,5457,4.649120691087511,32.5
5458,5458,4.649967712163925,32.5
5459,5459,4.650818994972441,32.5
5460,5460,4.651666186451912,32.5
5461,5461,4.6525132242838545,32.5
5462,5462,4.653364332384533,32.5
5463,5463,4.65421188056469,32.5
5464,5464,4.655058678852187,32.5
5465,5465,4.655905808872647,32.5
5466,5466,4.6567574835485885,32.5
5467,5467,4.657604227595859,32.5
5468,5468,4.658451241850853,32.5
5469,5469,4.659302664531602,32.5
5470,5470,4.6601496044794715,32.5
5471,5471,4.660996744632721,32.5
5472,5472,4.661847880217764,32.5
5473,5473,4.662694883412785,32.5
5474,5474,4.6635421494642895,32.5
5475,5475,4.664393713010682,32.5
5476,5476,4.665240968730714,32.5
5477,5477,4.666087713771396,32.5
5478,5478,4.666939219766193,32.5
5479,5479,4.667786237133874,32.5
5480,5480,4.6686334660318165,32.5
5481,5481,4.6694846780432595,32.5
5482,5482,4.670331457124816,32.5
5483,5483,4.671178993913863,32.5
5484,5484,4.672029925319883,32.5
5485,5485,4.672877258261045,32.5
5486,5486,4.6737242835760116,32.5
5487,5487,4.674575741092364,32.5
5488,5488,4.675422719319662,32.5
5489,5489,4.676269775629043,32.5
5490,5490,4.677121469643381,32.5
5491,5491,4.677968052360747,32.5
5492,5492,4.678815286027061,32.5
5493,5493,4.679666572478083,32.5
5494,5494,4.6805138388607235,32.5
5495,5495,4.681360805564457,32.5
5496,5496,4.682207806375292,32.5
5497,5497,4.683059251639578,32.5
5498,5498,4.683906157149209,32.5
5499,5499,4.684753327634599,32.5
5500,5500,4.685604777269893,32.5
5501,5501,4.686451805300183,32.5
5502,5502,4.687298779620065,32.5
5503,5503,4.688150279389488,32.5
5504,5504,4.688997300929493,32.5
5505,5505,4.689844479958216,32.5
5506,5506,4.690695782701175,32.5
5507,5507,4.691542815499836,32.5
5508,5508,4.692389904525545,32.5
5509,5509,4.693241290648778,32.5
5510,5510,4.6940883102681905,32.5
5511,5511,4.6949351102776,32.5
5512,5512,4.695786742501789,32.5
5513,5513,4.696634047428767,32.5
5514,5514,4.697480686042044,32.5
5515,5515,4.698332248065206,32.5
5516,5516,4.699179307354821,32.5
5517,5517,4.700026338564025,32.5
5518,5518,4.700878035293685,32.5
5519,5519,4.701724821792708,32.5
5520,5520,4.702571797834502,32.5
5521,5521,4.703423253496488,32.5
5522,5522,4.7042701158920925,32.5
5523,5523,4.7051173377037045,32.5
5524,5524,4.705968818929461,32.5
5525,5525,4.706815791130066,32.5
5526,5526,4.707662872605853,32.5
5527,5527,4.708514327605565,32.5
5528,5528,4.709363180730078,32.5
5529,5529,4.71020841466056,32.5
5530,5530,4.7110600989394715,32.5
5531,5531,4.711907126903534,32.5
5532,5532,4.7127539563179015,32.5
5533,5533,4.7136053201887345,32.5
5534,5534,4.714452563987838,32.5
5535,5535,4.7152998809682,32.5
5536,5536,4.716150999466578,32.5
5537,5537,4.716998098161485,32.5
5538,5538,4.717845320569144,32.5
5539,5539,4.718696834908592,32.5
5540,5540,4.719543986188041,32.5
5541,5541,4.720390409827233,32.5
5542,5542,4.721241924828953,32.5
5543,5543,4.722088952991697,32.5
5544,5544,4.722935996585422,32.5
5545,5545,4.723787541124556,32.5
5546,5546,4.724634412924448,32.5
5547,5547,4.72548158870803,32.5
5548,5548,4.7263330011897615,32.5
5549,5549,4.727180347575081,32.5
5550,5550,4.72802709016535,32.5
5551,5551,4.7288785448339254,32.5
5552,5552,4.729725659622086,32.5
5553,5553,4.7305729387866124,32.5
5554,5554,4.731423973441124,32.5
5555,5555,4.73227105975151,32.5
5556,5556,4.733118076920509,32.5
5557,5557,4.733969585431947,32.5
5558,5558,4.734817740122478,32.5
5559,5559,4.735663578245375,32.5
5560,5560,4.736515519486534,32.5
5561,5561,4.737362054983775,32.5
5562,5562,4.738209644887182,32.5
5563,5563,4.7390605270200306,32.5
5564,5564,4.7399074829287,32.5
5565,5565,4.740754559768571,32.5
5566,5566,4.741606030861536,32.5
5567,5567,4.742453036904335,32.5
5568,5568,4.7433000647359425,32.5
5569,5569,4.744151513841417,32.5
5570,5570,4.744998580614726,32.5
5571,5571,4.745845649904675,32.5
5572,5572,4.7466969999339845,32.5
5573,5573,4.74754413233863,32.5
5574,5574,4.748390967779689,32.5
5575,5575,4.749242496490479,32.5
5576,5576,4.750089330275854,32.5
5577,5577,4.750936530099975,32.5
5578,5578,4.751787995100021,32.5
5579,5579,4.75263500392437,32.5
5580,5580,4.753482344879044,32.5
5581,5581,4.754333493974474,32.5
5582,5582,4.755180515050888,32.5
5583,5583,4.756027656859822,32.5
5584,5584,4.756878979139858,32.5
5585,5585,4.757726156976488,32.5
5586,5586,4.75857301235199,32.5
5587,5587,4.759424470596843,32.5
5588,5588,4.760271615783373,32.5
5589,5589,4.761118458310763,32.5
5590,5590,4.7619699923197425,32.5
5591,5591,4.762816844582558,32.5
5592,5592,4.763663990298907,32.5
5593,5593,4.764515443709161,32.5
5594,5594,4.765362447698911,32.5
5595,5595,4.766209438774321,32.5
5596,5596,4.767061214910613,32.5
5597,5597,4.767907958096928,32.5
5598,5598,4.76875504400995,32.5
5599,5599,4.769606474902894,32.5
5600,5600,4.770453797313902,32.5
5601,5601,4.771300401091576,32.5
5602,5602,4.7721519809299044,32.5
5603,5603,4.772998887565401,32.5
5604,5604,4.773845971822738,32.5
5605,5605,4.774697447220484,32.5
5606,5606,4.775544426043829,32.5
5607,5607,4.77639144288169,32.5
5608,5608,4.777242897947629,32.5
5609,5609,4.7780899114741215,32.5
5610,5610,4.778937230375078,32.5
5611,5611,4.77978867676523,32.5
5612,5612,4.78063539452023,32.5
5613,5613,4.781486748192045,32.5
5614,5614,4.782333989606963,32.5
5615,5615,4.783180867301093,32.5
5616,5616,4.784032318856981,32.5
5617,5617,4.784879234896766,32.5
5618,5618,4.785726484126515,32.5
5619,5619,4.786577590240372,32.5
5620,5620,4.787424769865142,32.5
5621,5621,4.788271658288108,32.5
5622,5622,4.78912329296271,32.5
5623,5623,4.789970260924763,32.5
5624,5624,4.790817296438747,32.5
5625,5625,4.791668777863185,32.5
5626,5626,4.79251579132345,32.5
5627,5627,4.7933628106117245,32.5
5628,5628,4.794214281174872,32.5
5629,5629,4.795061274170876,32.5
5630,5630,4.795908296836747,32.5
5631,5631,4.796759747664134,32.5
5632,5632,4.797606798741553,32.5
5633,5633,4.798453836374812,32.5
5634,5634,4.799305220842362,32.5
5635,5635,4.800152236024538,32.5
5636,5636,4.800999225179354,32.5
5637,5637,4.801850701504283,32.5
5638,5638,4.802697578337457,32.5
5639,5639,4.8035491862561965,32.5
5640,5640,4.804396192762587,32.5
5641,5641,4.805243764850829,32.5
5642,5642,4.806094756325086,32.5
5643,5643,4.806941539976332,32.5
5644,5644,4.80778877986802,32.5
5645,5645,4.808640153010686,32.5
5646,5646,4.809487160709169,32.5
5647,5647,4.81033474067847,32.5
5648,5648,4.8111856281095084,32.5
5649,5649,4.812032577262984,32.5
5650,5650,4.812879648208618,32.5
5651,5651,4.813731036252445,32.5
5652,5652,4.814578397009107,32.5
5653,5653,4.815425138142373,32.5
5654,5654,4.816276862422625,32.5
5655,5655,4.817123534414503,32.5
5656,5656,4.817975047032038,32.5
5657,5657,4.818822340038087,32.5
5658,5658,4.819669703377618,32.5
5659,5659,4.820520535310109,32.5
5660,5660,4.821367481350899,32.5
5661,5661,4.822214538587464,32.5
5662,5662,4.8230657620562445,32.5
5663,5663,4.823913026849429,32.5
5664,5664,4.8247605399290725,32.5
5665,5665,4.825612051486969,32.5
5666,5666,4.8264585146639085,32.5
5667,5667,4.827305526004897,32.5
5668,5668,4.8281570972336665,32.5
5669,5669,4.829004558655951,32.5
5670,5670,4.829851011633873,32.5
5671,5671,4.830702745119731,32.5
5672,5672,4.83154949148496,32.5
5673,5673,4.832400917013486,32.5
5674,5674,4.833247881597943,32.5
5675,5675,4.834094911019007,32.5
5676,5676,4.834946687420209,32.5
5677,5677,4.835793335172865,32.5
5678,5678,4.8366404379738706,32.5
5679,5679,4.83749189151658,32.5
5680,5680,4.838339182800717,32.5
5681,5681,4.839185870024893,32.5
5682,5682,4.840037340124448,32.5
5683,5683,4.84088444451491,32.5
5684,5684,4.841731400291125,32.5
5685,5685,4.842582843965954,32.5
5686,5686,4.84342981464333,32.5
5687,5687,4.844281056324641,32.5
5688,5688,4.845128316084544,32.5
5689,5689,4.84597534318765,32.5
5690,5690,4.846826570431391,32.5
5691,5691,4.847673795554373,32.5
5692,5692,4.848522628015942,32.5
5693,5693,4.849372263285849,32.5
5694,5694,4.8502196381489435,32.5
5695,5695,4.851066379944483,32.5
5696,5696,4.8519177647431695,32.5
5697,5697,4.852764737870958,32.5
5698,5698,4.853611675765779,32.5
5699,5699,4.854463238583671,32.5
5700,5700,4.855310513046053,32.5
5701,5701,4.856161372595364,32.5
5702,5702,4.857008514669206,32.5
5703,5703,4.857855733036995,32.5
5704,5704,4.858707113067309,32.5
5705,5705,4.859553934600618,32.5
5706,5706,4.860401077071826,32.5
5707,5707,4.861252768437068,32.5
5708,5708,4.862099665403366,32.5
5709,5709,4.862946957945824,32.5
5710,5710,4.863798298239708,32.5
5711,5711,4.864645080831316,32.5
5712,5712,4.865492198533482,32.5
5713,5713,4.866343827446301,32.5
5714,5714,4.867190572089619,32.5
5715,5715,4.868041954437891,32.5
5716,5716,4.86888909485605,32.5
5717,5717,4.869736104077763,32.5
5718,5718,4.870587356620365,32.5
5719,5719,4.871434568034278,32.5
5720,5720,4.872286694844564,32.5
5721,5721,4.873133037222757,32.5
5722,5722,4.873980210555924,32.5
5723,5723,4.874826964139938,32.5
5724,5724,4.875678450597657,32.5
5725,5725,4.876525321735276,32.5
5726,5726,4.877372521294488,32.5
5727,5727,4.8782242396805024,32.5
5728,5728,4.879070974853303,32.5
5729,5729,4.879922419256634,32.5
5730,5730,4.8807694328493545,32.5
5731,5731,4.881616499821345,32.5
5732,5732,4.882467892699771,32.5
5733,5733,4.883314914703369,32.5
5734,5734,4.884161997834841,32.5
5735,5735,4.885013374884923,32.5
5736,5736,4.885860751867295,32.5
5737,5737,4.886707193719016,32.5
5738,5738,4.887558843692144,32.5
5739,5739,4.888405659132534,32.5
5740,5740,4.889257311622302,32.5
5741,5741,4.890104325612386,32.5
5742,5742,4.890951340066062,32.5
5743,5743,4.891802778707611,32.5
5744,5744,4.89264980898963,32.5
5745,5745,4.8934967017173765,32.5
5746,5746,4.894348222083516,32.5
5747,5747,4.895195562707054,32.5
5748,5748,4.896042295032077,32.5
5749,5749,4.896893560886383,32.5
5750,5750,4.897740711238649,32.5
5751,5751,4.898592195312182,32.5
5752,5752,4.899439296854867,32.5
5753,5753,4.900286161899567,32.5
5754,5754,4.901137641800775,32.5
5755,5755,4.901984686785274,32.5
5756,5756,4.9028317011727225,32.5
5757,5757,4.903683147629102,32.5
5758,5758,4.904530430369907,32.5
5759,5759,4.905379119846556,32.5
5760,5760,4.90622853577137,32.5
5761,5761,4.907075581616826,32.5
5762,5762,4.907927087611622,32.5
5763,5763,4.908774048023754,32.5
5764,5764,4.9096211041344535,32.5
5765,5765,4.9104726164870796,32.5
5766,5766,4.911319566898876,32.5
5767,5767,4.912166526383824,32.5
5768,5768,4.913018050127559,32.5
5769,5769,4.9138650595479545,32.5
5770,5770,4.914716767006451,32.5
5771,5771,4.915563501516978,32.5
5772,5772,4.916410377687878,32.5
5773,5773,4.917262001037598,32.5
5774,5774,4.918108647598161,32.5
5775,5775,4.918955922987726,32.5
5776,5776,4.919807352423668,32.5
5777,5777,4.920654375685586,32.5
5778,5778,4.921501711938117,32.5
5779,5779,4.922352826992671,32.5
5780,5780,4.923199780517154,32.5
5781,5781,4.9240512739949756,32.5
5782,5782,4.924898264474339,32.5
5783,5783,4.92574543012513,32.5
5784,5784,4.926597216990259,32.5
5785,5785,4.927443768514527,32.5
5786,5786,4.9282908333010145,32.5
5787,5787,4.929142230749131,32.5
5788,5788,4.929989333020316,32.5
5789,5789,4.930840747621325,32.5
5790,5790,4.931687696841028,32.5
5791,5791,4.932534774210718,32.5
5792,5792,4.933386238349809,32.5
5793,5793,4.934233238365915,32.5
5794,5794,4.9350802456008065,32.5
5795,5795,4.935931117865774,32.5
5796,5796,4.936781523889965,32.5
5797,5797,4.93762805753284,32.5
5798,5798,4.938475319809384,32.5
5799,5799,4.939326716396543,32.5
5800,5800,4.940173506670528,32.5
5801,5801,4.941020798616939,32.5
5802,5802,4.9418721848726275,32.5
5803,5803,4.9427191834317314,32.5
5804,5804,4.943570636113485,32.5
5805,5805,4.944417658646901,32.5
5806,5806,4.945264667603705,32.5
5807,5807,4.946116118166182,32.5
5808,5808,4.9469629618856645,32.5
5809,5809,4.947810078528192,32.5
5810,5810,4.94866153717041,32.5
5811,5811,4.949508589439922,32.5
5812,5812,4.950355611377292,32.5
5813,5813,4.951206885907385,32.5
5814,5814,4.952054096129205,32.5
5815,5815,4.952905476623111,32.5
5816,5816,4.953752818571196,32.5
5817,5817,4.954599451820056,32.5
5818,5818,4.955450961059994,32.5
5819,5819,4.9562978034549285,32.5
5820,5820,4.957145316269663,32.5
5821,5821,4.957996333572599,32.5
5822,5822,4.95884346279833,32.5
5823,5823,4.95969486395518,32.5
5824,5824,4.960541945894559,32.5
5825,5825,4.961388790143861,32.5
5826,5826,4.962240705490112,32.5
5827,5827,4.963087441722552,32.5
5828,5828,4.963934534854359,32.5
5829,5829,4.964785886141989,32.5
5830,5830,4.965632903046078,32.5
5831,5831,4.966484336919255,32.5
5832,5832,4.967331299848027,32.5
5833,5833,4.968178451259931,32.5
5834,5834,4.969029831753836,32.5
5835,5835,4.9698767118983795,32.5
5836,5836,4.970723849601216,32.5
5837,5837,4.971575297713279,32.5
5838,5838,4.97242230448458,32.5
5839,5839,4.97326948510276,32.5
5840,5840,4.974120789832539,32.5
5841,5841,4.9749676658709845,32.5
5842,5842,4.975819176567925,32.5
5843,5843,4.976666233274671,32.5
5844,5844,4.9775131939517125,32.5
5845,5845,4.978364758359062,32.5
5846,5846,4.979211704201169,32.5
5847,5847,4.980058708257145,32.5
5848,5848,4.980910157097711,32.5
5849,5849,4.981757189565235,32.5
5850,5850,4.982608622643682,32.5
5851,5851,4.98345562795798,32.5
5852,5852,4.984302642875248,32.5
5853,5853,4.98515409052372,32.5
5854,5854,4.986001097559929,32.5
5855,5855,4.98684800863266,32.5
5856,5856,4.987700815200806,32.5
5857,5857,4.9885465651750565,32.5
5858,5858,4.989398151040077,32.5
5859,5859,4.9902453087435825,32.5
5860,5860,4.9910920371611915,32.5
5861,5861,4.9919437732961445,32.5
5862,5862,4.992790510919359,32.5
5863,5863,4.993638966613346,32.5
5864,5864,4.994488974412282,32.5
5865,5865,4.995335990256733,32.5
5866,5866,4.996187408367793,32.5
5867,5867,4.9970343987809285,32.5
5868,5868,4.997881398399671,32.5
5869,5869,4.998733458187845,32.5
5870,5870,4.999580021500588,32.5
5871,5871,5.000426867339346,32.5
5872,5872,5.001278379095925,32.5
5873,5873,5.00212528195646,32.5
5874,5874,5.002976842191484,32.5
5875,5875,5.0038239628076555,32.5
5876,5876,5.004670811427964,32.5
5877,5877,5.00552236047056,32.5
5878,5878,5.0063692309459045,32.5
5879,5879,5.007216381496853,32.5
5880,5880,5.008067955904536,32.5
5881,5881,5.008914809823036,32.5
5882,5882,5.0097661759456,32.5
5883,5883,5.010613124105666,32.5
5884,5884,5.011460233396954,32.5
5885,5885,5.012311545676655,32.5
5886,5886,5.013158731195662,32.5
5887,5887,5.0140057498878905,32.5
5888,5888,5.014857192569309,32.5
5889,5889,5.015704205499756,32.5
5890,5890,5.016555588245392,32.5
5891,5891,5.01740266568131,32.5
5892,5892,5.018249783648385,32.5
5893,5893,5.019098686178525,32.5
5894,5894,5.019950136409866,32.5
5895,5895,5.020797144704395,32.5
5896,5896,5.0216440924670955,32.5
5897,5897,5.0224954839547475,32.5
5898,5898,5.023342614107662,32.5
5899,5899,5.024189626177152,32.5
5900,5900,5.0250413382053365,32.5
5901,5901,5.0258881131145685,32.5
5902,5902,5.0267396846744745,32.5
5903,5903,5.027586508790652,32.5
5904,5904,5.028433491852548,32.5
5905,5905,5.029284957316187,32.5
5906,5906,5.030132008658514,32.5
5907,5907,5.03097903099325,32.5
5908,5908,5.031830473211077,32.5
5909,5909,5.032677435610029,32.5
5910,5910,5.033529113067522,32.5
5911,5911,5.034375945064757,32.5
5912,5912,5.035222850375705,32.5
5913,5913,5.036074348356989,32.5
5914,5914,5.036921297046874,32.5
5915,5915,5.037768443756633,32.5
5916,5916,5.038619888623556,32.5
5917,5917,5.039466901222866,32.5
5918,5918,5.0403139237562815,32.5
5919,5919,5.041165356106229,32.5
5920,5920,5.042012315061357,32.5
5921,5921,5.042863823042976,32.5
5922,5922,5.04371073961258,32.5
5923,5923,5.044557910627789,32.5
5924,5924,5.045409284962548,32.5
5925,5925,5.046256300939454,32.5
5926,5926,5.047103255589803,32.5
5927,5927,5.047954741319022,32.5
5928,5928,5.0488016925255454,32.5
5929,5929,5.049653310047256,32.5
5930,5930,5.050500209331513,32.5
5931,5931,5.051347332464324,32.5
5932,5932,5.052198626067902,32.5
5933,5933,5.053045838806364,32.5
5934,5934,5.053892645835877,32.5
5935,5935,5.05474420302444,32.5
5936,5936,5.055591172112358,32.5
5937,5937,5.056442613270548,32.5
5938,5938,5.057289579113324,32.5
5939,5939,5.058136640455989,32.5
5940,5940,5.0589894849061965,32.5
5941,5941,5.059835101101133,32.5
5942,5942,5.0606820430358255,32.5
5943,5943,5.061533565190103,32.5
5944,5944,5.062380526529418,32.5
5945,5945,5.063231981065538,32.5
5946,5946,5.064078988499111,32.5
5947,5947,5.064926084743606,32.5
5948,5948,5.065777524643474,32.5
5949,5949,5.06662452366617,32.5
5950,5950,5.067471544543902,32.5
5951,5951,5.0683229796754,32.5
5952,5952,5.06916998843352,32.5
5953,5953,5.070021434293853,32.5
5954,5954,5.070868342849945,32.5
5955,5955,5.071715992689134,32.5
5956,5956,5.072566906743581,32.5
5957,5957,5.073413926892812,32.5
5958,5958,5.0742609390947555,32.5
5959,5959,5.075112660328547,32.5
5960,5960,5.075959258476892,32.5
5961,5961,5.076806403133603,32.5
5962,5962,5.0776578652858735,32.5
5963,5963,5.078504884507922,32.5
5964,5964,5.07935618546274,32.5
5965,5965,5.080203321311209,32.5
5966,5966,5.0810510398944215,32.5
5967,5967,5.081901778711213,32.5
5968,5968,5.082748804688455,32.5
5969,5969,5.083596238361466,32.5
5970,5970,5.0844472125503755,32.5
5971,5971,5.085294283429781,32.0
5972,5972,5.086145671539836,32.0
5973,5973,5.0869927313592695,32.0
5974,5974,5.087840023769273,32.0
5975,5975,5.0886911306116325,32.0
5976,5976,5.089537972013155,32.0
5977,5977,5.09038548608621,32.0
5978,5978,5.091236663129594,32.0
5979,5979,5.092083785533904,32.0
5980,5980,5.0929351206620534,32.0
5981,5981,5.093782191409005,32.0
5982,5982,5.094629248778025,32.0
5983,5983,5.09548055085871,32.0
5984,5984,5.096327683660719,32.0
5985,5985,5.09717462182045,32.0
5986,5986,5.098026006950272,32.0
5987,5987,5.098873090015517,32.0
5988,5988,5.0997200992372305,32.0
5989,5989,5.1005715499321616,32.0
5990,5990,5.101418559286328,32.0
5991,5991,5.102267554402351,32.0
5992,5992,5.103114356729719,32.0
5993,5993,5.103966010610263,32.0
5994,5994,5.104813123345375,32.0
5995,5995,5.10566463622782,32.0
5996,5996,5.106511579089695,32.0
5997,5997,5.107358496520256,32.0
5998,5998,5.108210211065081,32.0
5999,5999,5.109056894779205,32.0
6000,6000,5.109904519253307,32.0
6001,6001,5.1107552160157095,32.0
6002,6002,5.11160240497854,32.0
6003,6003,5.112454370260239,32.0
6004,6004,5.113300810323822,32.0
6005,6005,5.114147905707359,32.0
6006,6006,5.114999684492747,32.0
6007,6007,5.115846348802248,32.0
6008,6008,5.116693361534014,32.0
6009,6009,5.117544807659256,32.0
6010,6010,5.118391818006834,32.0
6011,6011,5.119238829480278,32.0
6012,6012,5.120090225934982,32.0
6013,6013,5.120937228269047,32.0
6014,6014,5.121788759231567,32.0
6015,6015,5.1226357589827645,32.0
6016,6016,5.1234827225738115,32.5
6017,6017,5.124334097372161,32.5
6018,6018,5.125181386934386,32.5
6019,6019,5.126028240124384,32.5
6020,6020,5.12687969426314,32.5
6021,6021,5.127726787130038,32.5
6022,6022,5.128573722044627,32.5
6023,6023,5.12942517095142,32.5
6024,6024,5.130272045466636,32.5
6025,6025,5.131123623185688,32.5
6026,6026,5.1319706716802385,32.5
6027,6027,5.132817553877831,32.5
6028,6028,5.133669099807739,32.5
6029,6029,5.134515912002987,32.5
6030,6030,5.135363001094924,32.5
6031,6031,5.136214576429791,32.5
6032,6032,5.1370615853203665,32.5
6033,6033,5.137908416986466,32.5
6034,6034,5.138760062522358,32.5
6035,6035,5.1396070513460375,32.5
6036,6036,5.14045859615008,32.5
6037,6037,5.141305383046468,32.5
6038,6038,5.142152537968424,32.5
6039,6039,5.143004022638003,32.5
6040,6040,5.143850930664274,32.5
6041,6041,5.144697996576627,32.5
6042,6042,5.145549455152618,32.5
6043,6043,5.146396464771694,32.5
6044,6044,5.147243373990058,32.5
6045,6045,5.148095051447551,32.5
6046,6046,5.148941940334108,32.5
6047,6047,5.149793235725826,32.5
6048,6048,5.1506403511762615,32.5
6049,6049,5.151487364172936,32.5
6050,6050,5.152338819371328,32.5
6051,6051,5.1531858820385406,32.5
6052,6052,5.154036031497849,32.5
6053,6053,5.154884637329314,32.5
6054,6054,5.155731466809908,32.5
6055,6055,5.156578377551503,32.5
6056,6056,5.157430360383458,32.5
6057,6057,5.158276818593343,32.5
6058,6058,5.159128217498462,32.5
6059,6059,5.159975559579003,32.5
6060,6060,5.160822859472699,32.5
6061,6061,5.161673633058867,32.5
6062,6062,5.162520712282922,32.5
6063,6063,5.16336777706941,32.5
6064,6064,5.164219211339952,32.5
6065,6065,5.165066225131353,32.5
6066,6066,5.165913266473346,32.5
6067,6067,5.1667646913395995,32.5
6068,6068,5.167611706389322,32.5
6069,6069,5.16845926562945,32.5
6070,6070,5.169310166637103,32.5
6071,6071,5.170157364077038,32.5
6072,6072,5.171008624302017,32.5
6073,6073,5.171855691936281,32.5
6074,6074,5.172702707449595,32.5
6075,6075,5.173554044034746,32.5
6076,6076,5.17440136783653,32.5
6077,6077,5.175248102214601,32.5
6078,6078,5.176099558671315,32.5
6079,6079,5.176946570807033,32.5
6080,6080,5.177793575459057,32.5
6081,6081,5.178644924163818,32.5
6082,6082,5.179492036965158,32.5
6083,6083,5.180339047378964,32.5
6084,6084,5.181190418071217,32.5
6085,6085,5.182037504646513,32.5
6086,6086,5.182888956533538,32.5
6087,6087,5.183735952774684,32.5
6088,6088,5.184582981599702,32.5
6089,6089,5.18546066681544,32.5
6090,6090,5.18628011001481,32.5
6091,6091,5.187131667203373,32.5
6092,6092,5.1879785727130034,32.5
6093,6093,5.188825572199292,32.5
6094,6094,5.189677368137572,32.5
6095,6095,5.1905239765511615,32.5
6096,6096,5.191371076305706,32.5
6097,6097,5.192222520377901,32.5
6098,6098,5.193069507082303,32.5
6099,6099,5.19391652557585,32.5
6100,6100,5.194768251578013,32.5
6101,6101,5.195614984101719,32.5
6102,6102,5.19646201968193,32.5
6103,6103,5.197313444945547,32.5
6104,6104,5.198160556289885,32.5
6105,6105,5.199011922478677,32.5
6106,6106,5.199858847128022,32.5
6107,6107,5.200706216560469,32.5
6108,6108,5.2015575365225475,32.5
6109,6109,5.202404333021906,32.5
6110,6110,5.203251469333966,32.5
6111,6111,5.204103139705128,32.5
6112,6112,5.204949835538864,32.5
6113,6113,5.205796875754992,32.5
6114,6114,5.206648337576125,32.5
6115,6115,5.207495394878919,32.5
6116,6116,5.208342164489958,32.5
6117,6117,5.209193694061703,32.5
6118,6118,5.210040831300947,32.5
6119,6119,5.210887838535839,32.5
6120,6120,5.211739212075869,32.5
6121,6121,5.212586170964769,32.5
6122,6122,5.213433328866959,32.5
6123,6123,5.214284793668323,32.5
6124,6124,5.215131774213579,32.5
6125,6125,5.215982965628307,32.5
6126,6126,5.216830176909766,32.5
6127,6127,5.217677242093615,32.5
6128,6128,5.218528695040279,32.5
6129,6129,5.219375706050131,32.5
6130,6130,5.2202231668763694,32.5
6131,6131,5.221074262261391,32.5
6132,6132,5.2219211713473,32.5
6133,6133,5.222768186132114,32.5
6134,6134,5.223619511789746,32.5
6135,6135,5.224466552204556,32.5
6136,6136,5.225313653482331,32.5
6137,6137,5.226165169013871,32.5
6138,6138,5.2270121080345575,32.5
6139,6139,5.227859138051669,32.5
6140,6140,5.228710610601637,32.5
6141,6141,5.229557737973002,32.5
6142,6142,5.230404593745868,32.5
6143,6143,5.231256324450175,32.5
6144,6144,5.232103380825785,32.5
6145,6145,5.232950073348151,32.5
6146,6146,5.233801519208484,32.5
6147,6147,5.234648531874021,32.5
6148,6148,5.235495644874043,32.5
6149,6149,5.236346996095445,32.5
6150,6150,5.237194086048338,32.5
6151,6151,5.238045380645328,32.5
6152,6152,5.238892496228218,32.5
6153,6153,5.239739483793578,32.5
6154,6154,5.240590925150447,32.5
6155,6155,5.241437980069056,32.5
6156,6156,5.24228490849336,32.5
6157,6157,5.243136356936561,32.5
6158,6158,5.243983508083556,32.5
6159,6159,5.24483042842812,32.5
6160,6160,5.245681692428059,32.5
6161,6161,5.2465288449658285,32.5
6162,6162,5.247375860148006,32.5
6163,6163,5.248227295809322,32.5
6164,6164,5.249074270460341,32.5
6165,6165,5.249921330014866,32.5
6166,6166,5.2507728375991185,32.5
6167,6167,5.251619790527556,32.5
6168,6168,5.252466799881724,32.5
6169,6169,5.253318332301246,32.5
6170,6170,5.25416527847449,32.5
6171,6171,5.255012269020081,32.5
6172,6172,5.255863654812178,32.5
6173,6173,5.256710787283049,32.5
6174,6174,5.2575580302874245,32.5
6175,6175,5.258409527209069,32.5
6176,6176,5.2592562654283315,32.5
6177,6177,5.260103458364805,32.5
6178,6178,5.260954531166289,32.5
6179,6179,5.261801733242141,32.5
6180,6180,5.262648740609488,32.5
6181,6181,5.263500411642922,32.5
6182,6182,5.264347094761001,32.5
6183,6183,5.265194231669108,32.5
6184,6184,5.266045951777034,32.5
6185,6185,5.266892684830559,32.5
6186,6186,5.267739726702373,32.5
6187,6187,5.268591229849392,32.5
6188,6188,5.269440560407109,32.5
6189,6189,5.270286873976389,32.5
6190,6190,5.271133997374111,32.5
6191,6191,5.271985649201605,32.5
6192,6192,5.272832704650031,32.5
6193,6193,5.273679650690822,32.5
6194,6194,5.274530812700588,32.5
6195,6195,5.2753776259554765,32.5
6196,6196,5.276224871873856,32.5
6197,6197,5.27707616051038,32.5
6198,6198,5.277923306955232,32.5
6199,6199,5.278770211537679,32.5
6200,6200,5.279621757003995,32.5
6201,6201,5.280468773908085,32.5
6202,6202,5.281315822468864,32.5
6203,6203,5.282167173690267,32.5
6204,6204,5.283014272650083,32.5
6205,6205,5.283861197365656,32.5
6206,6206,5.284712712963422,32.5
6207,6207,5.285559731655651,32.5
6208,6208,5.286406754520204,32.5
6209,6209,5.287258471449216,32.5
6210,6210,5.288105134632852,32.5
6211,6211,5.288952921628952,32.5
6212,6212,5.289803670777215,32.5
6213,6213,5.290650672382778,32.5
6214,6214,5.2914976947837395,32.5
6215,6215,5.292349071701367,32.5
6216,6216,5.293196151918835,32.5
6217,6217,5.294043184982406,32.5
6218,6218,5.29489460574256,32.5
6219,6219,5.295741903980573,32.5
6220,6220,5.296588642133607,32.5
6221,6221,5.2974400930272205,32.5
6222,6222,5.29828710132175,32.5
6223,6223,5.299134112993877,32.5
6224,6224,5.299985500971476,32.5
6225,6225,5.300832592248916,32.5
6226,6226,5.301679528355598,32.5
6227,6227,5.302531386680073,32.5
6228,6228,5.3033780946334215,32.5
6229,6229,5.304225276907284,32.5
6230,6230,5.305076549185647,32.5
6231,6231,5.305923511452144,32.5
6232,6232,5.306770538025433,32.5
6233,6233,5.307621940043236,32.5
6234,6234,5.308469007677502,32.5
6235,6235,5.309315955440202,32.5
6236,6236,5.310167411234644,32.5
6237,6237,5.3110148500071634,32.5
6238,6238,5.311861689156955,32.5
6239,6239,5.312712877790133,32.5
6240,6240,5.313559934894245,32.5
6241,6241,5.3144068960348765,32.5
6242,6242,5.315258358915647,32.5
6243,6243,5.316105243828561,32.5
6244,6244,5.316952413916589,32.5
6245,6245,5.3178038529555005,32.5
6246,6246,5.318650799658563,32.5
6247,6247,5.319497889479002,32.5
6248,6248,5.32034917930762,32.5
6249,6249,5.321196295022965,32.5
6250,6250,5.322043639553918,32.5
6251,6251,5.322894810835521,32.5
6252,6252,5.323741819196278,32.5
6253,6253,5.324588837822278,32.5
6254,6254,5.325440187719133,32.5
6255,6255,5.32628729528851,32.5
6256,6256,5.327134313848283,32.5
6257,6257,5.327985748052597,32.5
6258,6258,5.32883276436064,32.5
6259,6259,5.329680212868585,32.5
6260,6260,5.330531232820617,32.5
6261,6261,5.331378180649545,32.5
6262,6262,5.33222537709607,32.5
6263,6263,5.333076711032125,32.5
6264,6264,5.333923768070009,32.5
6265,6265,5.334770739608341,32.5
6266,6266,5.33562217950821,32.5
6267,6267,5.336469075414869,32.5
6268,6268,5.337316215501891,32.5
6269,6269,5.338167490561803,32.5
6270,6270,5.339014726877212,32.5
6271,6271,5.339861688084072,32.5
6272,6272,5.34070859167311,32.5
6273,6273,5.341560163696607,32.5
6274,6274,5.342407724261285,32.5
6275,6275,5.343254050877359,32.5
6276,6276,5.344105625549952,32.5
6277,6277,5.34495268020365,32.5
6278,6278,5.3457996555169425,32.5
6279,6279,5.346651036739349,32.5
6280,6280,5.34749808828036,32.5
6281,6281,5.348345401551988,32.5
6282,6282,5.349196512169308,32.5
6283,6283,5.3500435949696445,32.5
6284,6284,5.3508908885717394,32.5
6285,6285,5.351741991308001,32.5
6286,6286,5.352591054638227,32.5
6287,6287,5.353438109358151,32.5
6288,6288,5.35428503089481,32.5
6289,6289,5.355136461721525,32.5
6290,6290,5.355983542203903,32.5
6291,6291,5.35683043566015,32.5
6292,6292,5.357677558196915,32.5
6293,6293,5.358529000083606,32.5
6294,6294,5.359375971489483,32.5
6295,6295,5.3602230479319894,32.5
6296,6296,5.3610744269026664,32.5
6297,6297,5.361921479437086,32.5
6298,6298,5.3627687672774,32.5
6299,6299,5.363619793521034,32.5
6300,6300,5.364466966986655,32.5
6301,6301,5.365314013229477,32.5
6302,6302,5.3661653592851435,32.5
6303,6303,5.367012278570069,32.5
6304,6304,5.367859400908152,32.5
6305,6305,5.368710914519099,32.5
6306,6306,5.3695579047997795,32.5
6307,6307,5.370404991308848,32.5
6308,6308,5.371256364848879,32.5
6309,6309,5.372103303737112,32.5
6310,6310,5.3729506704542365,32.5
6311,6311,5.373801855113771,32.5
6312,6312,5.374648730953535,32.5
6313,6313,5.375495869517326,32.5
6314,6314,5.376347314980296,32.5
6315,6315,5.377194285458988,32.5
6316,6316,5.378041364285681,32.5
6317,6317,5.3788882568147445,32.5
6318,6318,5.379739803804291,32.5
6319,6319,5.380587095883158,32.5
6320,6320,5.3814338221152624,32.5
6321,6321,5.382285268505414,32.5
6322,6322,5.383132619725333,32.5
6323,6323,5.383979587290022,32.5
6324,6324,5.384831301106347,32.5
6325,6325,5.385677944024403,32.5
6326,6326,5.386524719728364,32.5
6327,6327,5.387376236054633,32.5
6328,6328,5.388223098317782,32.5
6329,6329,5.38907055609756,32.5
6330,6330,5.389921711815728,32.5
6331,6331,5.39076888402303,32.5
6332,6332,5.391615810328059,32.5
6333,6333,5.392462701863714,32.5
6334,6334,5.393314078119067,32.5
6335,6335,5.394161491990088,32.5
6336,6336,5.395008236500952,32.5
6337,6337,5.395859775741896,32.5
6338,6338,5.3967066964175965,32.5
6339,6339,5.397553787098992,32.5
6340,6340,5.3984051579236985,32.5
6341,6341,5.399252265228166,32.5
6342,6342,5.400098961128129,32.5
6343,6343,5.400950690971481,32.5
6344,6344,5.401797446409861,32.5
6345,6345,5.402644778556293,32.5
6346,6346,5.403496107194159,32.5
6347,6347,5.404343243572447,32.5
6348,6348,5.405190125968722,32.5
6349,6349,5.4060370140605505,32.5
6350,6350,5.406888766752349,32.5
6351,6351,5.407736154728466,32.5
6352,6352,5.408582608434889,32.5
6353,6353,5.409434012571969,32.5
6354,6354,5.410280982454617,32.5
6355,6355,5.411128036644723,32.5
6356,6356,5.411979809668329,32.5
6357,6357,5.412826547688908,32.5
6358,6358,5.413673493001195,32.5
6359,6359,5.414524942504035,32.5
6360,6360,5.415372657842107,32.5
6361,6361,5.416219036976496,32.5
6362,6362,5.417066046860483,32.5
6363,6363,5.417917501926422,32.5
6364,6364,5.418764511677955,32.5
6365,6365,5.41961139579614,32.5
6366,6366,5.420462976429198,32.5
6367,6367,5.421309992538558,32.5
6368,6368,5.42215729282962,32.5
6369,6369,5.423008727431298,32.5
6370,6370,5.423855467504925,32.5
6371,6371,5.424702455070284,32.5
6372,6372,5.425553929474619,32.5
6373,6373,5.426400976247257,32.5
6374,6374,5.42724787135919,32.5
6375,6375,5.4280949446227815,32.5
6376,6376,5.42894634809759,32.5
6377,6377,5.429793765478664,32.5
6378,6378,5.430640427536434,32.5
6379,6379,5.431492123603821,32.5
6380,6380,5.432339169316823,32.5
6381,6381,5.433185807930099,32.5
6382,6382,5.434037359555562,32.5
6383,6383,5.434884367982547,32.5
6384,6384,5.435730330679151,32.5
6385,6385,5.436581773294343,32.5
6386,6386,5.437428787946701,32.5
6387,6387,5.438276082144844,32.5
6388,6388,5.4391271624962485,32.5
6389,6389,5.439974261654747,32.5
6390,6390,5.440821264386178,32.5
6391,6391,5.441672681305144,32.5
6392,6392,5.442519674036238,32.5
6393,6393,5.4433666786220325,32.5
6394,6394,5.444218185875151,32.5
6395,6395,5.445065141121546,32.5
6396,6396,5.445912152926127,32.5
6397,6397,5.446759299569659,32.5
6398,6398,5.4476106825802075,32.5
6399,6399,5.448457628422314,32.5
6400,6400,5.449304867188136,32.5
6401,6401,5.450156028601858,32.5
6402,6402,5.451003109680281,32.5
6403,6403,5.451849997838338,32.5
6404,6404,5.4527015844980875,32.5
6405,6405,5.453548900617493,32.5
6406,6406,5.454395650095409,32.5
6407,6407,5.455242603288757,32.5
6408,6408,5.456094112793605,32.5
6409,6409,5.456941049165196,32.5
6410,6410,5.457788086003728,32.5
6411,6411,5.458639855715964,32.5
6412,6412,5.459486474990845,32.5
6413,6413,5.460333601567481,32.5
6414,6414,5.461185063256158,32.5
6415,6415,5.462031949030028,32.5
6416,6416,5.4628790899117785,32.5
6417,6417,5.463726115822792,32.5
6418,6418,5.46457749651538,32.5
6419,6419,5.4654249097241285,32.5
6420,6420,5.466271578802003,32.5
6421,6421,5.467122899492581,32.5
6422,6422,5.4679704124397706,32.5
6423,6423,5.468817611469162,32.5
6424,6424,5.469668782419628,32.5
6425,6425,5.470515691704222,32.5
6426,6426,5.471363083852662,32.5
6427,6427,5.472213684784042,32.5
6428,6428,5.473060798380111,32.5
6429,6429,5.473908102909725,32.5
6430,6430,5.474758890138732,32.5
6431,6431,5.475606457524829,32.5
6432,6432,5.476453475488556,32.5
6433,6433,5.477300378945139,32.5
6434,6434,5.4781519333521524,32.5
6435,6435,5.478998790052202,32.5
6436,6436,5.479845963451598,32.5
6437,6437,5.480692913267347,32.5
6438,6438,5.481544359260135,32.5
6439,6439,5.482392294605573,32.5
6440,6440,5.4832384567790555,32.5
6441,6441,5.484090113507378,32.5
6442,6442,5.484936919609706,32.5
6443,6443,5.4857839847273295,32.5
6444,6444,5.486635377804438,32.5
6445,6445,5.487482406497002,32.5
6446,6446,5.4883294071091555,32.5
6447,6447,5.489176418648825,32.5
6448,6448,5.49002781311671,32.5
6449,6449,5.490874877704513,32.5
6450,6450,5.491721852355533,32.5
6451,6451,5.4925733413961195,32.5
6452,6452,5.493420364591811,32.5
6453,6453,5.494267636603779,32.5
6454,6454,5.495118594566981,32.5
6455,6455,5.495965815451411,32.5
6456,6456,5.496812850170666,32.5
6457,6457,5.497659841577212,32.5
6458,6458,5.498511293861601,32.5
6459,6459,5.499358146124416,32.5
6460,6460,5.5002052533626555,32.5
6461,6461,5.501057295799256,32.5
6462,6462,5.501903588705592,32.5
6463,6463,5.502750785748164,32.5
6464,6464,5.503602249026298,32.5
6465,6465,5.504449268447028,32.5
6466,6466,5.505296205613348,32.5
6467,6467,5.506143099533188,32.5
6468,6468,5.5069946656624476,32.5
6469,6469,5.50784176574813,32.5
6470,6470,5.508688760532273,32.5
6471,6471,5.509540212088161,32.5
6472,6472,5.510387455887265,32.5
6473,6473,5.511234373119143,32.5
6474,6474,5.512081180148655,32.5
6475,6475,5.5129325123627995,32.5
6476,6476,5.513779644370079,32.5
6477,6477,5.514626796311802,32.5
6478,6478,5.51547810667091,32.5
6479,6479,5.516325362854534,32.5
6480,6480,5.517172193659676,32.5
6481,6481,5.518023646208975,32.5
6482,6482,5.518871613277329,32.5
6483,6483,5.519718271626367,32.5
6484,6484,5.520565449330542,32.5
6485,6485,5.521416732602649,32.5
6486,6486,5.5222637108961745,32.5
6487,6487,5.523110706872411,32.5
6488,6488,5.52395753675037,32.5
6489,6489,5.524809147649341,32.5
6490,6490,5.525656181441413,32.5
6491,6491,5.526503339740965,32.5
6492,6492,5.527354715201589,32.5
6493,6493,5.528201622896725,32.5
6494,6494,5.529048725366592,32.5
6495,6495,5.529900155663491,32.5
6496,6496,5.530747168792619,32.5
6497,6497,5.53159422410859,32.5
6498,6498,5.532441197766199,32.5
6499,6499,5.533292638394568,32.5
6500,6500,5.534139656424522,32.5
6501,6501,5.534986674586932,32.5
6502,6502,5.535838405357467,32.5
6503,6503,5.536685111125311,32.5
6504,6504,5.537532157434358,32.5
6505,6505,5.538383729855219,32.5
6506,6506,5.539230620596145,32.5
6507,6507,5.54007770313157,32.5
6508,6508,5.5409246536095935,32.5
6509,6509,5.541776041918331,32.5
6510,6510,5.542623137699233,32.5
6511,6511,5.543470080031289,32.5
6512,6512,5.544321577350298,32.5
6513,6513,5.545168979035483,32.5
6514,6514,5.546015544467502,32.5
6515,6515,5.546862786279784,32.5
6516,6516,5.547714122202661,32.5
6517,6517,5.548561225069894,32.5
6518,6518,5.5494083668126,32.5
6519,6519,5.550259669952922,32.5
6520,6520,5.551106600430278,32.5
6521,6521,5.551953559385406,32.5
6522,6522,5.5528049770991,32.5
6523,6523,5.553651932279269,32.5
6524,6524,5.554498981767231,32.5
6525,6525,5.555346037944158,32.5
6526,6526,5.556197486519814,32.5
6527,6527,5.557044448786311,32.5
6528,6528,5.557891516089439,32.5
6529,6529,5.558742960823907,32.5
6530,6530,5.55958997560872,32.5
6531,6531,5.560436903834343,32.5
6532,6532,5.561284010079172,32.5
6533,6533,5.562135739657614,32.5
6534,6534,5.562982420722644,32.5
6535,6535,5.5638293718629415,32.5
6536,6536,5.5646809558735955,32.5
6537,6537,5.565527887741725,32.5
6538,6538,5.566374964515368,32.5
6539,6539,5.567226500643624,32.5
6540,6540,5.568073413040903,32.5
6541,6541,5.56892034371694,32.5
6542,6542,5.569767394396993,32.5
6543,6543,5.570618882245488,32.5
6544,6544,5.571465918487973,32.5
6545,6545,5.5723127934667795,32.5
6546,6546,5.573164367278417,32.5
6547,6547,5.574011377029949,32.5
6548,6548,5.5748586755328695,32.5
6549,6549,5.575705418321823,32.5
6550,6550,5.5765568642483805,32.5
6551,6551,5.577403872874048,32.5
6552,6552,5.578250883221625,32.5
6553,6553,5.57910240497854,32.5
6554,6554,5.579949661493301,32.5
6555,6555,5.580796913305917,32.5
6556,6556,5.5816433034340545,32.5
6557,6557,5.582494826316833,32.5
6558,6558,5.583341723614269,32.5
6559,6559,5.584188851184314,32.5
6560,6560,5.585040172007349,32.5
6561,6561,5.585887225204045,32.5
6562,6562,5.586734328071277,32.5
6563,6563,5.587585768500964,32.5
6564,6564,5.588432582815489,32.5
6565,6565,5.589279779924286,32.5
6566,6566,5.590126797027058,32.5
6567,6567,5.5909782967302535,32.5
6568,6568,5.591825127071805,32.5
6569,6569,5.592672139472433,32.5
6570,6570,5.593524003889825,32.5
6571,6571,5.594370727274153,32.5
6572,6572,5.595217735237545,32.5
6573,6573,5.596064748962721,32.5
6574,6574,5.596916467547417,32.5
6575,6575,5.597763443655438,32.5
6576,6576,5.598610183861521,32.5
6577,6577,5.59946158071359,32.5
6578,6578,5.600308647089534,32.5
6579,6579,5.601155660152435,32.5
6580,6580,5.602007167670462,32.5
6581,6581,5.602854174507989,32.5
6582,6582,5.603701366119915,32.5
6583,6583,5.604548200766246,32.5
6584,6584,5.605399733516904,32.5
6585,6585,5.606246663000848,32.5
6586,6586,5.607093615796831,32.5
6587,6587,5.607944959666993,32.5
6588,6588,5.608792046374745,32.5
6589,6589,5.609639187057813,32.5
6590,6590,5.610486154490047,32.5
6591,6591,5.611337857842446,32.5
6592,6592,5.612184618314107,32.5
6593,6593,5.613031666941113,32.5
6594,6594,5.613883043726285,32.5
6595,6595,5.614730206992891,32.5
6596,6596,5.6155771048201455,32.5
6597,6597,5.616428562402725,32.5
6598,6598,5.617275570366118,32.5
6599,6599,5.618122510380214,32.5
6600,6600,5.618969595432281,32.5
6601,6601,5.619821051359177,32.5
6602,6602,5.620668056209882,32.5
6603,6603,5.621515043576559,32.5
6604,6604,5.622366512285338,32.5
6605,6605,5.6232136702537545,32.5
6606,6606,5.62406113213963,32.5
6607,6607,5.624907559951146,32.5
6608,6608,5.625759011242125,32.5
6609,6609,5.626606432133251,32.5
6610,6610,5.627453260951572,32.5
6611,6611,5.6283048105902145,32.5
6612,6612,5.629151538345549,32.5
6613,6613,5.629998504784372,32.5
6614,6614,5.63084970580207,32.5
6615,6615,5.631696967018975,32.5
6616,6616,5.632543984717792,32.5
6617,6617,5.633391074207094,32.5
6618,6618,5.63424237800969,32.5
6619,6619,5.635089367230734,32.5
6620,6620,5.63593648062812,32.5
6621,6621,5.636787931786643,32.5
6622,6622,5.637634934120708,32.5
6623,6623,5.638481952879164,32.5
6624,6624,5.639329042898284,32.5
6625,6625,5.64018041630586,32.5
6626,6626,5.641028340657552,32.5
6627,6627,5.641874320573278,32.5
6628,6628,5.642726101477941,32.5
6629,6629,5.643572834266557,32.5
6630,6630,5.644419813354811,32.5
6631,6631,5.645271315309737,32.5
6632,6632,5.646118441025416,32.5
6633,6633,5.646965338521533,32.5
6634,6634,5.647812338007822,32.5
6635,6635,5.648664127124681,32.5
6636,6636,5.6495107200410635,32.5
6637,6637,5.650357912447717,32.5
6638,6638,5.651209557851155,32.5
6639,6639,5.652056323223645,32.5
6640,6640,5.652903350459205,32.5
6641,6641,5.653750359548462,32.5
6642,6642,5.654601699577436,32.5
6643,6643,5.655448721117445,32.5
6644,6644,5.656295828686821,32.5
6645,6645,5.6571473138199915,32.5
6646,6646,5.657994289265739,32.5
6647,6647,5.658841740753916,32.5
6648,6648,5.659692749381065,32.5
6649,6649,5.66053972211149,32.5
6650,6650,5.661386700868607,32.5
6651,6651,5.662233853009012,32.5
6652,6652,5.6630855264266335,32.5
6653,6653,5.66393253909217,32.5
6654,6654,5.664779148300489,32.5
6655,6655,5.665630655950969,32.5
6656,6656,5.666477728419833,32.5
6657,6657,5.667324752807618,32.5
6658,6658,5.668171778387493,32.5
6659,6659,5.669023207823435,32.5
6660,6660,5.6698702173100575,32.5
6661,6661,5.670717093216047,32.5
6662,6662,5.671568600667848,32.0
6663,6663,5.672415739562776,32.0
6664,6664,5.673262659576203,32.0
6665,6665,5.674114040798611,32.0
6666,6666,5.67496125333839,32.0
6667,6667,5.675808191630575,32.0
6668,6668,5.676655205554433,32.0
6669,6669,5.677506426042981,32.0
6670,6670,5.678353663881619,32.0
6671,6671,5.679201077951325,32.0
6672,6672,5.680052125785086,32.0
6673,6673,5.680899078978434,32.0
6674,6674,5.681746150387658,32.0
6675,6675,5.682597885396746,32.0
6676,6676,5.683444984820154,32.0
6677,6677,5.684291637606091,32.0
6678,6678,5.6851385300027,32.0
6679,6679,5.685987325509389,32.0
6680,6680,5.68683882633845,32.0
6681,6681,5.687685860991478,32.0
6682,6682,5.6885328044494,32.0
6683,6683,5.689384308788512,32.0
6684,6684,5.690231458610959,32.0
6685,6685,5.691078080534936,32.0
6686,6686,5.691925418376923,32.0
6687,6687,5.692777163055208,32.0
6688,6688,5.693623794979519,32.0
6689,6689,5.694470805658234,32.0
6690,6690,5.695322170588705,32.0
6691,6691,5.696169309814771,32.0
6692,6692,5.697016562157207,32.0
6693,6693,5.6978677331739,32.0
6694,6694,5.698714745839437,32.0
6695,6695,5.699561755458514,32.0
6696,6696,5.7004088252120555,32.0
6697,6697,5.701260202460819,32.0
6698,6698,5.7021071039968065,32.0
6699,6699,5.702954259581036,32.0
6700,6700,5.703805719680257,32.0
6701,6701,5.70465270254347,32.0
6702,6702,5.705499710639318,32.0
6703,6703,5.706350941922929,32.0
6704,6704,5.707198467652003,32.0
6705,6705,5.708045198122661,32.0
6706,6706,5.7088921480046375,32.0
6707,6707,5.7097436574432585,32.0
6708,6708,5.710590668982929,32.0
6709,6709,5.7114377348952825,32.0
6710,6710,5.712289068500201,32.0
6711,6711,5.713136140306791,32.0
6712,6712,5.713983165290622,32.0
6713,6713,5.714834587044186,32.0
6714,6714,5.71568161772357,32.0
6715,6715,5.716528630918926,32.0
6716,6716,5.717380101614528,32.0
6717,6717,5.71822720348835,32.0
6718,6718,5.719074103037516,32.0
6719,6719,5.7199210822582245,32.0
6720,6720,5.720772556463877,32.0
6721,6721,5.721619590388403,32.0
6722,6722,5.722466643187735,32.0
6723,6723,5.723318055603239,32.0
6724,6724,5.7241653473509695,32.0
6725,6725,5.725012356572681,32.0
6726,6726,5.72586347785261,32.0
6727,6727,5.726710659729111,32.0
6728,6728,5.727557484706243,32.0
6729,6729,5.728404744135009,32.0
6730,6730,5.729255973233117,32.0
6731,6731,5.730105791290601,32.0
6732,6732,5.730950037837029,32.0
6733,6733,5.731801631914244,32.0
6734,6734,5.73264885034826,32.0
6735,6735,5.733495558897654,32.0
6736,6736,5.734346976677577,32.0
6737,6737,5.735193988680839,32.0
6738,6738,5.736041003730562,32.0
6739,6739,5.736892442305882,32.0
6740,6740,5.737739459342427,32.0
6741,6741,5.7385866352584625,32.0
6742,6742,5.739433378775914,32.0
6743,6743,5.740284958018197,32.0
6744,6744,5.741131904655034,32.0
6745,6745,5.741978989508417,32.0
6746,6746,5.742830318344964,32.0
6747,6747,5.743677425053384,32.0
6748,6748,5.7445243086417515,32.0
6749,6749,5.745375803775257,32.0
6750,6750,5.746222920219103,32.0
6751,6751,5.747069917917251,32.0
6752,6752,5.7479169962141246,32.0
6753,6753,5.748768384920226,32.0
6754,6754,5.749615395002895,32.0
6755,6755,5.750462281107903,32.0
6756,6756,5.751313880085944,32.0
6757,6757,5.752161146004995,32.0
6758,6758,5.753007791439691,32.0
6759,6759,5.753859336442417,32.0
6760,6760,5.754706381426918,32.0
6761,6761,5.755553179118369,32.0
6762,6762,5.756404807700052,32.0
6763,6763,5.757251929839452,32.0
6764,6764,5.7580988079309465,32.0
6765,6765,5.758945710990164,32.0
6766,6766,5.759797294139862,32.0
6767,6767,5.760644278592533,32.0
6768,6768,5.761491219202678,32.0
6769,6769,5.762342881759007,32.0
6770,6770,5.7631897211737115,32.0
6771,6771,5.764036808212599,32.0
6772,6772,5.764888254205386,32.0
6773,6773,5.765735375947423,32.0
6774,6774,5.7665823448366575,32.0
6775,6775,5.767433673010932,32.0
6776,6776,5.768281030654906,32.0
6777,6777,5.769127761456701,32.0
6778,6778,5.769979196389516,32.0
6779,6779,5.770826270911429,32.0
6780,6780,5.771673330333498,32.0
6781,6781,5.772520477506849,32.0
6782,6782,5.7733716975318075,32.0
6783,6783,5.774218943781322,32.0
6784,6784,5.775065672132703,32.0
6785,6785,5.7759171764718165,32.0
6786,6786,5.77676413582431,32.0
6787,6787,5.7776114773750304,32.0
6788,6788,5.778462620841133,32.0
6789,6789,5.77930965575907,32.0
6790,6790,5.7801566734578875,32.0
6791,6791,5.781008398864004,32.0
6792,6792,5.781855173640781,32.0
6793,6793,5.782701955371433,32.0
6794,6794,5.78355378402604,32.0
6795,6795,5.7844010410706215,32.0
6796,6796,5.785247551997503,32.0
6797,6797,5.786099040442043,32.0
6798,6798,5.786946059001816,32.0
6799,6799,5.787793008353975,32.0
6800,6800,5.788640118572447,32.0
6801,6801,5.789491531981362,32.0
6802,6802,5.790338534646564,32.0
6803,6803,5.791185564266311,32.0
6804,6804,5.792036963767475,32.0
6805,6805,5.79288401623567,32.0
6806,6806,5.793731034464306,32.0
6807,6807,5.794582476483451,32.0
6808,6808,5.795429566303889,32.0
6809,6809,5.79627649333742,32.0
6810,6810,5.797128217352761,32.0
6811,6811,5.797975231607756,32.0
6812,6812,5.798822127978007,32.0
6813,6813,5.799673296809196,32.0
6814,6814,5.8005205266343225,32.0
6815,6815,5.801367448170979,32.0
6816,6816,5.802218791908689,32.0
6817,6817,5.803067196475136,32.0
6818,6818,5.803912825451957,32.0
6819,6819,5.804759941432211,32.0
6820,6820,5.805611378881666,32.0
6821,6821,5.806458306511243,32.0
6822,6822,5.807305315070682,32.0
6823,6823,5.8081569186184145,32.0
6824,6824,5.809003787967894,32.0
6825,6825,5.809850887060166,32.0
6826,6826,5.810702333317862,32.0
6827,6827,5.811549391878977,32.0
6828,6828,5.812396275202433,32.0
6829,6829,5.813249542646938,32.0
6830,6830,5.814094713992544,32.0
6831,6831,5.8149420122305555,32.0
6832,6832,5.8157932269573225,32.0
6833,6833,5.816640854080518,32.0
6834,6834,5.817487341099314,32.0
6835,6835,5.8183392516771955,32.0
6836,6836,5.819185928967264,32.0
6837,6837,5.820032995276981,32.0
6838,6838,5.820884226825502,32.0
6839,6839,5.821731246776051,32.0
6840,6840,5.822578121357493,32.0
6841,6841,5.823429590198729,32.0
6842,6842,5.824276951352755,32.0
6843,6843,5.825123735997412,32.0
6844,6844,5.825970860123634,32.0
6845,6845,5.826822202669249,32.0
6846,6846,5.8276690859264795,32.0
6847,6847,5.828516252239545,32.0
6848,6848,5.829367684457036,32.0
6849,6849,5.830214574601914,32.0
6850,6850,5.831061587267452,32.0
6851,6851,5.831913324660725,32.0
6852,6852,5.832760767208205,32.0
6853,6853,5.833607815437847,32.0
6854,6854,5.834458570679029,32.0
6855,6855,5.8353056114912025,32.0
6856,6856,5.83615282787217,32.0
6857,6857,5.837003766629431,32.0
6858,6858,5.8378511116902025,32.0
6859,6859,5.838697939581341,32.0
6860,6860,5.839549473524094,32.0
6861,6861,5.840396237836945,32.0
6862,6862,5.84124370071623,32.0
6863,6863,5.842094881931941,32.0
6864,6864,5.842941966719097,32.0
6865,6865,5.843788973755307,32.0
6866,6866,5.844640430145794,32.0
6867,6867,5.845487323668268,32.0
6868,6868,5.8463344584571,32.0
6869,6869,5.847185712390477,32.0
6870,6870,5.848032937513457,32.0
6871,6871,5.848879953225454,32.0
6872,6872,5.84973135901822,32.0
6873,6873,5.850579135947758,32.0
6874,6874,5.851425370507769,32.0
6875,6875,5.852276690271166,32.0
6876,6876,5.853123902877172,32.0
6877,6877,5.853970946735806,32.0
6878,6878,5.8548178772131605,32.0
6879,6879,5.8556693961885244,32.0
6880,6880,5.856516350242827,32.0
6881,6881,5.8573635170194835,32.0
6882,6882,5.858214850425721,32.0
6883,6883,5.859061827328469,32.0
6884,6884,5.859909011258019,32.0
6885,6885,5.860760344266891,32.0
6886,6886,5.861607351038191,32.0
6887,6887,5.862454370525148,32.0
6888,6888,5.8633058687713415,32.0
6889,6889,5.864152873158456,32.0
6890,6890,5.865000225769149,32.0
6891,6891,5.865851295325491,32.0
6892,6892,5.866698309845394,32.0
6893,6893,5.867545258800189,32.0
6894,6894,5.8683967209524575,32.0
6895,6895,5.869248019125726,32.0
6896,6896,5.870090966754488,32.0
6897,6897,5.87094219148159,32.0
6898,6898,5.871789220902656,32.0
6899,6899,5.87263626654943,32.0
6900,6900,5.8734883131583535,32.0
6901,6901,5.874334753089481,32.0
6902,6902,5.875181782643001,32.0
6903,6903,5.876033205654886,32.0
6904,6904,5.876880188319419,32.0
6905,6905,5.877727202309503,32.0
6906,6906,5.878578797843722,32.0
6907,6907,5.879425698916117,32.0
6908,6908,5.880272949470414,32.0
6909,6909,5.88112418168121,32.0
6910,6910,5.881971186863051,32.0
6911,6911,5.882818139923945,32.0
6912,6912,5.883669647839334,32.0
6913,6913,5.884516667591201,32.0
6914,6914,5.885363682442241,32.0
6915,6915,5.886215151747067,32.0
6916,6916,5.887062138981289,32.0
6917,6917,5.8879090889294945,32.0
6918,6918,5.888760521610578,32.0
6919,6919,5.8896077087190415,32.0
6920,6920,5.890454666018486,32.0
6921,6921,5.891306077506807,32.0
6922,6922,5.892153070701492,32.0
6923,6923,5.893000063300134,32.0
6924,6924,5.893851558234957,32.0
6925,6925,5.8946985602378845,32.0
6926,6926,5.895545582241482,32.0
6927,6927,5.8963973299,32.0
6928,6928,5.897244243092007,32.0
6929,6929,5.898091609941589,32.0
6930,6930,5.898942504458958,32.0
6931,6931,5.89978951646222,32.0
6932,6932,5.900636335876253,32.0
6933,6933,5.901487925185098,32.0
6934,6934,5.902334990633858,32.0
6935,6935,5.903182014690505,32.0
6936,6936,5.904033462537659,32.0
6937,6937,5.904880471693145,32.0
6938,6938,5.905727549923791,32.0
6939,6939,5.906578882601526,32.0
6940,6940,5.907425940566592,32.0
6941,6941,5.908273260129823,32.0
6942,6942,5.909124487506019,32.0
6943,6943,5.909971313940154,32.0
6944,6944,5.91081842634413,32.0
6945,6945,5.9116698808802495,32.0
6946,6946,5.912516825331581,32.0
6947,6947,5.913363847136497,32.0
6948,6948,5.914215303526984,32.0
6949,6949,5.915062294006348,32.0
6950,6950,5.915909418397479,32.0
6951,6951,5.9167610949277885,32.0
6952,6952,5.917607779502869,32.0
6953,6953,5.918454800181919,32.0
6954,6954,5.919306182000372,32.0
6955,6955,5.920153258177969,32.0
6956,6956,5.921000321242545,32.0
6957,6957,5.9218517202801175,32.0
6958,6958,5.922698773940403,32.0
6959,6959,5.923545795546637,32.0
6960,6960,5.924397521879938,32.0
6961,6961,5.925244412952,32.0
6962,6962,5.926095813579028,32.0
6963,6963,5.926943109896448,32.0
6964,6964,5.927789670758778,32.0
6965,6965,5.928641321195497,32.0
6966,6966,5.929488197035258,32.0
6967,6967,5.930335251755184,32.0
6968,6968,5.93118666185273,32.0
6969,6969,5.932033627827963,32.0
6970,6970,5.932881250646379,32.0
6971,6971,5.933732110990418,32.0
6972,6972,5.934579118821356,32.0
6973,6973,5.935426060557367,32.0
6974,6974,5.936277617083656,32.0
6975,6975,5.937124692598979,32.0
6976,6976,5.937971926927567,32.0
6977,6977,5.938823109269142,32.0
6978,6978,5.939670120941268,32.0
6979,6979,5.9405170653926005,32.0
6980,6980,5.941368610858918,32.0
6981,6981,5.942215589351124,32.0
6982,6982,5.943062495523029,32.0
6983,6983,5.943914045757718,32.0
6984,6984,5.944761012858815,32.0
6985,6985,5.945608016053836,32.0
6986,6986,5.946459525492455,32.0
6987,6987,5.947306540409725,32.0
6988,6988,5.948153560492727,32.0
6989,6989,5.949004996220269,32.0
6990,6990,5.949852016568185,32.0
6991,6991,5.950699024465349,32.0
6992,6992,5.9515504891342585,32.0
6993,6993,5.952397529482841,32.0
6994,6994,5.953244438634977,32.0
6995,6995,5.954095896548696,32.0
6996,6996,5.954942962858412,32.0
6997,6997,5.955794372426139,32.0
6998,6998,5.956641360984908,32.0
6999,6999,5.95748882856634,32.0
7000,7000,5.958339981701639,32.0
7001,7001,5.959186835355228,32.0
7002,7002,5.960034473008579,32.0
7003,7003,5.9608853676584035,32.0
7004,7004,5.961732380125258,32.0
7005,7005,5.962579348153538,32.0
7006,7006,5.963430723614162,32.0
7007,7007,5.964278168148466,32.0
7008,7008,5.9651248274909126,32.0
7009,7009,5.9659763280550635,32.0
7010,7010,5.966823616358969,32.0
7011,7011,5.967670350604588,32.0
7012,7012,5.968521790107091,32.0
7013,7013,5.969368620647325,32.0
7014,7014,5.970215787026619,32.0
7015,7015,5.971067285935084,32.0
7016,7016,5.971914306084314,32.0
7017,7017,5.972761370605893,32.0
7018,7018,5.973612732953495,32.0
7019,7019,5.9744598050912225,32.0
7020,7020,5.975306790934669,32.0
7021,7021,5.976158247457612,32.0
7022,7022,5.977005539072884,32.0
7023,7023,5.9778567131360365,32.0
7024,7024,5.978703724344571,32.0
7025,7025,5.979550689591302,32.0
7026,7026,5.980402186380491,32.0
7027,7027,5.981249322758781,32.0
7028,7028,5.9820964886082555,32.0
7029,7029,5.9829476265774835,32.0
7030,7030,5.9837946777873565,32.0
7031,7031,5.984641697274314,32.0
7032,7032,5.985493445793788,32.0
7033,7033,5.98634015540282,32.0
7034,7034,5.987187167008718,32.0
7035,7035,5.98803889532884,32.0
7036,7036,5.988885583413972,32.0
7037,7037,5.989732683168518,32.0
7038,7038,5.9905838669008675,32.0
7039,7039,5.991430874798033,32.0
7040,7040,5.992278011308777,32.0
7041,7041,5.993129812743929,32.0
7042,7042,5.993976479768753,32.0
7043,7043,5.9948280021217135,32.0
7044,7044,5.995674853722256,32.0
7045,7045,5.996521789166662,32.0
7046,7046,5.997373528745439,32.0
7047,7047,5.99822040590975,32.0
7048,7048,5.999067352811496,32.0
7049,7049,5.9999189281463625,32.0
7050,7050,6.000765895181232,32.0
7051,7051,6.001612918641833,32.0
7052,7052,6.002464356091288,32.0
7053,7053,6.003312247925335,32.0
7054,7054,6.004158463610543,32.0
7055,7055,6.005010274913577,32.0
7056,7056,6.005856786502733,32.0
7057,7057,6.0067085173394945,32.0
7058,7058,6.00755513270696,32.0
7059,7059,6.008402339551185,32.0
7060,7060,6.009253806206914,32.0
7061,7061,6.0101008799341,32.0
7062,7062,6.0109478941890915,32.0
7063,7063,6.011799297266537,32.0
7064,7064,6.012646303508017,32.0
7065,7065,6.013493884934319,32.0
7066,7066,6.014344778590734,32.0
7067,7067,6.015191790726449,32.0
7068,7068,6.016038753721449,32.0
7069,7069,6.01689018216398,32.0
7070,7070,6.017737264434497,32.0
7071,7071,6.018584268622928,32.0
7072,7072,6.019433288839128,32.0
7073,7073,6.0202846912542975,32.0
7074,7074,6.021131755246056,32.0
7075,7075,6.021979049510426,32.0
7076,7076,6.0228302629126445,32.0
7077,7077,6.023677097294066,32.0
7078,7078,6.024528734617763,32.0
7079,7079,6.025375705891185,32.0
7080,7080,6.026222627626525,32.0
7081,7081,6.0270741278595406,32.0
7082,7082,6.027921088072989,32.0
7083,7083,6.028768167760637,32.0
7084,7084,6.029619620111254,32.0
7085,7085,6.030466576748424,32.0
7086,7086,6.031313683523072,32.0
7087,7087,6.032167651189699,32.0
7088,7088,6.033012268477016,32.0
7089,7089,6.033859148290422,32.0
7090,7090,6.034710568918122,32.0
7091,7091,6.035557485951317,32.0
7092,7092,6.036404551135169,32.0
7093,7093,6.037256041102939,32.0
7094,7094,6.038103217085203,32.0
7095,7095,6.0389544512828195,32.0
7096,7096,6.039801471233368,32.0
7097,7097,6.040648641784986,32.0
7098,7098,6.041500000026491,32.0
7099,7099,6.0423475574122545,32.0
7100,7100,6.04319403913286,32.0
7101,7101,6.044045472277535,32.0
7102,7102,6.044892482558886,32.0
7103,7103,6.0457394709851995,32.0
7104,7104,6.046590832206938,32.0
7105,7105,6.047437980108791,32.0
7106,7106,6.048289087282287,32.0
7107,7107,6.049136228693855,32.0
7108,7108,6.049983409378264,32.0
7109,7109,6.050834856496917,32.0
7110,7110,6.051681946913401,32.0
7111,7111,6.052528886596362,32.0
7112,7112,6.053380381398731,32.0
7113,7113,6.054227399428686,32.0
7114,7114,6.055074335005548,32.0
7115,7115,6.055925912459691,32.0
7116,7116,6.05677279902829,32.0
7117,7117,6.0576197099685665,32.0
7118,7118,6.058471570279863,32.0
7119,7119,6.059318352275424,32.0
7120,7120,6.060169734491242,32.0
7121,7121,6.061017133593559,32.0
7122,7122,6.061863765981462,32.0
7123,7123,6.06271530535486,32.0
7124,7124,6.063562184903357,32.0
7125,7125,6.064409302274386,32.0
7126,7126,6.065260754426322,32.0
7127,7127,6.066107788946893,32.0
7128,7128,6.066954828500748,32.0
7129,7129,6.067806235949198,32.0
7130,7130,6.068653344843122,32.0
7131,7131,6.069504714541965,32.0
7132,7132,6.070351587202814,32.0
7133,7133,6.071198677950435,32.0
7134,7134,6.072050070762634,32.0
7135,7135,6.07289718998803,32.0
7136,7136,6.07374422106478,32.0
7137,7137,6.07459611316522,32.0
7138,7138,6.075442663100031,32.0
7139,7139,6.076289605034722,32.0
7140,7140,6.077141055795882,32.0
7141,7141,6.077988090250226,32.0
7142,7142,6.078839667770597,32.0
7143,7143,6.079686422745387,32.0
7144,7144,6.080533548858431,32.0
7145,7145,6.0813851952552795,32.0
7146,7146,6.082232068247265,32.0
7147,7147,6.083079200718138,32.0
7148,7148,6.083930375443565,32.0
7149,7149,6.084777491490046,32.0
7150,7150,6.085624560382631,32.0
7151,7151,6.086476002732914,32.0
7152,7152,6.087323020895322,32.0
7153,7153,6.088174368540446,32.0
7154,7154,6.089021319482062,32.0
7155,7155,6.089868475728566,32.0
7156,7156,6.090720501674547,32.0
7157,7157,6.091566989421844,32.0
7158,7158,6.092413988113402,32.0
7159,7159,6.093265367415216,32.0
7160,7160,6.094112384584214,32.0
7161,7161,6.094959451754889,32.0
7162,7162,6.095810929603047,32.0
7163,7163,6.0966581843296686,32.0
7164,7164,6.097509354750314,32.0
7165,7165,6.09835636748208,32.0
7166,7166,6.099203429089652,32.0
7167,7167,6.100055046545135,32.0
7168,7168,6.10090187880728,32.0
7169,7169,6.101748807430266,32.0
7170,7170,6.10260035097599,32.0
7171,7171,6.103447333772978,32.0
7172,7172,6.1042987626791,32.0
7173,7173,6.105145669579506,32.0
7174,7174,6.105992865098847,32.0
7175,7175,6.1068442073133244,32.0
7176,7176,6.107691286537382,32.0
7177,7177,6.1085382935735915,32.0
7178,7178,6.109389755924544,32.0
7179,7179,6.1102385873264735,32.0
7180,7180,6.111083715558052,32.0
7181,7181,6.111935128172239,32.0
7182,7182,6.112782239317894,32.0
7183,7183,6.113633719748921,32.0
7184,7184,6.114480594926412,32.0
7185,7185,6.115327818724844,32.0
7186,7186,6.116179002523422,32.0
7187,7187,6.117026187711292,32.0
7188,7188,6.117873621185621,32.0
7189,7189,6.118724640078015,32.0
7190,7190,6.119571926461326,32.0
7191,7191,6.120418695807457,32.0
7192,7192,6.1212700543801,32.0
7193,7193,6.122117026779387,32.0
7194,7194,6.122968571384747,32.0
7195,7195,6.1238155211342695,32.0
7196,7196,6.124662634929022,32.0
7197,7197,6.125514049463802,32.0
7198,7198,6.126361009809706,32.0
7199,7199,6.127208353810841,32.0
7200,7200,6.128059469593896,32.0
7201,7201,6.128906476895013,32.0
7202,7202,6.129757993751102,32.0
7203,7203,6.1306049026383285,32.0
7204,7204,6.1314520404073924,32.0
7205,7205,6.132303753031625,32.0
7206,7206,6.133150424427456,32.0
7207,7207,6.133999186158181,32.0
7208,7208,6.134848957392904,32.0
7209,7209,6.135695916281807,32.0
7210,7210,6.1365432236591975,32.0
7211,7211,6.137394371761216,32.0
7212,7212,6.138241437739795,32.0
7213,7213,6.139092777702545,32.0
7214,7214,6.139939897325304,32.0
7215,7215,6.140786845948961,32.0
7216,7216,6.141638337638643,32.0
7217,7217,6.142485193808874,32.0
7218,7218,6.143332088059849,32.0
7219,7219,6.1441836865743005,32.0
7220,7220,6.145030876861679,32.0
7221,7221,6.145877809656991,32.0
7222,7222,6.146729257437918,32.0
7223,7223,6.147576210829946,32.0
7224,7224,6.148427599138683,32.0
7225,7225,6.149274737503793,32.0
7226,7226,6.150121756129795,32.0
7227,7227,6.1509731925196105,32.0
7228,7228,6.151820231676103,32.0
7229,7229,6.152667221890556,32.0
7230,7230,6.153518699871169,32.0
7231,7231,6.154365698231591,32.0
7232,7232,6.1552170170678036,32.0
7233,7233,6.156064111325477,32.0
7234,7234,6.156911042597558,32.0
7235,7235,6.157762632899814,32.0
7236,7236,6.158609641989072,32.0
7237,7237,6.159456652734015,32.0
7238,7238,6.1603080952167515,32.0
7239,7239,6.161155200733079,32.0
7240,7240,6.1620065846708085,32.0
7241,7241,6.162853666080369,32.0
7242,7242,6.1637005909283955,32.0
7243,7243,6.16455198513137,32.0
7244,7244,6.165399332775011,32.0
7245,7245,6.166246347228686,32.0
7246,7246,6.167097745935123,32.0
7247,7247,6.1679444876644345,32.0
7248,7248,6.168791448209021,32.0
7249,7249,6.169643020100064,32.0
7250,7250,6.1704899722337725,32.0
7251,7251,6.1713414632611805,32.0
7252,7252,6.172188484337595,32.0
7253,7253,6.173035533361966,32.0
7254,7254,6.173886955181757,32.0
7255,7255,6.174733950164583,32.0
7256,7256,6.175580973823865,32.0
7257,7257,6.176432284977701,32.0
7258,7258,6.177279354068968,32.0
7259,7259,6.178130700522,32.0
7260,7260,6.178977917763922,32.0
7261,7261,6.179824895792536,32.0
7262,7262,6.180676421324412,32.0
7263,7263,6.181523305310145,32.0
7264,7264,6.182370727592044,32.0
7265,7265,6.183222386837006,32.0
7266,7266,6.1840689148505525,32.0
7267,7267,6.184915867447853,32.0
7268,7268,6.185767088863585,32.0
7269,7269,6.186614026957089,32.0
7270,7270,6.187465535667208,32.0
7271,7271,6.188312550319567,32.0
7272,7272,6.189159382780392,32.0
7273,7273,6.190010989175902,32.0
7274,7274,6.190858024623658,32.0
7275,7275,6.191705035832192,32.0
7276,7276,6.192556360099051,32.0
7277,7277,6.193403795295292,32.0
7278,7278,6.194254894852638,32.0
7279,7279,6.195101964871089,32.0
7280,7280,6.195949248406622,32.0
7281,7281,6.196800369289186,32.0
7282,7282,6.197647437651952,32.0
7283,7283,6.1984941827588615,32.0
7284,7284,6.199345902204514,32.0
7285,7285,6.200192868378427,32.0
7286,7286,6.201039931840366,32.0
7287,7287,6.201891728904513,32.0
7288,7288,6.202738677064578,32.0
7289,7289,6.2035897966888225,32.0
7290,7290,6.204436885780758,32.0
7291,7291,6.2052838742733005,32.0
7292,7292,6.20613528099325,32.0
7293,7293,6.206982267234061,32.0
7294,7294,6.2078293715582955,32.0
7295,7295,6.208680675162211,32.0
7296,7296,6.209528023997944,32.0
7297,7297,6.21037921084298,32.0
7298,7298,6.211226275232103,32.0
7299,7299,6.212073292334875,32.0
7300,7300,6.212924739122391,32.0
7301,7301,6.213771747615603,32.0
7302,7302,6.214618761407005,32.0
7303,7303,6.215470251573457,32.0
7304,7304,6.216317170725929,32.0
7305,7305,6.21716423994965,32.0
7306,7306,6.218015686273575,32.0
7307,7307,6.218862616154882,32.0
7308,7308,6.219714144468307,32.0
7309,7309,6.220561157928573,32.0
7310,7310,6.221408177283075,32.0
7311,7311,6.222259498900836,32.0
7312,7312,6.223106641570727,32.0
7313,7313,6.223953566352526,32.0
7314,7314,6.224805105196105,32.0
7315,7315,6.225652043620745,32.0
7316,7316,6.22649906694889,32.0
7317,7317,6.22735126985444,32.0
7318,7318,6.228198789358139,32.0
7319,7319,6.229048970672819,32.0
7320,7320,6.229895947906707,32.0
7321,7321,6.230743066800965,32.0
7322,7322,6.23159445491102,32.0
7323,7323,6.232441520293555,32.0
7324,7324,6.233288510243099,32.0
7325,7325,6.2341399977604555,32.0
7326,7326,6.234987300038338,32.0
7327,7327,6.235838469266891,32.0
7328,7328,6.236685480740335,32.0
7329,7329,6.2375330793857575,32.0
7330,7330,6.238383887807529,32.0
7331,7331,6.2392309239837855,32.0
7332,7332,6.24007796631919,32.0
7333,7333,6.240929208662775,32.0
7334,7334,6.241776431136661,32.0
7335,7335,6.242623616059622,32.0
7336,7336,6.24347517033418,32.0
7337,7337,6.244321862790319,32.0
7338,7338,6.245173307789696,32.0
7339,7339,6.246020300454563,32.0
7340,7340,6.246867313451237,32.0
7341,7341,6.247718699508243,32.0
7342,7342,6.248565756943491,32.0
7343,7343,6.24941271483898,32.0
7344,7344,6.25026429646545,32.0
7345,7345,6.251111220187611,32.0
7346,7346,6.251958327425851,32.0
7347,7347,6.25280977110068,32.0
7348,7348,6.253657623661889,32.0
7349,7349,6.254508186976115,32.0
7350,7350,6.2553552892473006,32.0
7351,7351,6.256202217208014,32.0
7352,7352,6.2570537073744665,32.0
7353,7353,6.257900680700938,32.0
7354,7354,6.258748008675045,32.0
7355,7355,6.259599116312133,32.0
7356,7356,6.260446476009157,32.0
7357,7357,6.261293214758236,32.0
7358,7358,6.262144688632753,32.0
7359,7359,6.26299278444714,32.0
7360,7360,6.263843120270305,32.0
7361,7361,6.264690090020498,32.0
7362,7362,6.265537346270349,32.0
7363,7363,6.266388879153464,32.0
7364,7364,6.267236451705297,32.0
7365,7365,6.268083197408252,32.0
7366,7366,6.268934180206723,32.0
7367,7367,6.269780962864558,32.0
7368,7368,6.270632255739636,32.0
7369,7369,6.271479553514057,32.0
7370,7370,6.272326568563779,32.0
7371,7371,6.273178046743075,32.0
7372,7372,6.274025314913856,32.0
7373,7373,6.274872057371669,32.0
7374,7374,6.275723497337765,32.0
7375,7375,6.276570796238052,32.0
7376,7376,6.277417562471496,32.0
7377,7377,6.278268979655372,32.0
7378,7378,6.27911599000295,32.0
7379,7379,6.279963037437862,32.0
7380,7380,6.2808143657445905,32.0
7381,7381,6.281661472121875,32.0
7382,7382,6.2825128578477445,32.0
7383,7383,6.28335972905159,32.0
7384,7384,6.284206964506044,32.0
7385,7385,6.285058297978507,32.0
7386,7386,6.28590540236897,32.0
7387,7387,6.286752419405514,32.0
7388,7388,6.287603839503395,32.0
7389,7389,6.288450994955169,32.0
7390,7390,6.2892978928486505,32.0
7391,7391,6.290149338179164,32.0
7392,7392,6.290996309982406,32.0
7393,7393,6.291847809685601,32.0
7394,7394,6.292694691022237,32.0
7395,7395,6.293542054427995,32.0
7396,7396,6.294393102990257,32.0
7397,7397,6.295240084197786,32.0
7398,7398,6.296087292101648,32.0
7399,7399,6.296938588221868,32.0
7400,7400,6.297785580290689,32.0
7401,7401,6.298632740047243,32.0
7402,7402,6.299484203987651,32.0
7403,7403,6.300331160359913,32.0
7404,7404,6.301182931860289,32.0
7405,7405,6.302029671602779,32.0
7406,7406,6.302876518633631,32.0
7407,7407,6.3037280034356655,32.0
7408,7408,6.304575006100866,32.0
7409,7409,6.30542211784257,32.0
7410,7410,6.306273539331224,32.0
7411,7411,6.307120486895244,32.0
7412,7412,6.307967629233995,32.0
7413,7413,6.308819052245881,32.0
7414,7414,6.309666212532256,32.0
7415,7415,6.310513087444836,32.0
7416,7416,6.311364555557569,32.0
7417,7417,6.312211503982544,32.0
7418,7418,6.3130629626909895,32.0
7419,7419,6.313910059928894,32.0
7420,7420,6.314757057097223,32.0
7421,7421,6.31560840010643,32.0
7422,7422,6.316455533438258,32.0
7423,7423,6.317302538752556,32.0
7424,7424,6.3181538616286375,32.0
7425,7425,6.3190009953578326,32.0
7426,7426,6.319848318099975,32.0
7427,7427,6.320699459513029,32.0
7428,7428,6.3215464654896,32.0
7429,7429,6.322393756575056,32.0
7430,7430,6.323244940638542,32.0
7431,7431,6.324092102646827,32.0
7432,7432,6.324943684074614,32.0
7433,7433,6.3257903369930055,32.0
7434,7434,6.326637438734372,32.0
7435,7435,6.3274888824092015,32.0
7436,7436,6.32833619137605,32.0
7437,7437,6.3291831798685925,32.0
7438,7438,6.330034360819392,32.0
7439,7439,6.330881251361636,32.0
7440,7440,6.331728381647003,32.0
7441,7441,6.332580110165808,32.0
7442,7442,6.333426878584755,32.0
7443,7443,6.334273762967851,32.0
7444,7444,6.335125277572208,32.0
7445,7445,6.3359726111094155,32.0
7446,7446,6.3368237857023875,32.0
7447,7447,6.337670803732342,32.0
7448,7448,6.338517818980747,32.0
7449,7449,6.339369276298417,32.0
7450,7450,6.340216261678272,32.0
7451,7451,6.341063576671813,32.0
7452,7452,6.341914769808452,32.0
7453,7453,6.34276171836588,32.0
7454,7454,6.343609946833716,32.0
7455,7455,6.34446016503705,32.0
7456,7456,6.3453072294924,32.0
7457,7457,6.346154285470645,32.0
7458,7458,6.3470057152377235,32.0
7459,7459,6.347852705849542,32.0
7460,7460,6.348699689308802,32.0
7461,7461,6.349551242192586,32.0
7462,7462,6.350397967033916,32.0
7463,7463,6.351245157917339,32.0
7464,7464,6.3520965871546,32.0
7465,7465,6.352944832179282,32.0
7466,7466,6.3537919186883505,32.0
7467,7467,6.354643221497536,32.0
7468,7468,6.355490260654024,32.0
7469,7469,6.356337390740713,32.0
7470,7470,6.357188532484902,32.0
7471,7471,6.358036095897357,32.0
7472,7472,6.358883065713776,32.0
7473,7473,6.359734794100125,32.0
7474,7474,6.360581546359592,32.0
7475,7475,6.361428551276525,32.0
7476,7476,6.362279576328067,32.0
7477,7477,6.363126721779506,32.0
7478,7478,6.363973515894678,32.0
7479,7479,6.364825740324125,32.0
7480,7480,6.36567215528753,32.0
7481,7481,6.3665236458513474,32.0
7482,7482,6.367370683683289,32.0
7483,7483,6.368217669990328,32.0
7484,7484,6.369069010350439,32.0
7485,7485,6.369916257460912,32.0
7486,7486,6.370763140122095,32.0
7487,7487,6.371614805658658,32.0
7488,7488,6.372461639311578,32.0
7489,7489,6.373308629459804,32.0
7490,7490,6.374160065783395,32.0
7491,7491,6.375007096131644,32.0
7492,7492,6.375854092968835,32.0
7493,7493,6.376705552670691,32.0
7494,7494,6.37755256705814,32.0
7495,7495,6.378399587207371,32.0
7496,7496,6.37925098352962,32.0
7497,7497,6.380098042090733,32.0
7498,7498,6.380945343441433,32.0
7499,7499,6.381796510948075,32.0
7500,7500,6.3826435280508464,32.0
7501,7501,6.383490477403004,32.0
7502,7502,6.384342004325656,32.0
7503,7503,6.385189000699255,32.0
7504,7504,6.38603690677219,32.0
7505,7505,6.386887485451169,32.0
7506,7506,6.387734472884072,32.0
7507,7507,6.3885814836290145,32.0
7508,7508,6.389432839618789,32.0
7509,7509,6.390279894471169,32.0
7510,7510,6.391126864221361,32.0
7511,7511,6.391979256139861,32.0
7512,7512,6.392825716137886,32.0
7513,7513,6.393676829139392,32.0
7514,7514,6.394524186518458,32.0
7515,7515,6.395370908776919,32.0
7516,7516,6.396222246156799,32.0
7517,7517,6.397069364587467,32.0
7518,7518,6.397916312946213,32.0
7519,7519,6.39876783920659,32.0
7520,7520,6.3996147767040465,32.0
7521,7521,6.400461808972889,32.0
7522,7522,6.401313314172957,32.0
7523,7523,6.402160097029474,32.0
7524,7524,6.403007553219795,32.0
7525,7525,6.4038586702611715,32.0
7526,7526,6.404705699417325,32.0
7527,7527,6.405552752415339,32.0
7528,7528,6.4064039197233,32.0
7529,7529,6.407251296639443,32.0
7530,7530,6.408098350233502,32.0
7531,7531,6.408949731654591,32.0
7532,7532,6.409796719882223,32.0
7533,7533,6.410643843875991,32.0
7534,7534,6.411495485835605,32.0
7535,7535,6.4123422277636,32.0
7536,7536,6.413189242945778,32.0
7537,7537,6.414040695428849,32.0
7538,7538,6.414887772599856,32.0
7539,7539,6.415735005074078,32.0
7540,7540,6.416586191521752,32.0
7541,7541,6.417433144582644,32.0
7542,7542,6.418279934922854,32.0
7543,7543,6.419131539199087,32.0
7544,7544,6.419978605575032,32.0
7545,7545,6.4208256903621885,32.0
7546,7546,6.421677118208673,32.0
7547,7547,6.4225240182214325,32.0
7548,7548,6.423371229370435,32.0
7549,7549,6.424222611122661,32.0
7550,7550,6.425069886777136,32.0
7551,7551,6.425916555391417,32.0
7552,7552,6.426768167482481,32.0
7553,7553,6.427615382141537,32.0
7554,7554,6.428462111221419,32.0
7555,7555,6.4293135669496335,32.0
7556,7556,6.430160543521246,32.0
7557,7557,6.431008492641979,32.0
7558,7558,6.431859047611556,32.0
7559,7559,6.432706347770161,32.0
7560,7560,6.433553036318884,32.0
7561,7561,6.434404532114666,32.0
7562,7562,6.435251728627417,32.0
7563,7563,6.4361018676228,32.0
7564,7564,6.436948942542077,32.0
7565,7565,6.4377959409687255,32.0
7566,7566,6.438647406233682,32.0
7567,7567,6.439494421614541,32.0
7568,7568,6.440341430041525,32.0
7569,7569,6.441192880206638,32.0
7570,7570,6.442040010492007,32.0
7571,7571,6.442886914279725,32.0
7572,7572,6.443738266560766,32.0
7573,7573,6.44458567308055,32.0
7574,7574,6.445432169304954,32.0
7575,7575,6.446283779144288,32.0
7576,7576,6.447130730748178,32.0
7577,7577,6.4479778087801405,32.0
7578,7578,6.448829354378912,32.0
7579,7579,6.449676205979453,32.0
7580,7580,6.450523287918833,32.0
7581,7581,6.451374770734045,32.0
7582,7582,6.452221702933311,32.0
7583,7583,6.45306876970662,32.0
7584,7584,6.453920233978167,32.0
7585,7585,6.454767231941223,32.0
7586,7586,6.455614351166619,32.0
7587,7587,6.456465705169572,32.0
7588,7588,6.457312762008773,32.0
7589,7589,6.458159740103616,32.0
7590,7590,6.459011008607017,32.0
7591,7591,6.459858184655507,32.0
7592,7592,6.460705216526986,32.0
7593,7593,6.461556640466054,32.0
7594,7594,6.462403637634384,32.0
7595,7595,6.463250675400099,32.0
7596,7596,6.464102121061749,32.0
7597,7597,6.464949148628447,32.0
7598,7598,6.465796093278461,32.0
7599,7599,6.46664760172367,32.0
7600,7600,6.467494617634348,32.0
7601,7601,6.468341649770736,32.0
7602,7602,6.469189056687885,32.0
7603,7603,6.470040096905496,32.0
7604,7604,6.470887116127544,32.0
7605,7605,6.471734407345455,32.0
7606,7606,6.472585580878787,32.0
7607,7607,6.473432696064314,32.0
7608,7608,6.474279531439145,32.0
7609,7609,6.475131058692933,32.0
7610,7610,6.475978067583508,32.0
7611,7611,6.476824955940247,32.0
7612,7612,6.4776768041319315,32.0
7613,7613,6.478523780836,32.0
7614,7614,6.479370839860703,32.0
7615,7615,6.480222020943959,32.0
7616,7616,6.481069025728437,32.0
7617,7617,6.481915976670053,32.0
7618,7618,6.48276743001408,32.0
7619,7619,6.483614372213681,32.0
7620,7620,6.484461542566617,32.0
7621,7621,6.485313019024002,32.0
7622,7622,6.486160252094269,32.0
7623,7623,6.487006952034102,32.0
7624,7624,6.487858387298054,32.0
7625,7625,6.488705503609445,32.0
7626,7626,6.489552482101653,32.0
7627,7627,6.490403931869401,32.0
7628,7628,6.491250945263439,32.0
7629,7629,6.4920981317096285,32.0
7630,7630,6.492949263056119,32.0
7631,7631,6.493796575930383,32.0
7632,7632,6.494643437531259,32.0
7633,7633,6.495495394600762,32.0
7634,7634,6.496341860824161,32.0
7635,7635,6.497188795804977,32.0
7636,7636,6.498035883108775,32.0
7637,7637,6.498887301484745,32.0
7638,7638,6.499734351038934,32.0
7639,7639,6.500581356022092,32.0
7640,7640,6.501432868705855,32.0
7641,7641,6.502279827396075,32.0
7642,7642,6.50312682973014,32.0
7643,7643,6.503978427913455,32.0
7644,7644,6.50482535123825,32.0
7645,7645,6.505672764049636,32.0
7646,7646,6.506523869103855,32.0
7647,7647,6.507370834284359,32.0
7648,7648,6.508217723965645,32.0
7649,7649,6.509069303671519,32.0
7650,7650,6.509916362431314,32.0
7651,7651,6.510763447483381,32.0
7652,7652,6.5116147815518906,32.0
7653,7653,6.512461748652989,32.0
7654,7654,6.513308809200923,32.0
7655,7655,6.514160258438852,32.0
7656,7656,6.515007846487892,32.0
7657,7657,6.51585452887747,32.0
7658,7658,6.516705928643544,32.0
7659,7659,6.517553051577673,32.0
7660,7660,6.518399771120813,32.0
7661,7661,6.519246811734305,32.0
7662,7662,6.5200980389118195,32.0
7663,7663,6.520945145752695,32.0
7664,7664,6.5217926061153415,32.0
7665,7665,6.52264369852013,32.0
7666,7666,6.523490555087725,32.0
7667,7667,6.524338313672278,32.0
7668,7668,6.525189158982701,32.0
7669,7669,6.5260361182027395,32.0
7670,7670,6.5268831836515,32.0
7671,7671,6.527734920448727,32.0
7672,7672,6.528581613500913,32.0
7673,7673,6.5294286105367885,32.0
7674,7674,6.5302800217602,32.0
7675,7675,6.531127697030703,32.0
7676,7676,6.531974155174361,32.0
7677,7677,6.532825616200766,32.0
7678,7678,6.53367335624165,32.0
7679,7679,6.534520397053824,32.0
7680,7680,6.5353666532039645,32.0
7681,7681,6.536218129330211,32.0
7682,7682,6.537065060867204,32.0
7683,7683,6.537912091149225,32.0
7684,7684,6.538763420581818,32.0
7685,7685,6.539610560668839,32.0
7686,7686,6.540457596182823,32.0
7687,7687,6.541309065553878,32.0
7688,7688,6.542156026495827,32.0
7689,7689,6.5430030393600465,32.0
7690,7690,6.543854430251652,32.0
7691,7691,6.544701549808185,32.0
7692,7692,6.545548692742983,32.0
7693,7693,6.546400019725164,32.0
7694,7694,6.547247038748529,32.0
7695,7695,6.548093903925683,32.0
7696,7696,6.548940940300624,32.0
7697,7697,6.549792415036095,32.0
7698,7698,6.550639539493456,32.0
7699,7699,6.5514865788486265,32.0
7700,7700,6.552337983846664,32.0
7701,7701,6.553185295661292,32.0
7702,7702,6.554032350116306,32.0
7703,7703,6.554883771869871,32.0
7704,7704,6.55573078672091,32.0
7705,7705,6.556577801439497,32.0
7706,7706,6.557429270214505,32.0
7707,7707,6.558275993069013,32.0
7708,7708,6.559122937586572,32.0
7709,7709,6.559974281986555,32.0
7710,7710,6.56082142021921,32.0
7711,7711,6.5616687587897,32.0
7712,7712,6.562515500519011,32.0
7713,7713,6.563366913066969,32.0
7714,7714,6.564213998715082,32.0
7715,7715,6.565061029659378,32.0
7716,7716,6.565912391278479,32.0
7717,7717,6.566759425865279,32.0
7718,7718,6.567606341375244,32.0
7719,7719,6.568457898630037,32.0
7720,7720,6.569304988384247,32.0
7721,7721,6.570152490205236,32.0
7722,7722,6.571003252135382,32.0
7723,7723,6.571850399043825,32.0
7724,7724,6.572697412702772,32.0
7725,7725,6.5735444306665,32.0
7726,7726,6.5743960566653135,32.0
7727,7727,6.5752428962787,32.0
7728,7728,6.576089862982432,32.0
7729,7729,6.576941408448749,32.0
7730,7730,6.57778824693627,32.0
7731,7731,6.578635303179423,32.0
7732,7732,6.5794867893722335,32.0
7733,7733,6.580333858264817,32.0
7734,7734,6.5811808704667625,32.0
7735,7735,6.582027698556582,32.0
7736,7736,6.5828792639573415,32.0
7737,7737,6.583726280728977,32.0
7738,7738,6.584573399490781,32.0
7739,7739,6.585424868332014,32.0
7740,7740,6.586271693309148,32.0
7741,7741,6.587119059430229,32.0
7742,7742,6.587970219585631,32.0
7743,7743,6.588817294504907,32.0
7744,7744,6.5896643165747335,32.0
7745,7745,6.590515713095666,32.0
7746,7746,6.5913627784781985,32.0
7747,7747,6.592210626867082,32.0
7748,7748,6.593057130442725,32.0
7749,7749,6.593908316161897,32.0
7750,7750,6.594755056301753,32.0
7751,7751,6.595602208574613,32.0
7752,7752,6.596453328198857,32.0
7753,7753,6.597300487889185,32.0
7754,7754,6.598147591286235,32.0
7755,7755,6.598999417755339,32.0
7756,7756,6.5998461071650185,32.0
7757,7757,6.60069317665365,32.0
7758,7758,6.6015446243683495,32.0
7759,7759,6.602392240961393,32.0
7760,7760,6.603238473865721,32.0
7761,7761,6.604085672961341,32.0
7762,7762,6.60493740134769,32.0
7763,7763,6.605784137712584,32.0
7764,7764,6.606631151835123,32.0
7765,7765,6.607482906844881,32.0
7766,7766,6.608329603738256,32.0
7767,7767,6.609176696870062,32.0
7768,7768,6.610028091735311,32.0
7769,7769,6.610875085261133,32.0
7770,7770,6.611722389525837,32.0
7771,7771,6.6125693547725675,32.0
7772,7772,6.613420596520106,32.0
7773,7773,6.614267511765163,32.0
7774,7774,6.615114532046847,32.0
7775,7775,6.615966021617255,32.0
7776,7776,6.616813005540106,32.0
7777,7777,6.617660024563471,32.0
7778,7778,6.618511401679781,32.0
7779,7779,6.619358546932538,32.0
7780,7780,6.620205497410562,32.0
7781,7781,6.6210524999433105,32.0
7782,7782,6.6219040284554165,32.0
7783,7783,6.622751038736766,32.0
7784,7784,6.623597992393705,32.0
7785,7785,6.6244494605064395,32.0
7786,7786,6.625296522842513,32.0
7787,7787,6.62614393002457,32.0
7788,7788,6.626994980904791,32.0
7789,7789,6.627842220664024,32.0
7790,7790,6.628689022858937,32.0
7791,7791,6.629535876512527,32.0
7792,7792,6.630387755367491,32.0
7793,7793,6.63123475657569,32.0
7794,7794,6.632081497907638,32.0
7795,7795,6.632933027611839,32.0
7796,7796,6.633780009349188,32.0
7797,7797,6.6346269525422,32.0
7798,7798,6.635478570461273,32.0
7799,7799,6.636325448022947,32.0
7800,7800,6.637172479563289,32.0
7801,7801,6.6380195109711755,32.0
7802,7802,6.638870919413036,32.0
7803,7803,6.639717964927356,32.0
7804,7804,6.640565063423581,32.0
7805,7805,6.641416674521234,32.0
7806,7806,6.642263353864352,32.0
7807,7807,6.6431104272604,32.0
7808,7808,6.643961897956,32.0
7809,7809,6.644808822009298,32.0
7810,7810,6.645655900637308,32.0
7811,7811,6.646502866744995,32.0
7812,7812,6.64735438850191,32.0
7813,7813,6.648201411366463,32.0
7814,7814,6.649048453569412,32.0
7815,7815,6.649899931285116,32.0
7816,7816,6.6507468662659335,32.0
7817,7817,6.6515938182671865,32.0
7818,7818,6.652445152004558,32.0
7819,7819,6.653292623029815,32.0
7820,7820,6.654139452709092,32.0
7821,7821,6.654986247420311,32.0
7822,7822,6.655837837788794,32.0
7823,7823,6.656684844493867,32.0
7824,7824,6.657531878418393,32.0
7825,7825,6.6583832933505365,32.0
7826,7826,6.6592303933037655,32.0
7827,7827,6.660077322456572,32.0
7828,7828,6.660928706328074,32.0
7829,7829,6.661775795287555,32.0
7830,7830,6.662622804575495,32.0
7831,7831,6.663469930092494,32.0
7832,7832,6.664321262306636,32.0
7833,7833,6.665168251328999,32.0
7834,7834,6.666015235649215,32.0
7835,7835,6.666866750849618,32.0
7836,7836,6.667713677154647,32.0
7837,7837,6.6685610678460865,32.0
7838,7838,6.6694080815712615,32.0
7839,7839,6.670259054634307,32.0
7840,7840,6.671106144918336,32.0
7841,7841,6.671953065329128,32.0
7842,7842,6.672804734044605,32.0
7843,7843,6.673651740948359,32.0
7844,7844,6.674498673677444,32.0
7845,7845,6.6753501455651385,32.0
7846,7846,6.676197169688013,32.0
7847,7847,6.677066247529455,32.0
7848,7848,6.677891114817725,32.0
7849,7849,6.678742721345689,32.0
7850,7850,6.679589778184891,32.0
7851,7851,6.680436671177546,32.0
7852,7852,6.6812881753842035,32.0
7853,7853,6.682135459846921,32.0
7854,7854,6.682982225947911,32.0
7855,7855,6.683833499484592,32.0
7856,7856,6.684680662287607,32.0
7857,7857,6.685527562697729,32.0
7858,7858,6.686374691857232,32.0
7859,7859,6.68722614162498,32.0
7860,7860,6.688073080182075,32.0
7861,7861,6.68892016781701,32.0
7862,7862,6.689771587981118,32.0
7863,7863,6.690618522034751,32.0
7864,7864,6.691465627617307,32.0
7865,7865,6.692316526638137,32.0
7866,7866,6.6931639963388445,32.0
7867,7867,6.6940111282798975,32.0
7868,7868,6.6948581453164415,32.0
7869,7869,6.695709448258081,32.0
7870,7870,6.696556589537197,32.0
7871,7871,6.697403528756567,32.0
7872,7872,6.698255008127954,32.0
7873,7873,6.699101947877142,32.0
7874,7874,6.699949088030391,32.0
7875,7875,6.700796125266288,32.0
7876,7876,6.701647614240646,32.0
7877,7877,6.702494564255079,32.0
7878,7878,6.7033415483103855,32.0
7879,7879,6.704193025231361,32.0
7880,7880,6.705039991935094,32.0
7881,7881,6.705887060430315,32.0
7882,7882,6.706734116276105,32.0
7883,7883,6.707585528956519,32.0
7884,7884,6.708432475328445,32.0
7885,7885,6.709279563890563,32.0
7886,7886,6.710131152735815,32.0
7887,7887,6.710978025661574,32.0
7888,7888,6.7118258718649555,32.0
7889,7889,6.712676486306721,32.0
7890,7890,6.713523336847623,32.0
7891,7891,6.714370447595914,32.0
7892,7892,6.715217600133684,32.0
7893,7893,6.71606919573413,32.0
7894,7894,6.716916105283631,32.0
7895,7895,6.71776294555929,32.0
7896,7896,6.718614604671795,32.0
7897,7897,6.719461471305953,32.0
7898,7898,6.720308489402135,32.0
7899,7899,6.7211560566557775,32.0
7900,7900,6.722006948590279,32.0
7901,7901,6.722854512665007,32.0
7902,7902,6.723700973325306,32.0
7903,7903,6.724552319910791,32.0
7904,7904,6.725399901005957,32.0
7905,7905,6.726246504717403,32.0
7906,7906,6.727097621758779,32.0
7907,7907,6.72794492257966,32.0
7908,7908,6.728791874580913,32.0
7909,7909,6.729638953473833,32.0
7910,7910,6.730490676628219,32.0
7911,7911,6.731337418225077,32.0
7912,7912,6.732184438771672,32.0
7913,7913,6.733035729328791,32.0
7914,7914,6.733882853653696,32.0
7915,7915,6.7347297937340205,32.0
7916,7916,6.735576862295469,32.0
7917,7917,6.736428390343984,32.0
7918,7918,6.737275385525492,32.0
7919,7919,6.738122420178519,32.0
7920,7920,6.738974055449168,32.0
7921,7921,6.73982087386979,32.0
7922,7922,6.740667817261485,32.0
7923,7923,6.741514945626258,32.0
7924,7924,6.7423663530747096,32.0
7925,7925,6.743213363157377,32.0
7926,7926,6.7440602476067015,32.0
7927,7927,6.744911597172419,32.0
7928,7928,6.745759072966046,32.0
7929,7929,6.746605832046933,32.0
7930,7930,6.74745707710584,32.0
7931,7931,6.748304085797733,32.0
7932,7932,6.749151014486948,32.0
7933,7933,6.7499981504678725,32.0
7934,7934,6.7508497777912355,32.0
7935,7935,6.751696756747033,32.0
7936,7936,6.752543774512079,32.0
7937,7937,6.753395235935847,32.0
7938,7938,6.754242247541746,32.0
7939,7939,6.755089286433326,32.0
7940,7940,6.755936557716794,32.0
7941,7941,6.75678771952788,32.0
7942,7942,6.757634826633665,32.0
7943,7943,6.758481762740347,32.0
7944,7944,6.759333240058688,32.0
7945,7945,6.760180094374551,32.0
7946,7946,6.761027237772941,32.0
7947,7947,6.7618742629554545,32.0
7948,7948,6.7627268083228,32.0
7949,7949,6.7635729885101314,32.0
7950,7950,6.76442006541623,32.0
7951,7951,6.765271110402213,32.0
7952,7952,6.7661181350549064,32.0
7953,7953,6.766969625817405,32.0
7954,7954,6.767816654576196,32.0
7955,7955,6.768663552734588,32.0
7956,7956,6.769509905775389,32.0
7957,7957,6.770361889799436,32.0
7958,7958,6.771208454171816,32.0
7959,7959,6.772055248750581,32.0
7960,7960,6.772902390427059,32.0
7961,7961,6.773754117819999,32.0
7962,7962,6.774600899418195,32.0
7963,7963,6.775447882678773,32.0
7964,7964,6.77629929582278,32.0
7965,7965,6.777146332131492,32.0
7966,7966,6.777993376784855,32.0
7967,7967,6.778844808538755,32.0
7968,7968,6.779691769878069,32.0
7969,7969,6.780538837313652,32.0
7970,7970,6.781386145684454,32.0
7971,7971,6.782237393127548,32.0
7972,7972,6.783084195454914,32.0
7973,7973,6.783931302891836,32.0
7974,7974,6.784782751533721,32.0
7975,7975,6.785629702475336,32.0
7976,7976,6.786476793487867,32.0
7977,7977,6.787323791980745,32.0
7978,7978,6.7881752435366325,32.0
7979,7979,6.789022244215012,32.0
7980,7980,6.789869325757027,32.0
7981,7981,6.790721285078261,32.0
7982,7982,6.791567971706391,32.0
7983,7983,6.79241491066085,32.0
7984,7984,6.793261820673943,32.0
7985,7985,6.794113284084532,32.0
7986,7986,6.794960460993979,32.0
7987,7987,6.795807255241606,32.0
7988,7988,6.796658745540513,32.0
7989,7989,6.797505721383625,32.0
7990,7990,6.798352747095956,32.0
7991,7991,6.79920418050554,32.0
7992,7992,6.800051205555599,32.0
7993,7993,6.800898568100401,32.0
7994,7994,6.801745237045818,32.0
7995,7995,6.802596716284752,32.0
7996,7996,6.80344354973899,32.0
7997,7997,6.804290722873477,32.0
7998,7998,6.8051421678728525,32.0
7999,7999,6.805989168485006,32.0
8000,8000,6.806836152937678,32.0
8001,8001,6.807687309185664,32.0
8002,8002,6.808534594310656,32.0
8003,8003,6.809381622804536,32.0
8004,8004,6.8102289523681,32.0
8005,8005,6.811080204976928,32.0
8006,8006,6.8119270724058145,32.0
8007,8007,6.812774109906622,32.0
8008,8008,6.813625557422638,32.0
8009,8009,6.814472633666463,32.0
8010,8010,6.8153195804357525,32.0
8011,8011,6.8161666622426775,32.0
8012,8012,6.817018389172024,32.0
8013,8013,6.817865135868391,32.0
8014,8014,6.818712086478869,32.0
8015,8015,6.819563468231095,32.0
8016,8016,6.820410609642666,32.0
8017,8017,6.821257572637664,32.0
8018,8018,6.822108974456788,32.0
8019,8019,6.822956086794536,32.0
8020,8020,6.823803095287746,32.0
8021,8021,6.824650106827418,32.0
8022,8022,6.825501567986277,32.0
8023,8023,6.826348873111936,32.0
8024,8024,6.827195587025748,32.0
8025,8025,6.828046982619497,32.0
8026,8026,6.828893978794416,32.0
8027,8027,6.829741056760152,32.0
8028,8028,6.830588344931602,32.0
8029,8029,6.831439504093594,32.0
8030,8030,6.832286752859751,32.0
8031,8031,6.833133556048075,32.0
8032,8032,6.833984873625966,32.0
8033,8033,6.83483193649186,32.0
8034,8034,6.835678963594966,32.0
8035,8035,6.8365310331847935,32.0
8036,8036,6.837377398411433,32.0
8037,8037,6.838224505450992,32.0
8038,8038,6.839071750905779,32.0
8039,8039,6.839923066165712,32.0
8040,8040,6.840769976774851,32.0
8041,8041,6.841616869502597,32.0
8042,8042,6.842468214763535,32.0
8043,8043,6.843315448562303,32.0
8044,8044,6.844162410298983,32.0
8045,8045,6.845013750129277,32.0
8046,8046,6.845860856572788,32.0
8047,8047,6.846707937584983,32.0
8048,8048,6.847554909189542,32.0
8049,8049,6.84840633544657,32.0
8050,8050,6.849253757264879,32.0
8051,8051,6.850100432303217,32.0
8052,8052,6.850951723191473,32.0
8053,8053,6.851798830297258,32.0
8054,8054,6.852646875845061,32.0
8055,8055,6.853492927948634,32.0
8056,8056,6.854344451692369,32.0
8057,8057,6.855191291570663,32.0
8058,8058,6.856038671135902,32.0
8059,8059,6.856889846258693,32.0
8060,8060,6.857736884421772,32.0
8061,8061,6.858584027025435,32.0
8062,8062,6.859435443745719,32.0
8063,8063,6.860282338261604,32.0
8064,8064,6.861129286752806,32.0
8065,8065,6.8619763220681085,32.0
8066,8066,6.862828108072281,32.0
8067,8067,6.863675422867139,32.0
8068,8068,6.8645218602154,32.0
8069,8069,6.8653735767470465,32.0
8070,8070,6.8662201688687,32.0
8071,8071,6.867067212992244,32.0
8072,8072,6.867918740047349,32.0
8073,8073,6.868766077491972,32.0
8074,8074,6.869613373080889,32.0
8075,8075,6.8704597840044235,32.0
8076,8076,6.8713112810585235,32.0
8077,8077,6.872158334520128,32.0
8078,8078,6.873005336523056,32.0
8079,8079,6.8738567555613,32.0
8080,8080,6.874703853858842,32.0
8081,8081,6.875550730559561,32.0
8082,8082,6.8764022288719815,32.0
8083,8083,6.877249245113797,32.0
8084,8084,6.878096217976677,32.0
8085,8085,6.878943224019475,32.0
8086,8086,6.87979472776254,32.0
8087,8087,6.880641694598728,32.0
8088,8088,6.881488692495558,32.0
8089,8089,6.882340151468914,32.0
8090,8090,6.883187081548903,32.0
8091,8091,6.884034217463601,32.0
8092,8092,6.88488600883219,32.0
8093,8093,6.885732663008902,32.0
8094,8094,6.88657965461413,32.0
8095,8095,6.8874310079548104,32.0
8096,8096,6.888278157644803,32.0
8097,8097,6.889125165144603,32.0
8098,8098,6.88997207403183,32.0
8099,8099,6.8908235004213125,32.0
8100,8100,6.891670562823614,32.0
8101,8101,6.892517541911867,32.0
8102,8102,6.893369362155596,32.0
8103,8103,6.894216099513903,32.0
8104,8104,6.895062999394205,32.0
8105,8105,6.895914582080311,32.0
8106,8106,6.896761538717481,32.0
8107,8107,6.8976085506545175,32.0
8108,8108,6.898455356028345,32.0
8109,8109,6.899306977854835,32.0
8110,8110,6.900154095623229,32.0
8111,8111,6.901000918216176,32.0
8112,8112,6.901852509710525,32.0
8113,8113,6.902699445154932,32.0
8114,8114,6.903546767102347,32.0
8115,8115,6.904397852089669,32.0
8116,8116,6.905245006150669,32.0
8117,8117,6.906092014577655,32.0
8118,8118,6.9069434630208555,32.0
8119,8119,6.907790513568456,32.0
8120,8120,6.908637551400396,32.0
8121,8121,6.9094844461811915,32.0
8122,8122,6.910335896280078,32.0
8123,8123,6.9111829064952,32.0
8124,8124,6.912030304802789,32.0
8125,8125,6.912881435553233,32.0
8126,8126,6.913728402190738,32.0
8127,8127,6.9145753785636686,32.0
8128,8128,6.91542687382963,32.0
8129,8129,6.916273932390743,32.0
8130,8130,6.917120773129992,32.0
8131,8131,6.917972243560684,32.0
8132,8132,6.918819263246324,32.0
8133,8133,6.919666349159347,32.0
8134,8134,6.920513360765245,32.0
8135,8135,6.9213647488753,32.0
8136,8136,6.922211889094777,32.0
8137,8137,6.923058870765899,32.0
8138,8138,6.9239102880822285,32.0
8139,8139,6.924757402075661,32.0
8140,8140,6.925604174335797,32.0
8141,8141,6.926455765366554,32.0
8142,8142,6.927302741739484,32.0
8143,8143,6.928149865998162,32.0
8144,8144,6.92900116595957,32.0
8145,8145,6.929848118358189,32.0
8146,8146,6.9306956266694595,32.0
8147,8147,6.93154265165329,32.0
8148,8148,6.932393821080526,32.0
8149,8149,6.9332408320241505,32.0
8150,8150,6.9340877033604515,32.0
8151,8151,6.934939249091678,32.0
8152,8152,6.9357863108317055,32.0
8153,8153,6.936633110178842,32.0
8154,8154,6.937484721077813,32.0
8155,8155,6.938331738445493,32.0
8156,8156,6.939178815947638,32.0
8157,8157,6.940030332075225,32.0
8158,8158,6.9408772742085985,32.0
8159,8159,6.941724257800314,32.0
8160,8160,6.942571176687877,32.0
8161,8161,6.94342294368479,32.0
8162,8162,6.944270071718428,32.0
8163,8163,6.945116753578186,32.0
8164,8164,6.945968276460967,32.0
8165,8165,6.946815379725562,32.0
8166,8166,6.9476622370878856,32.0
8167,8167,6.948513726724519,32.0
8168,8168,6.949360746410158,32.0
8169,8169,6.9502077529827755,32.0
8170,8170,6.951059197121197,32.0
8171,8171,6.9519064996639885,32.0
8172,8172,6.9527531746361,32.0
8173,8173,6.953604698379834,32.0
8174,8174,6.954451704687544,32.0
8175,8175,6.95529870973693,32.0
8176,8176,6.956145729488797,32.0
8177,8177,6.956997166077296,32.0
8178,8178,6.957844140794542,32.0
8179,8179,6.958691145314111,32.0
8180,8180,6.959542654951414,32.0
8181,8181,6.9603896139065435,32.0
8182,8182,6.961237091686992,32.0
8183,8183,6.962088694241312,32.0
8184,8184,6.962935141391224,32.0
8185,8185,6.963782251940833,32.0
8186,8186,6.964633735352091,32.0
8187,8187,6.965480642782318,32.0
8188,8188,6.9663275916708844,32.0
8189,8189,6.967179136938519,32.0
8190,8190,6.968026100463336,32.0
8191,8191,6.968873120877478,32.0
8192,8192,6.969724778466755,32.0
8193,8193,6.970571585628722,32.0
8194,8194,6.9714185921351115,32.0
8195,8195,6.972265612747934,32.0
8196,8196,6.973117363585367,32.0
8197,8197,6.973964013987118,32.0
8198,8198,6.974810872475306,32.0
8199,8199,6.975662869612377,32.0
8200,8200,6.976509436964989,32.0
8201,8201,6.977356603807873,32.0
8202,8202,6.978207918604214,32.0
8203,8203,6.979054978754785,32.0
8204,8204,6.979901992347505,32.0
8205,8205,6.98075343661838,32.0
8206,8206,6.981601663894123,32.0
8207,8207,6.982447441683875,32.0
8208,8208,6.983299275901582,32.0
8209,8209,6.984146270950635,32.0
8210,8210,6.984993140763707,32.0
8211,8211,6.985844462712606,32.0
8212,8212,6.986691424979103,32.0
8213,8213,6.987538612617387,32.0
8214,8214,6.988389958010781,32.0
8215,8215,6.98923696855704,32.0
8216,8216,6.9900839650630955,32.0
8217,8217,6.990935415095753,32.0
8218,8218,6.991782368421555,32.0
8219,8219,6.9926294907596365,32.0
8220,8220,6.9934764793846345,32.0
8221,8221,6.994327804512447,32.0
8222,8222,6.995174870093663,32.0
8223,8223,6.996021953225136,32.0
8224,8224,6.996873437497351,32.0
8225,8225,6.997720374597445,32.0
8226,8226,6.998567434218195,32.0
8227,8227,6.999418757955233,32.0
8228,8228,7.000265774528185,32.0
8229,8229,7.0011129519674515,32.0
8230,8230,7.001964362329907,32.0
8231,8231,7.002811321814856,32.0
8232,8232,7.003658166527748,32.0
8233,8233,7.004509858952629,32.0
8234,8234,7.005356947051154,32.0
8235,8235,7.006203866799672,32.0
8236,8236,7.007055225107405,32.0
8237,8237,7.007902260091569,32.0
8238,8238,7.008749306466845,32.0
8239,8239,7.0096008008056225,32.0
8240,8240,7.010447815789116,32.0
8241,8241,7.011294827328789,32.0
8242,8242,7.012146318488651,32.0
8243,8243,7.012993297047085,32.0
8244,8244,7.013840520249473,32.0
8245,8245,7.01469154894352,32.0
8246,8246,7.0155387720134526,32.0
8247,8247,7.016385709643364,32.0
8248,8248,7.017236977484491,32.0
8249,8249,7.018084244860543,32.0
8250,8250,7.01893154197269,32.0
8251,8251,7.019778271582392,32.0
8252,8252,7.020629652871026,32.0
8253,8253,7.02147674865193,32.0
8254,8254,7.022323704163234,32.0
8255,8255,7.023175497783556,32.0
8256,8256,7.024022788206736,32.0
8257,8257,7.024868946539031,32.0
8258,8258,7.025720721946822,32.0
8259,8259,7.026567813091808,32.0
8260,8260,7.027414747542805,32.0
8261,8261,7.02826596001784,32.0
8262,8262,7.029113075335822,32.0
8263,8263,7.029960206415918,32.0
8264,8264,7.030811663799816,32.0
8265,8265,7.031658718254831,32.0
8266,8266,7.032505598399374,32.0
8267,8267,7.033356922401322,32.0
8268,8268,7.034204298588966,32.0
8269,8269,7.035051194495625,32.0
8270,8270,7.035902557174365,32.0
8271,8271,7.036749806536569,32.0
8272,8272,7.037596686151293,32.0
8273,8273,7.038448100222481,32.0
8274,8274,7.03929511057006,32.0
8275,8275,7.040142126878103,32.0
8276,8276,7.040993450946278,32.0
8277,8277,7.041840592026712,32.0
8278,8278,7.042687528729439,32.0
8279,8279,7.0435390492942584,32.0
8280,8280,7.0443860658009845,32.0
8281,8281,7.045235762132538,32.0
8282,8282,7.046084515982203,32.0
8283,8283,7.046931591629981,32.0
8284,8284,7.047778424421947,32.0
8285,8285,7.0486298566394385,32.0
8286,8286,7.049476680888069,32.0
8287,8287,7.050323672691981,32.0
8288,8288,7.051175188223521,32.0
8289,8289,7.0520224515597025,32.0
8290,8290,7.0528694687287015,32.0
8291,8291,7.053720909621981,32.0
8292,8292,7.054568014674716,32.0
8293,8293,7.0554147612386275,32.0
8294,8294,7.056266448232862,32.0
8295,8295,7.057113349371487,32.0
8296,8296,7.057960419919755,32.0
8297,8297,7.05881182829539,32.0
8298,8298,7.05965888871087,32.0
8299,8299,7.0605059041579565,32.0
8300,8300,7.061357352071338,32.0
8301,8301,7.062204551895459,32.0
8302,8302,7.06305135236846,32.0
8303,8303,7.06390285299884,32.0
8304,8304,7.064749896393881,32.0
8305,8305,7.065597070786689,32.0
8306,8306,7.0664484357833866,32.0
8307,8307,7.067295214997397,32.0
8308,8308,7.0681426312526066,32.0
8309,8309,7.068993739022149,32.0
8310,8310,7.069840818444889,32.0
8311,8311,7.070687830448151,32.0
8312,8312,7.071539301342434,32.0
8313,8313,7.072386571831173,32.0
8314,8314,7.073233253823386,32.0
8315,8315,7.074084750811258,32.0
8316,8316,7.074932263493538,32.0
8317,8317,7.0757787569363915,32.0
8318,8318,7.076630521151755,32.0
8319,8319,7.077477137909995,32.0
8320,8320,7.078324276937379,32.0
8321,8321,7.079175677299499,32.0
8322,8322,7.0800226224131055,32.0
8323,8323,7.080869758857622,32.0
8324,8324,7.081721200810539,32.0
8325,8325,7.082568642033471,32.0
8326,8326,7.083415244354142,32.0
8327,8327,7.08426756395234,32.0
8328,8328,7.085113701687919,32.0
8329,8329,7.085960719717874,32.0
8330,8330,7.086812102927102,32.0
8331,8331,7.087659183012114,32.0
8332,8332,7.088507035440869,32.0
8333,8333,7.089357648491858,32.0
8334,8334,7.09020461095704,32.0
8335,8335,7.091051855550872,32.0
8336,8336,7.091903058290481,32.0
8337,8337,7.092750039233102,32.0
8338,8338,7.093597154683537,32.0
8339,8339,7.094448930091328,32.0
8340,8340,7.095295568042332,32.0
8341,8341,7.096146928999159,32.0
8342,8342,7.0969942436615625,32.0
8343,8343,7.097841103606755,32.0
8344,8344,7.098692769871818,32.0
8345,8345,7.099539512197178,32.0
8346,8346,7.1003865934080554,32.0
8347,8347,7.10123796833886,32.0
8348,8348,7.1020850116676755,32.0
8349,8349,7.102931016087532,32.0
8350,8350,7.103782399429214,32.0
8351,8351,7.104629747735128,32.0
8352,8352,7.105480649140147,32.0
8353,8353,7.106328496866756,32.0
8354,8354,7.107174799177381,32.0
8355,8355,7.10802643749449,32.0
8356,8356,7.10887341439724,32.0
8357,8357,7.109720420572492,32.0
8358,8358,7.110571826497714,32.0
8359,8359,7.111418902211719,32.0
8360,8360,7.112266184157796,32.0
8361,8361,7.113117631806268,32.0
8362,8362,7.1139643641312915,32.0
8363,8363,7.1148113411002685,32.0
8364,8364,7.115662832657495,32.0
8365,8365,7.116510126524501,32.0
8366,8366,7.117357071638106,32.0
8367,8367,7.118208228813278,32.0
8368,8368,7.119055272208319,32.0
8369,8369,7.119902333617212,32.0
8370,8370,7.120753784312142,32.0
8371,8371,7.121600798633364,32.0
8372,8372,7.122447797258696,32.0
8373,8373,7.123299361268679,32.0
8374,8374,7.124146083659596,32.0
8375,8375,7.124993650184736,32.0
8376,8376,7.125844746960533,32.0
8377,8377,7.126691777308781,32.0
8378,8378,7.127538649373585,32.0
8379,8379,7.128390181395743,32.0
8380,8380,7.129237250553237,32.0
8381,8381,7.130088384151459,32.0
8382,8382,7.130935712920295,32.0
8383,8383,7.131782746911049,32.0
8384,8384,7.132634196082751,32.0
8385,8385,7.133481207622422,32.0
8386,8386,7.134328497515784,32.0
8387,8387,7.1351796709828905,32.0
8388,8388,7.1360265983475575,32.0
8389,8389,7.136873533593284,32.0
8390,8390,7.1377251590622794,32.0
8391,8391,7.138572058677673,32.0
8392,8392,7.139419197109011,32.0
8393,8393,7.140270644625028,32.0
8394,8394,7.141117625766331,32.0
8395,8395,7.141964939832687,32.0
8396,8396,7.142816388342116,32.0
8397,8397,7.143663131131066,32.0
8398,8398,7.144510081277954,32.0
8399,8399,7.1453615009122435,32.0
8400,8400,7.146208561261496,32.0
8401,8401,7.147055669162008,32.0
8402,8402,7.1479071117772,32.0
8403,8403,7.148754041459825,32.0
8404,8404,7.149605560832553,32.0
8405,8405,7.150452834897571,32.0
8406,8406,7.151299577355385,32.0
8407,8407,7.152150895131958,32.0
8408,8408,7.152997885545095,32.0
8409,8409,7.15384507185883,32.0
8410,8410,7.154696374866697,32.0
8411,8411,7.155543514026536,32.0
8412,8412,7.15639049132665,32.0
8413,8413,7.1572418306271235,32.0
8414,8414,7.158088889320691,32.0
8415,8415,7.1589361904727085,32.0
8416,8416,7.159787453545464,32.0
8417,8417,7.160634420779016,32.0
8418,8418,7.161481381124921,32.0
8419,8419,7.162333108451632,32.0
8420,8420,7.163179827133813,32.0
8421,8421,7.164031251006655,32.0
8422,8422,7.164879055089421,32.0
8423,8423,7.165725503696335,32.0
8424,8424,7.166576887965203,32.0
8425,8425,7.167423729101817,32.0
8426,8426,7.168270812034607,32.0
8427,8427,7.169122401409679,32.0
8428,8428,7.169969376193152,32.0
8429,8429,7.170816394554244,32.0
8430,8430,7.171667856640286,32.0
8431,8431,7.1725148657295446,32.0
8432,8432,7.173361809121237,32.0
8433,8433,7.174213328229056,32.0
8434,8434,7.1750603107611335,32.0
8435,8435,7.1759076342317805,32.0
8436,8436,7.176758740213182,32.0
8437,8437,7.17760565592183,32.0
8438,8438,7.1784572709931265,32.0
8439,8439,7.179304289287991,32.0
8440,8440,7.180151310629315,32.0
8441,8441,7.181002692249086,32.0
8442,8442,7.181849904126591,32.0
8443,8443,7.182696778906716,32.0
8444,8444,7.183548239270847,32.0
8445,8445,7.184395238492224,32.0
8446,8446,7.185242526729903,32.0
8447,8447,7.186093854639266,32.0
8448,8448,7.186940681338311,32.0
8449,8449,7.18778772758113,32.0
8450,8450,7.188639184633891,32.0
8451,8451,7.189486175113254,32.0
8452,8452,7.190337928997145,32.0
8453,8453,7.191184687746896,32.0
8454,8454,7.192031626105308,32.0
8455,8455,7.192883860137727,32.0
8456,8456,7.1937300768825745,32.0
8457,8457,7.194577139748466,32.0
8458,8458,7.1954285942183605,32.0
8459,8459,7.196275636752446,32.0
8460,8460,7.197122660213046,32.0
8461,8461,7.197974063621627,32.0
8462,8462,7.198821004894045,32.0
8463,8463,7.199672266377343,32.0
8464,8464,7.2005193987819895,32.0
8465,8465,7.201366657217345,32.0
8466,8466,7.202217781477504,32.0
8467,8467,7.203065146340264,32.0
8468,8468,7.203912141720455,32.0
8469,8469,7.204763254258368,32.0
8470,8470,7.205610430439314,32.0
8471,8471,7.206457325352562,32.0
8472,8472,7.207308915058772,32.0
8473,8473,7.2081559810373514,32.0
8474,8474,7.20900292634964,32.0
8475,8475,7.209854257702827,32.0
8476,8476,7.21070139878326,32.0
8477,8477,7.211553151011467,32.0
8478,8478,7.212399868037966,32.0
8479,8479,7.213246815337075,32.0
8480,8480,7.214098333583938,32.0
8481,8481,7.21494534962707,32.0
8482,8482,7.215792272951868,32.0
8483,8483,7.216643823385239,32.0
8484,8484,7.21749083340168,32.0
8485,8485,7.218337848186492,32.0
8486,8486,7.219189309610261,32.0
8487,8487,7.2200366294384,32.0
8488,8488,7.220883332822058,32.0
8489,8489,7.2217347804705305,32.0
8490,8490,7.222582091556656,32.0
8491,8491,7.223433239791129,32.0
8492,8492,7.2242801971568005,32.0
8493,8493,7.225127178430558,32.0
8494,8494,7.225978517929713,32.0
8495,8495,7.226825752986802,32.0
8496,8496,7.227672918041547,32.0
8497,8497,7.228524087270101,32.0
8498,8498,7.229371223913299,32.0
8499,8499,7.230218243930075,32.0
8500,8500,7.231069746812184,32.0
8501,8501,7.23191668914424,32.0
8502,8502,7.23276814950837,32.0
8503,8503,7.233615170584785,32.0
8504,8504,7.234462185170915,32.0
8505,8505,7.235314009653197,32.0
8506,8506,7.236160605218675,32.0
8507,8507,7.237008209427198,32.0
8508,8508,7.237859146462546,32.0
8509,8509,7.238706459403038,32.0
8510,8510,7.239553243981466,32.0
8511,8511,7.240404719842805,32.0
8512,8512,7.241251616213057,32.0
8513,8513,7.242103082471424,32.0
8514,8514,7.24295002758503,32.0
8515,8515,7.243797024819586,32.0
8516,8516,7.244648817711406,32.0
8517,8517,7.245495320624776,32.0
8518,8518,7.246342522038355,32.0
8519,8519,7.24719394935502,32.0
8520,8520,7.248041022486157,32.0
8521,8521,7.248888040251202,32.0
8522,8522,7.249739469885825,32.0
8523,8523,7.250586431092686,32.0
8524,8524,7.251438260608249,32.0
8525,8525,7.2522852600283105,32.0
8526,8526,7.253132064806091,32.0
8527,8527,7.253983422385322,32.0
8528,8528,7.254830372797117,32.0
8529,8529,7.2556774610281,32.0
8530,8530,7.256528926557966,32.0
8531,8531,7.257375891009967,32.0
8532,8532,7.2582229275173615,32.0
8533,8533,7.259074411524667,32.0
8534,8534,7.259921424322658,32.0
8535,8535,7.260772826208009,32.0
8536,8536,7.261619929803742,32.0
8537,8537,7.262466912600729,32.0
8538,8538,7.263318921261363,32.0
8539,8539,7.264165537887149,32.0
8540,8540,7.265012392269241,32.0
8541,8541,7.265864160458247,32.0
8542,8542,7.266710925300916,32.0
8543,8543,7.267557873460982,32.0
8544,8544,7.268409272895919,32.0
8545,8545,7.269256290131144,32.0
8546,8546,7.270107739766439,32.0
8547,8547,7.270954797996414,32.0
8548,8548,7.271801760527823,32.0
8549,8549,7.272653198242187,32.0
8550,8550,7.273500220576922,32.0
8551,8551,7.274347285760774,32.0
8552,8552,7.2751987496349555,32.0
8553,8553,7.276045665277375,32.0
8554,8554,7.276897262533506,32.0
8555,8555,7.2777445132202585,32.0
8556,8556,7.278591393364801,32.0
8557,8557,7.279442976315816,32.0
8558,8558,7.280289706654019,32.0
8559,8559,7.281136765082678,32.0
8560,8560,7.281988451215956,32.0
8561,8561,7.2828351922167665,32.0
8562,8562,7.283682208326128,32.0
8563,8563,7.284533662001292,32.0
8564,8564,7.2853807726833555,32.0
8565,8565,7.286232132249408,32.0
8566,8566,7.287079142928124,32.0
8567,8567,7.2879260465833875,32.0
8568,8568,7.2887775066826075,32.0
8569,8569,7.289624626967642,32.0
8570,8570,7.290471926199065,32.0
8571,8571,7.2913231149646975,32.0
8572,8572,7.292170129418373,32.0
8573,8573,7.293017181025611,32.0
8574,8574,7.293868553307322,32.0
8575,8575,7.294715477824211,32.0
8576,8576,7.295567058589723,32.0
8577,8577,7.296413950456513,32.0
8578,8578,7.297261089748806,32.0
8579,8579,7.298112535278002,32.0
8580,8580,7.298959708478716,32.0
8581,8581,7.299806573192279,32.0
8582,8582,7.300658067597284,32.0
8583,8583,7.30150502787696,32.0
8584,8584,7.302356492877006,32.0
8585,8585,7.30320363899072,32.0
8586,8586,7.3040504091978065,32.0
8587,8587,7.304902484681871,32.0
8588,8588,7.305748986932967,32.0
8589,8589,7.306596009069019,32.0
8590,8590,7.3074474092986845,32.0
8591,8591,7.308294818268881,32.0
8592,8592,7.309141711725129,32.0
8593,8593,7.309993326928881,32.0
8594,8594,7.310839901036687,32.0
8595,8595,7.311691434582074,32.0
8596,8596,7.312538362609016,32.0
8597,8597,7.313385436601109,32.0
8598,8598,7.3142368681563275,32.0
8599,8599,7.31508393784364,32.0
8600,8600,7.31593104408847,32.0
8601,8601,7.316782353520393,32.0
8602,8602,7.317629461420907,32.0
8603,8603,7.318476339843538,32.0
8604,8604,7.319327837758594,32.0
8605,8605,7.320175402826733,32.0
8606,8606,7.321026298933558,32.0
8607,8607,7.3218732574913235,32.0
8608,8608,7.322720172272789,32.0
8609,8609,7.323571796549691,32.0
8610,8610,7.324419068495433,32.0
8611,8611,7.3252657999594994,32.0
8612,8612,7.326117542054918,32.0
8613,8613,7.326964637306001,32.0
8614,8614,7.327815712226763,32.0
8615,8615,7.328662723567751,32.0
8616,8616,7.329509700006909,32.0
8617,8617,7.330361082686317,32.0
8618,8618,7.331208207872179,32.0
8619,8619,7.332055248154534,32.0
8620,8620,7.332906688716676,32.0
8621,8621,7.333753699792756,32.0
8622,8622,7.33460067000654,32.0
8623,8623,7.335451972617045,32.0
8624,8624,7.336299187276098,32.0
8625,8625,7.337150632209248,32.0
8626,8626,7.337997671498193,32.0
8627,8627,7.338845210538969,32.0
8628,8628,7.339696976012655,32.0
8629,8629,7.340543125404252,32.0
8630,8630,7.341390004687839,32.0
8631,8631,7.342241509026951,32.0
8632,8632,7.3430886075231765,32.0
8633,8633,7.34393563343419,32.0
8634,8634,7.344787080552843,32.0
8635,8635,7.345634089774555,32.0
8636,8636,7.346485542125172,32.0
8637,8637,7.347332555916574,32.0
8638,8638,7.348179414669673,32.0
8639,8639,7.349031099213494,32.0
8640,8640,7.349878116846084,32.0
8641,8641,7.35072493063079,32.0
8642,8642,7.351576307283508,32.0
8643,8643,7.3524232070313555,32.0
8644,8644,7.35327453951041,32.0
8645,8645,7.35412167555756,32.0
8646,8646,7.3549682330422925,32.0
8647,8647,7.355820157263014,32.0
8648,8648,7.356667051447762,32.0
8649,8649,7.357514379951689,32.0
8650,8650,7.35836560441388,32.0
8651,8651,7.35921256840229,32.0
8652,8652,7.360059948033757,32.0
8653,8653,7.360911089777947,32.0
8654,8654,7.361758107542991,32.0
8655,8655,7.362609507044156,32.0
8656,8656,7.3634564505683056,32.0
8657,8657,7.364303649266561,32.0
8658,8658,7.365154992408223,32.0
8659,8659,7.3660019513633515,32.0
8660,8660,7.3668492907947964,32.0
8661,8661,7.36770063539346,32.0
8662,8662,7.368547597792413,32.0
8663,8663,7.369394835233689,32.0
8664,8664,7.370246003336377,32.0
8665,8665,7.371093035671447,32.0
8666,8666,7.371944473120902,32.0
8667,8667,7.372791409161356,32.0
8668,8668,7.373638497127427,32.0
8669,8669,7.374489825367927,32.0
8670,8670,7.375337001548873,32.0
8671,8671,7.376183979842398,32.0
8672,8672,7.377035241524378,32.0
8673,8673,7.3778824381695856,32.0
8674,8674,7.37873389383157,32.0
8675,8675,7.379580772386657,32.0
8676,8676,7.38042791293727,32.0
8677,8677,7.381279235680899,32.0
8678,8678,7.3821263689465,32.0
8679,8679,7.382973452938928,32.0
8680,8680,7.383824795153406,32.0
8681,8681,7.384671865370539,32.0
8682,8682,7.385518880420261,32.0
8683,8683,7.3863703625732,32.0
8684,8684,7.387217210531235,32.0
8685,8685,7.388068536586233,32.0
8686,8686,7.388915765749084,32.0
8687,8687,7.389762737221189,32.0
8688,8688,7.390614233414332,32.0
8689,8689,7.391461301843325,32.0
8690,8690,7.392308446698719,32.0
8691,8691,7.393159770303303,32.0
8692,8692,7.394006613228055,32.0
8693,8693,7.39485384411282,32.0
8694,8694,7.39570512049728,32.0
8695,8695,7.396552141639923,32.0
8696,8696,7.397399288747046,32.0
8697,8697,7.398250729375414,32.0
8698,8698,7.399097623626391,32.0
8699,8699,7.39994920247131,32.0
8700,8700,7.400796278052859,32.0
8701,8701,7.4016432544257915,32.0
8702,8702,7.402494678629769,32.0
8703,8703,7.403341694937812,32.0
8704,8704,7.4041888668802045,32.0
8705,8705,7.40504019121329,32.0
8706,8706,7.405887437065443,32.0
8707,8707,7.406734110845459,32.0
8708,8708,7.407585904598236,32.0
8709,8709,7.4084325866566765,32.0
8710,8710,7.409284021390809,32.0
8711,8711,7.4101312627395,32.0
8712,8712,7.410978237522973,32.0
8713,8713,7.411829503178597,32.0
8714,8714,7.412676783998807,32.0
8715,8715,7.4135236987802715,32.0
8716,8716,7.414374870525467,32.0
8717,8717,7.415221983260579,32.0
8718,8718,7.416069116459952,32.0
8719,8719,7.416920467880037,32.0
8720,8720,7.41776780837112,32.0
8721,8721,7.41861898832851,32.0
8722,8722,7.4194660107957,32.0
8723,8723,7.420312956968944,32.0
8724,8724,7.421164351503054,32.0
8725,8725,7.422011865774792,32.0
8726,8726,7.4228587879074945,32.0
8727,8727,7.4237099533610875,32.0
8728,8728,7.424556971987088,32.0
8729,8729,7.425403985712263,32.0
8730,8730,7.426255432897145,32.0
8731,8731,7.427102539406882,32.0
8732,8732,7.4279539399676855,32.0
8733,8733,7.4288008611069785,32.0
8734,8734,7.429647826552391,32.0
8735,8735,7.430499248835775,32.0
8736,8736,7.431346394022306,32.0
8737,8737,7.432193408807119,32.0
8738,8738,7.433044870164659,32.0
8739,8739,7.433891878326733,32.0
8740,8740,7.434738951524099,32.0
8741,8741,7.435590274069044,32.0
8742,8742,7.436437595950234,32.0
8743,8743,7.437288792530696,32.0
8744,8744,7.438135819501347,32.0
8745,8745,7.438982853823238,32.0
8746,8746,7.439834217694069,32.0
8747,8747,7.440681574278408,32.0
8748,8748,7.441528274284469,32.0
8749,8749,7.442379694514805,32.0
8750,8750,7.443226946724786,32.0
8751,8751,7.444073962834146,32.0
8752,8752,7.444925513863564,32.0
8753,8753,7.445772250228458,32.0
8754,8754,7.446623697943157,32.0
8755,8755,7.447470722926988,32.0
8756,8756,7.448317633668581,32.0
8757,8757,7.449169174896346,32.0
8758,8758,7.450016188886431,32.0
8759,8759,7.450863572094176,32.0
8760,8760,7.451714516282082,32.0
8761,8761,7.452561642063989,32.0
8762,8762,7.4534085796939005,32.0
8763,8763,7.454260004825062,32.0
8764,8764,7.455107088155216,32.0
8765,8765,7.455958522160848,32.0
8766,8766,7.456805755827162,32.0
8767,8767,7.457652540273137,32.0
8768,8768,7.458504066930878,32.0
8769,8769,7.459350887470775,32.0
8770,8770,7.460198080274794,32.0
8771,8771,7.461049755745464,32.0
8772,8772,7.461896547211541,32.0
8773,8773,7.462743561665217,32.0
8774,8774,7.463595012227694,32.0
8775,8775,7.4644421894020505,32.0
8776,8776,7.465289045506054,32.0
8777,8777,7.466140487856335,32.0
8778,8778,7.466987622843847,32.0
8779,8779,7.467839257187314,32.0
8780,8780,7.468685905138652,32.0
8781,8781,7.469532991382811,32.0
8782,8782,7.470384435653687,32.0
8783,8783,7.471231454081005,32.0
8784,8784,7.472078603837225,32.0
8785,8785,7.472929921282662,32.0
8786,8786,7.473777211109797,32.0
8787,8787,7.474623944030868,32.0
8788,8788,7.475475389493837,32.0
8789,8789,7.476322342753411,32.0
8790,8790,7.477169421580102,32.0
8791,8791,7.478020809756384,32.0
8792,8792,7.478868368665378,32.0
8793,8793,7.479719230731329,32.0
8794,8794,7.480566337307295,32.0
8795,8795,7.481413312223222,32.0
8796,8796,7.48226504292753,32.0
8797,8797,7.483111867838436,32.0
8798,8798,7.483958848449919,32.0
8799,8799,7.48481024576558,32.0
8800,8800,7.485657382475005,32.0
8801,8801,7.486504453751777,32.0
8802,8802,7.487355709208383,32.0
8803,8803,7.488202725251516,32.0
8804,8804,7.489049804806711,32.0
8805,8805,7.489901187618574,32.0
8806,8806,7.490748172071244,32.0
8807,8807,7.49159522096316,32.0
8808,8808,7.492446736097336,32.0
8809,8809,7.4932937488291,32.0
8810,8810,7.494145222173797,32.0
8811,8811,7.494992216428121,32.0
8812,8812,7.495839498440424,32.0
8813,8813,7.496690670516756,32.0
8814,8814,7.497537684109477,32.0
8815,8815,7.498384676973025,32.0
8816,8816,7.499236435029242,32.0
8817,8817,7.50008312775029,32.0
8818,8818,7.500930139554871,32.0
8819,8819,7.501781357593006,32.0
8820,8820,7.502628781530591,32.0
8821,8821,7.503475779626105,32.0
8822,8822,7.504326988855998,32.0
8823,8823,7.505173907346196,32.0
8824,8824,7.506025516258346,32.0
8825,8825,7.506872529519929,32.0
8826,8826,7.507719561722545,32.0
8827,8827,7.508570872280334,32.0
8828,8828,7.509418025943968,32.0
8829,8829,7.510264993376202,32.0
8830,8830,7.511116468840175,32.0
8831,8831,7.511963531374932,32.0
8832,8832,7.512810494701068,32.0
8833,8833,7.513661956588426,32.0
8834,8834,7.514508886668418,32.0
8835,8835,7.515355856418609,32.0
8836,8836,7.5162073248624806,32.0
8837,8837,7.517054444154104,32.0
8838,8838,7.517901609539986,32.0
8839,8839,7.518752729429139,32.0
8840,8840,7.519599942896101,32.0
8841,8841,7.520446885228157,32.0
8842,8842,7.521298393011092,32.0
8843,8843,7.5221454170015125,32.0
8844,8844,7.522992442912525,32.0
8845,8845,7.523843998710314,32.0
8846,8846,7.524690808587603,32.0
8847,8847,7.525542197955979,32.0
8848,8848,7.5263892859220505,32.0
8849,8849,7.527236332694688,32.0
8850,8850,7.528087704181671,32.0
8851,8851,7.5289348139365515,32.0
8852,8852,7.529781850443947,32.0
8853,8853,7.530633591082361,32.0
8854,8854,7.531481093168258,32.0
8855,8855,7.53232740090953,32.0
8856,8856,7.533178674512439,32.0
8857,8857,7.534025992552439,32.0
8858,8858,7.534872957600488,32.0
8859,8859,7.535724261005719,32.0
8860,8860,7.5365712783734,32.0
8861,8861,7.537418288853433,32.0
8862,8862,7.538269781337844,32.0
8863,8863,7.5391169081131615,32.0
8864,8864,7.539963842895296,32.0
8865,8865,7.540815311604077,32.0
8866,8866,7.541662304202716,32.0
8867,8867,7.542509288191796,32.0
8868,8868,7.543360601663588,32.0
8869,8869,7.544207732478777,32.0
8870,8870,7.545059179729885,32.0
8871,8871,7.545906144910388,32.0
8872,8872,7.546753483878241,32.0
8873,8873,7.547604652444522,32.0
8874,8874,7.548451687362458,32.0
8875,8875,7.549299333890279,32.0
8876,8876,7.550150132245488,32.0
8877,8877,7.550997147825029,32.0
8878,8878,7.5518441644642085,32.0
8879,8879,7.552695613106092,32.0
8880,8880,7.5535426535871295,32.0
8881,8881,7.554389654994011,32.0
8882,8882,7.555241107874447,32.0
8883,8883,7.556088165375923,32.0
8884,8884,7.556935087905989,32.0
8885,8885,7.5577866215176055,32.0
8886,8886,7.558633547491498,32.0
8887,8887,7.559480608503025,32.0
8888,8888,7.56033194316758,32.0
8889,8889,7.5611790706714,32.0
8890,8890,7.562026028301981,32.0
8891,8891,7.562877494427892,32.0
8892,8892,7.563724476893743,32.0
8893,8893,7.564571691817707,32.0
8894,8894,7.5654228958818655,32.0
8895,8895,7.56627004828718,32.0
8896,8896,7.567117009361584,32.0
8897,8897,7.567968588074048,32.0
8898,8898,7.568815482457479,32.0
8899,8899,7.569663074347708,32.0
8900,8900,7.570514202449057,32.0
8901,8901,7.571360998551051,32.0
8902,8902,7.572208027442296,32.0
8903,8903,7.573059506283867,32.0
8904,8904,7.5739070491658325,32.0
8905,8905,7.574753509561221,32.0
8906,8906,7.575605256027646,32.0
8907,8907,7.5764519698752295,32.0
8908,8908,7.577299009164174,32.0
8909,8909,7.578150433765518,32.0
8910,8910,7.578997449676196,32.0
8911,8911,7.579844444526566,32.0
8912,8912,7.580697179569138,32.0
8913,8913,7.581542928947344,32.0
8914,8914,7.5823943726884,32.0
8915,8915,7.583241266806922,32.0
8916,8916,7.584088413516681,32.0
8917,8917,7.584939725796381,32.0
8918,8918,7.585787026617262,32.0
8919,8919,7.586633891264597,32.0
8920,8920,7.587485352754592,32.0
8921,8921,7.588332369062636,32.0
8922,8922,7.589179308414459,32.0
8923,8923,7.5900307975212735,32.0
8924,8924,7.590877793961101,32.0
8925,8925,7.591724775764678,32.0
8926,8926,7.592576240234905,32.0
8927,8927,7.593423303961755,32.0
8928,8928,7.5942706003454,32.0
8929,8929,7.5951217050684825,32.0
8930,8930,7.59596866177188,32.0
8931,8931,7.596815801991356,32.0
8932,8932,7.597667415075832,32.0
8933,8933,7.598514246079657,32.0
8934,8934,7.5993612860308755,32.0
8935,8935,7.600212727917565,32.0
8936,8936,7.601059667004479,32.0
8937,8937,7.601906713048617,32.0
8938,8938,7.602756039235327,32.0
8939,8939,7.603602985872163,32.0
8940,8940,7.604454880091879,32.0
8941,8941,7.6053014922804305,32.0
8942,8942,7.606148485077752,32.0
8943,8943,7.606999755766656,32.0
8944,8944,7.607847546272808,32.0
8945,8945,7.608694007264244,32.0
8946,8946,7.60954539279143,32.0
8947,8947,7.610392735997836,32.0
8948,8948,7.61123947487937,32.0
8949,8949,7.612090933124224,32.0
8950,8950,7.612937948902448,32.0
8951,8951,7.6137849666012665,32.0
8952,8952,7.614636404050722,32.0
8953,8953,7.615483373536003,32.0
8954,8954,7.616330227984323,32.0
8955,8955,7.61718188656701,32.0
8956,8956,7.6180288969145895,32.0
8957,8957,7.618875922560692,32.0
8958,8958,7.619727257490158,32.0
8959,8959,7.620574250883525,32.0
8960,8960,7.621421397262149,32.0
8961,8961,7.6222727135154935,32.0
8962,8962,7.623119877113236,32.0
8963,8963,7.623966747985945,32.0
8964,8964,7.624818601674503,32.0
8965,8965,7.625665337310897,32.0
8966,8966,7.626512408521441,32.0
8967,8967,7.627373814649052,32.0
8968,8968,7.628211089968682,32.0
8969,8969,7.629057836069001,32.0
8970,8970,7.62990934683217,32.0
8971,8971,7.630757147272428,32.0
8972,8972,7.631603541175524,32.0
8973,8973,7.632454750802781,32.0
8974,8974,7.633301740222507,32.0
8975,8975,7.634149026936956,32.0
8976,8976,7.635000211265352,32.0
8977,8977,7.635847207837634,32.0
8978,8978,7.636694250437947,32.0
8979,8979,7.637545738418897,32.0
8980,8980,7.638392753932211,32.0
8981,8981,7.639239768385888,32.0
8982,8982,7.640091215107177,32.0
8983,8983,7.640938232673539,32.0
8984,8984,7.641785249974992,32.0
8985,8985,7.642636713650491,32.0
8986,8986,7.643484140965674,32.0
8987,8987,7.644330730173322,32.0
8988,8988,7.645182163980272,32.0
8989,8989,7.646029172274801,32.0
8990,8990,7.646876229643823,32.0
8991,8991,7.647727652324569,32.0
8992,8992,7.648574662738376,32.0
8993,8993,7.649421679443783,32.0
8994,8994,7.650273060003917,32.0
8995,8995,7.651120348903868,32.0
8996,8996,7.65196715871493,32.0
8997,8997,7.652814013957977,32.0
8998,8998,7.653665642672115,32.0
8999,8999,7.6545122507545695,32.0
9000,9000,7.655359540316794,32.0
9001,9001,7.656211058563656,32.0
9002,9002,7.657058336403635,32.0
9003,9003,7.657905231979158,32.0
9004,9004,7.658756477899023,32.0
9005,9005,7.659603548116154,32.0
9006,9006,7.660450574755669,32.0
9007,9007,7.661302012072669,32.0
9008,9008,7.662148976855808,32.0
9009,9009,7.662995916604996,32.0
9010,9010,7.66384758690993,32.0
9011,9011,7.664694730771912,32.0
9012,9012,7.665541521509488,32.0
9013,9013,7.666392821073533,32.0
9014,9014,7.667239989638329,32.0
9015,9015,7.668086936871211,32.0
9016,9016,7.668938452998797,32.0
9017,9017,7.669785402814547,32.0
9018,9018,7.670632428858014,32.0
9019,9019,7.671483926309479,32.0
9020,9020,7.672331078383658,32.0
9021,9021,7.673177962700526,32.0
9022,9022,7.674029418561194,32.0
9023,9023,7.674876245326467,32.0
9024,9024,7.675723403427336,32.0
9025,9025,7.676574858294592,32.0
9026,9026,7.6774219182464805,32.0
9027,9027,7.6782688713736,32.0
9028,9028,7.679115892052651,32.0
9029,9029,7.679967413147292,32.0
9030,9030,7.680814411375258,32.0
9031,9031,7.681661543382539,32.0
9032,9032,7.682512876126501,32.0
9033,9033,7.683360147277514,32.0
9034,9034,7.684206919140286,32.0
9035,9035,7.6850583590401556,32.0
9036,9036,7.685904625256856,32.0
9037,9037,7.686756044626236,32.0
9038,9038,7.687603066828515,32.0
9039,9039,7.688450076315138,32.0
9040,9040,7.689297373957103,32.0
9041,9041,7.690148545702298,32.0
9042,9042,7.690995553533236,32.0
9043,9043,7.691842462884055,32.0
9044,9044,7.692694032324684,32.0
9045,9045,7.693541000949012,32.0
9046,9046,7.694388441310989,32.0
9047,9047,7.695239554113812,32.0
9048,9048,7.69608625723256,32.0
9049,9049,7.696933488845826,32.0
9050,9050,7.69778497894605,32.0
9051,9051,7.698632082806692,32.0
9052,9052,7.699478963149917,32.0
9053,9053,7.700330418811903,32.0
9054,9054,7.701177497108778,32.0
9055,9055,7.702024432354503,32.0
9056,9056,7.70287589483791,32.0
9057,9057,7.703722812798289,32.0
9058,9058,7.704569924871127,32.0
9059,9059,7.705417009062236,32.0
9060,9060,7.70626839141051,32.0
9061,9061,7.707115405599276,32.0
9062,9062,7.707962447206179,32.0
9063,9063,7.708813869754473,32.0
9064,9064,7.709660829901695,32.0
9065,9065,7.710507761504914,32.0
9066,9066,7.711359287831518,32.0
9067,9067,7.7122062826156625,32.0
9068,9068,7.713053381906614,32.0
9069,9069,7.713904844456249,32.0
9070,9070,7.714751805530654,32.0
9071,9071,7.715598826474614,32.0
9072,9072,7.716450325979126,32.0
9073,9073,7.717297337651253,32.0
9074,9074,7.718144291705555,32.0
9075,9075,7.7189916492833035,32.0
9076,9076,7.719842824604776,32.0
9077,9077,7.720689938929346,32.0
9078,9078,7.721537058353424,32.0
9079,9079,7.722388046714995,32.0
9080,9080,7.723235601054298,32.0
9081,9081,7.724082257946334,32.0
9082,9082,7.72493378970358,32.0
9083,9083,7.725780685742695,32.0
9084,9084,7.726627699004279,32.0
9085,9085,7.727479198641247,32.0
9086,9086,7.7283263107803135,32.0
9087,9087,7.729173261854384,32.0
9088,9088,7.730020317633946,32.0
9089,9089,7.730871920519405,32.0
9090,9090,7.731718811392784,32.0
9091,9091,7.732565693193012,32.0
9092,9092,7.733417599466112,32.0
9093,9093,7.734265200959312,32.0
9094,9094,7.735111141204833,32.0
9095,9095,7.735962675677405,32.0
9096,9096,7.736809697813458,32.0
9097,9097,7.737656875451406,32.0
9098,9098,7.7385081599156065,32.0
9099,9099,7.739355161190033,32.0
9100,9100,7.7402023708158065,32.0
9101,9101,7.741049255331357,32.0
9102,9102,7.741900700330734,32.0
9103,9103,7.7427477082279,32.0
9104,9104,7.743594669765896,32.0
9105,9105,7.744446007808049,32.0
9106,9106,7.745292976895968,32.0
9107,9107,7.746140206721093,32.0
9108,9108,7.74699155026012,32.0
9109,9109,7.747839220166206,32.0
9110,9110,7.748685679568185,32.0
9111,9111,7.749537262585428,32.0
9112,9112,7.750384556386206,32.0
9113,9113,7.751231472028626,32.0
9114,9114,7.752078521185451,32.0
9115,9115,7.752929578820864,32.0
9116,9116,7.753776559763485,32.0
9117,9117,7.754623662432035,32.0
9118,9118,7.755475115776062,32.0
9119,9119,7.756322127580644,32.0
9120,9120,7.757169089317322,32.0
9121,9121,7.758021501302719,32.0
9122,9122,7.758867598705822,32.0
9123,9123,7.7597146183914605,32.0
9124,9124,7.760561503503058,32.0
9125,9125,7.761413375933966,32.0
9126,9126,7.762260105013848,32.0
9127,9127,7.763107101718584,32.0
9128,9128,7.7639584342638654,32.0
9129,9129,7.764805585675769,32.0
9130,9130,7.765652660859955,32.0
9131,9131,7.7665040338701665,32.0
9132,9132,7.76735132906172,32.0
9133,9133,7.76819810781214,32.0
9134,9134,7.769045079681608,32.0
9135,9135,7.769896526734034,32.0
9136,9136,7.77074379377895,32.0
9137,9137,7.77159055756198,32.0
9138,9138,7.772441885405117,32.0
9139,9139,7.773289023306635,32.0
9140,9140,7.774136048621602,32.0
9141,9141,7.774987641639179,32.0
9142,9142,7.775834474960963,32.0
9143,9143,7.776681548953056,32.0
9144,9144,7.777528251608214,32.0
9145,9145,7.778379738993115,32.0
9146,9146,7.7792273281017925,32.0
9147,9147,7.78007406797674,32.0
9148,9148,7.780925572911899,32.0
9149,9149,7.781772444513109,32.0
9150,9150,7.78261953830719,32.0
9151,9151,7.783470841712422,32.0
9152,9152,7.78431793583764,32.0
9153,9153,7.785164893666903,32.0
9154,9154,7.786011877391074,32.0
9155,9155,7.7868633943133885,32.0
9156,9156,7.787710163527066,32.0
9157,9157,7.788557351231575,32.0
9158,9158,7.789408819874128,32.0
9159,9159,7.790255900091595,32.0
9160,9160,7.791102890438504,32.0
9161,9161,7.791954343848758,32.0
9162,9162,7.792801316115591,32.0
9163,9163,7.793648366000919,32.0
9164,9164,7.794495340254571,32.0
9165,9165,7.795346791942914,32.0
9166,9166,7.796193843086559,32.0
9167,9167,7.797040863699383,32.0
9168,9168,7.797892316248681,32.0
9169,9169,7.798739282886189,32.0
9170,9170,7.799586122963164,32.0
9171,9171,7.800437801877657,32.0
9172,9172,7.801285606092878,32.0
9173,9173,7.802131835089789,32.0
9174,9174,7.802979125844108,32.0
9175,9175,7.803830353948805,32.0
9176,9176,7.8046769724289575,32.0
9177,9177,7.805524109005928,32.0
9178,9178,7.806375553475486,32.0
9179,9179,7.807222951385711,32.0
9180,9180,7.808069756031037,32.0
9181,9181,7.808921208911472,32.0
9182,9182,7.809768163230684,32.0
9183,9183,7.810615314112769,32.0
9184,9184,7.811462274723581,32.0
9185,9185,7.812313647203975,32.0
9186,9186,7.813160674836901,32.0
9187,9187,7.814007843931516,32.0
9188,9188,7.8148591595225865,32.0
9189,9189,7.815707280635833,32.0
9190,9190,7.816553931037585,32.0
9191,9191,7.817400268250042,32.0
9192,9192,7.818251678082678,32.0
9193,9193,7.819098949631055,32.0
9194,9194,7.819945963488685,32.0
9195,9195,7.820797150797314,32.0
9196,9196,7.821644440690676,32.0
9197,9197,7.8224911520878475,32.0
9198,9198,7.823342707223363,32.0
9199,9199,7.824189702603552,32.0
9200,9200,7.825036713613403,32.0
9201,9201,7.8258836014403235,32.0
9202,9202,7.826735055777763,32.0
9203,9203,7.827582134339544,32.0
9204,9204,7.828429207139544,32.0
9205,9205,7.82928109606107,32.0
9206,9206,7.830127672288153,32.0
9207,9207,7.830974693695703,32.0
9208,9208,7.831821642186907,32.0
9209,9209,7.832673173281882,32.0
9210,9210,7.833520054486062,32.0
9211,9211,7.834367185499933,32.0
9212,9212,7.835218597253164,32.0
9213,9213,7.836065456138717,32.0
9214,9214,7.836912540528511,32.0
9215,9215,7.837764263682895,32.0
9216,9216,7.83861114150948,32.0
9217,9217,7.839458160731527,32.0
9218,9218,7.840305117103789,32.0
9219,9219,7.841156620250808,32.0
9220,9220,7.842003636095258,32.0
9221,9221,7.842850591871474,32.0
9222,9222,7.843702101839913,32.0
9223,9223,7.844549119273823,32.0
9224,9224,7.845396137436231,32.0
9225,9225,7.846243046389686,32.0
9226,9226,7.847095171544288,32.0
9227,9227,7.84794161160787,32.0
9228,9228,7.848788731098175,32.0
9229,9229,7.8496400924523675,32.0
9230,9230,7.850487108760411,32.0
9231,9231,7.8513341265254555,32.0
9232,9232,7.852195577091641,32.0
9233,9233,7.853032876385582,32.0
9234,9234,7.853879926270909,32.0
9235,9235,7.854727159738539,32.0
9236,9236,7.855578396585252,32.0
9237,9237,7.856425430774689,32.0
9238,9238,7.857272308005227,32.0
9239,9239,7.858119430277083,32.0
9240,9240,7.85897102534771,32.0
9241,9241,7.859817933109071,32.0
9242,9242,7.860664897229936,32.0
9243,9243,7.861516413225068,32.0
9244,9244,7.8623633027738995,32.0
9245,9245,7.863210438489914,32.0
9246,9246,7.864057433737649,32.0
9247,9247,7.864908886022038,32.0
9248,9248,7.865755856633187,32.0
9249,9249,7.8666029427448905,32.0
9250,9250,7.867454378538661,32.0
9251,9251,7.868301400144895,32.0
9252,9252,7.869148692157533,32.0
9253,9253,7.86999534673161,32.0
9254,9254,7.870847158696916,32.0
9255,9255,7.871693899035455,32.0
9256,9256,7.872540904548433,32.0
9257,9257,7.873392360475329,32.0
9258,9258,7.87423928141594,32.0
9259,9259,7.8750862340794665,32.0
9260,9260,7.8759334678120085,32.0
9261,9261,7.876785143680044,32.0
9262,9262,7.877631880243619,32.0
9263,9263,7.878478919665019,32.0
9264,9264,7.8793304344018305,32.0
9265,9265,7.880177362428771,32.0
9266,9266,7.881024379531543,32.0
9267,9267,7.88187126537164,32.0
9268,9268,7.882723070714209,32.0
9269,9269,7.883570140269067,32.0
9270,9270,7.884416691727108,32.0
9271,9271,7.885268202556503,32.0
9272,9272,7.886115562849574,32.0
9273,9273,7.886962461537784,32.0
9274,9274,7.887809146311548,32.0
9275,9275,7.8886608203914435,32.0
9276,9276,7.889507890608575,32.0
9277,9277,7.890354839563369,32.0
9278,9278,7.891206300788456,32.0
9279,9279,7.89205335398515,32.0
9280,9280,7.892900343934695,32.0
9281,9281,7.8937520751025945,32.0
9282,9282,7.894599088761542,32.0
9283,9283,7.89544581817256,32.0
9284,9284,7.896292813354069,32.0
9285,9285,7.89714424305492,32.0
9286,9286,7.89799119134744,32.0
9287,9287,7.898838324480587,32.0
9288,9288,7.899689778751797,32.0
9289,9289,7.900536733203464,32.0
9290,9290,7.901383697986603,32.0
9291,9291,7.902230698267619,32.0
9292,9292,7.903082271019618,32.0
9293,9293,7.903929222424825,32.0
9294,9294,7.904776785506144,32.0
9295,9295,7.905627751284175,32.0
9296,9296,7.906474696000417,32.0
9297,9297,7.907321771052148,32.0
9298,9298,7.908169073528714,32.0
9299,9299,7.9090202431546315,32.0
9300,9300,7.9098673189348645,32.0
9301,9301,7.910714310010274,32.0
9302,9302,7.911565680305163,32.0
9303,9303,7.912412849201097,32.0
9304,9304,7.913259797030025,32.0
9305,9305,7.914107011755307,32.0
9306,9306,7.914958268470234,32.0
9307,9307,7.915805248022081,32.0
9308,9308,7.916652269032267,32.0
9309,9309,7.9175039996703465,32.0
9310,9310,7.918350731929144,32.0
9311,9311,7.919197412398125,32.0
9312,9312,7.920044733948178,32.0
9313,9313,7.920896142257584,32.0
9314,9314,7.9217432236009175,32.0
9315,9315,7.92259051448769,32.0
9316,9316,7.923441616627905,32.0
9317,9317,7.9242889567216235,32.0
9318,9318,7.925135973427031,32.0
9319,9319,7.925982725951407,32.0
9320,9320,7.926834160288175,32.0
9321,9321,7.927681106130282,32.0
9322,9322,7.92852810535166,32.0
9323,9323,7.929379789365663,32.0
9324,9324,7.930226615269979,32.0
9325,9325,7.93107369767295,32.0
9326,9326,7.931920650005339,32.0
9327,9327,7.932772209379408,32.0
9328,9328,7.933619172506862,32.0
9329,9329,7.934466313123703,32.0
9330,9330,7.935317637721697,32.0
9331,9331,7.93616274178028,32.0
9332,9332,7.93701473792394,32.0
9333,9333,7.937861240373717,32.0
9334,9334,7.9387085323201285,32.0
9335,9335,7.939555269347297,32.0
9336,9336,7.940406775871913,32.0
9337,9337,7.941253737145,32.0
9338,9338,7.942100753453044,32.0
9339,9339,7.9429522087838915,32.0
9340,9340,7.9437992878754935,32.0
9341,9341,7.944646279149585,32.0
9342,9342,7.94549360414346,32.0
9343,9343,7.9463447135686875,32.0
9344,9344,7.947191584904989,32.0
9345,9345,7.948038754065832,32.0
9346,9346,7.948890068862173,32.0
9347,9347,7.949737044307921,32.0
9348,9348,7.950584208303027,32.0
9349,9349,7.951431190371514,32.0
9350,9350,7.952282689412436,32.0
9351,9351,7.953129746582773,32.0
9352,9352,7.953976642423206,32.0
9353,9353,7.954828386770355,32.0
9354,9354,7.955674860344992,32.0
9355,9355,7.956522100634044,32.0
9356,9356,7.957373712791337,32.0
9357,9357,7.958220663997862,32.0
9358,9358,7.959067618714439,32.0
9359,9359,7.959914641578991,32.0
9360,9360,7.960766211549441,32.0
9361,9361,7.961613109045558,32.0
9362,9362,7.962460733254751,32.0
9363,9363,7.963306924435828,32.0
9364,9364,7.96415866136551,32.0
9365,9365,7.96500561343299,32.0
9366,9366,7.9658528996838465,32.0
9367,9367,7.966704289317131,32.0
9368,9368,7.967551102373335,32.0
9369,9369,7.968398221598731,32.0
9370,9370,7.969249842762947,32.0
9371,9371,7.970096424751811,32.0
9372,9372,7.970943535897467,32.0
9373,9373,7.971790619956122,32.0
9374,9374,7.972642202311092,32.0
9375,9375,7.973489093515608,32.0
9376,9376,7.9743362285693475,32.0
9377,9377,7.975187579260932,32.0
9378,9378,7.976034576230579,32.0
9379,9379,7.976881588035159,32.0
9380,9380,7.977728601760335,32.0
9381,9381,7.978580062588056,32.0
9382,9382,7.979427372150951,32.0
9383,9383,7.980274102158017,32.0
9384,9384,7.981125431325699,32.0
9385,9385,7.981972569889493,32.0
9386,9386,7.982819796403249,32.0
9387,9387,7.983666556874911,32.0
9388,9388,7.984518058101336,32.0
9389,9389,7.985365071694055,32.0
9390,9390,7.986211946937773,32.0
9391,9391,7.9870634133285945,32.0
9392,9392,7.9879105599059,32.0
9393,9393,7.98875763979223,32.0
9394,9394,7.989604671597481,32.0
9395,9395,7.990455910894606,32.0
9396,9396,7.991303002304501,32.0
9397,9397,7.992150071859359,32.0
9398,9398,7.993001795079973,32.0
9399,9399,7.993848535219829,32.0
9400,9400,7.994695499804285,32.0
9401,9401,7.995547007984586,32.0
9402,9402,7.996394048730533,32.0
9403,9403,7.997241038216485,32.0
9404,9404,7.998088054325845,32.0
9405,9405,7.998939328524801,32.0
9406,9406,7.999786398013434,32.0
9407,9407,8.000633762942421,32.0
9408,9408,8.001484990186162,32.0
9409,9409,8.00233201093144,32.0
9410,9410,8.003179025451342,32.0
9411,9411,8.004025993678304,32.0
9412,9412,8.004877531197335,32.0
9413,9413,8.005724509027269,32.0
9414,9414,8.00657151268588,32.0
9415,9415,8.007423247893652,32.0
9416,9416,8.008270055651666,32.0
9417,9417,8.009117312100198,32.0
9418,9418,8.009963882697953,32.0
9419,9419,8.010815479689175,32.0
9420,9420,8.0116627803776,32.0
9421,9421,8.012509801520242,32.0
9422,9422,8.013361284203,32.0
9423,9423,8.014207872086102,32.0
9424,9424,8.015055273837513,32.0
9425,9425,8.015901976890035,32.0
9426,9426,8.016753425068325,32.0
9427,9427,8.0176005096568,32.0
9428,9428,8.018447265161408,32.0
9429,9429,8.019298973282178,32.0
9430,9430,8.020145769119262,32.0
9431,9431,8.020992163353496,32.0
9432,9432,8.021844469242625,32.0
9433,9433,8.0226915364133,32.0
9434,9434,8.023538458744685,32.0
9435,9435,8.024385496377946,32.0
9436,9436,8.025236829717954,32.0
9437,9437,8.026084009342723,32.0
9438,9438,8.026930988033612,32.0
9439,9439,8.027782438927227,32.0
9440,9440,8.028629516760509,32.0
9441,9441,8.029476424124505,32.0
9442,9442,8.03032349937492,32.0
9443,9443,8.031174934572645,32.0
9444,9444,8.032021776239079,32.0
9445,9445,8.032868960433536,32.0
9446,9446,8.033720470335748,32.0
9447,9447,8.03456774300999,32.0
9448,9448,8.035414308905601,32.0
9449,9449,8.03626617577341,32.0
9450,9450,8.037112916641766,32.0
9451,9451,8.037960210111407,32.0
9452,9452,8.038806920051575,32.0
9453,9453,8.039658678571383,32.0
9454,9454,8.040505292680528,32.0
9455,9455,8.04135243733724,32.0
9456,9456,8.042203893926409,32.0
9457,9457,8.043050912088818,32.0
9458,9458,8.043897974027528,32.0
9459,9459,8.04474494934082,32.0
9460,9460,8.045596391028829,32.0
9461,9461,8.046443733639187,32.0
9462,9462,8.0472904586792,32.0
9463,9463,8.048141923281882,32.0
9464,9464,8.048988892038663,32.0
9465,9465,8.049835987157293,32.0
9466,9466,8.050687367386288,32.0
9467,9467,8.051534711851014,32.0
9468,9468,8.052381667097409,32.0
9469,9469,8.053228415317006,32.0
9470,9470,8.054080170591673,32.0
9471,9471,8.054927168223593,32.0
9472,9472,8.055773936510086,32.0
9473,9473,8.056625357402696,32.0
9474,9474,8.0574725351731,32.0
9475,9475,8.058319275975228,32.0
9476,9476,8.059171126882235,32.0
9477,9477,8.060017820331785,32.0
9478,9478,8.060864992340406,32.0
9479,9479,8.061711894538668,32.0
9480,9480,8.062563343313006,32.0
9481,9481,8.063410359422367,32.0
9482,9482,8.064257319635814,32.0
9483,9483,8.065108695626257,32.0
9484,9484,8.065955933266215,32.0
9485,9485,8.06680284976959,32.0
9486,9486,8.067654252317217,32.0
9487,9487,8.068501249220636,32.0
9488,9488,8.069348462091552,32.0
9489,9489,8.070195345944828,32.0
9490,9490,8.07104682121012,32.0
9491,9491,8.071893812616667,32.0
9492,9492,8.072740781704585,32.0
9493,9493,8.073592220809724,32.0
9494,9494,8.074439321690136,32.0
9495,9495,8.075286336673631,32.0
9496,9496,8.076137778229183,32.0
9497,9497,8.07698483924071,32.0
9498,9498,8.07783183183935,32.0
9499,9499,8.07867883000109,32.0
9500,9500,8.079530297848914,32.0
9501,9501,8.080377295215925,32.0
9502,9502,8.081224376095667,32.0
9503,9503,8.08207576096058,32.0
9504,9504,8.082922730114724,32.0
9505,9505,8.083769806292322,32.0
9506,9506,8.084621525936656,32.0
9507,9507,8.085468216670884,32.0
9508,9508,8.086315214369034,32.0
9509,9509,8.08716672917207,32.0
9510,9510,8.088013772235977,32.0
9511,9511,8.088860692116949,32.0
9512,9512,8.08970782690578,32.0
9513,9513,8.090559231440226,32.0
9514,9514,8.091406365301873,32.0
9515,9515,8.09225328809685,32.0
9516,9516,8.093105012840695,32.0
9517,9517,8.093951819472844,32.0
9518,9518,8.094798830416467,32.0
9519,9519,8.095650197996033,32.0
9520,9520,8.096497253510687,32.0
9521,9521,8.097344232797623,32.0
9522,9522,8.098191527790494,32.0
9523,9523,8.099042552245988,32.0
9524,9524,8.099889594184027,32.0
9525,9525,8.10073668115669,32.0
9526,9526,8.101588179535335,32.0
9527,9527,8.10243662999736,32.0
9528,9528,8.103283577892514,32.0
9529,9529,8.104130789836248,32.0
9530,9530,8.104982118606568,32.0
9531,9531,8.105828927954038,32.0
9532,9532,8.106675878432062,32.0
9533,9533,8.107527503371239,32.0
9534,9534,8.10837451087104,32.0
9535,9535,8.109221566915512,32.0
9536,9536,8.110072890718778,32.0
9537,9537,8.11091987212499,32.0
9538,9538,8.111767344938384,32.0
9539,9539,8.112614122165573,32.0
9540,9540,8.11346534245544,32.0
9541,9541,8.11431248863538,32.0
9542,9542,8.115159836212793,32.0
9543,9543,8.116011032528348,32.0
9544,9544,8.116857975125313,32.0
9545,9545,8.11770491639773,32.0
9546,9546,8.118556376828089,32.0
9547,9547,8.119403448237312,32.0
9548,9548,8.120250359111362,32.0
9549,9549,8.121101873715718,32.0
9550,9550,8.12194880174266,32.0
9551,9551,8.122796213957999,32.0
9552,9552,8.12364297217793,32.0
9553,9553,8.124494512677193,32.0
9554,9554,8.125341505805652,32.0
9555,9555,8.126188411050373,32.0
9556,9556,8.127039973007308,32.0
9557,9557,8.127886880768669,32.0
9558,9558,8.128734023968379,32.0
9559,9559,8.129585468636618,32.0
9560,9560,8.130432490905125,32.0
9561,9561,8.131279563042852,32.0
9562,9562,8.13213095843792,32.0
9563,9563,8.132977988653714,32.0
9564,9564,8.13382501290904,32.0
9565,9565,8.134676448570357,32.0
9566,9566,8.135523470309046,32.0
9567,9567,8.136370485623678,32.0
9568,9568,8.137217501136991,32.0
9569,9569,8.138068924546241,32.0
9570,9570,8.138915839791299,32.0
9571,9571,8.13976326002015,32.0
9572,9572,8.140614581108093,32.0
9573,9573,8.141461332440377,32.0
9574,9574,8.142309209373263,32.0
9575,9575,8.14315978633033,32.0
9576,9576,8.144007084502114,32.0
9577,9577,8.14485395093759,32.0
9578,9578,8.145705436269441,32.0
9579,9579,8.146552376548449,32.0
9580,9580,8.147399440672663,32.0
9581,9581,8.148250880903667,32.0
9582,9582,8.1490978531705,32.0
9583,9583,8.149944947428173,32.0
9584,9584,8.150796361168224,32.0
9585,9585,8.151643402112855,32.0
9586,9586,8.152490366697311,32.0
9587,9587,8.1533376448022,32.0
9588,9588,8.154188405738937,32.0
9589,9589,38.86831492708789,30.0
9590,9590,38.8691640370422,30.0
9591,9591,38.870010378493205,29.0
9592,9592,38.870857250822915,29.0
9593,9593,38.87179571774271,31.0
9594,9594,38.87264253238837,28.5
9595,9595,38.87348933385478,30.5
9596,9596,38.87434065653218,30.0
9597,9597,38.87518763648139,29.0
9598,9598,38.87603453808361,30.0
9599,9599,38.8768858530124,29.0
9600,9600,38.8777323871851,30.0
9601,9601,38.87857956621382,29.5
9602,9602,38.87943082518048,29.5
9603,9603,38.88027777360545,29.0
9604,9604,38.88112446460459,28.5
9605,9605,38.881975786156126,29.5
9606,9606,38.88282290716966,28.5
9607,9607,38.88366944359409,29.5
9608,9608,38.88452069501082,30.0
9609,9609,38.88536791788207,29.5
9610,9610,38.886215028365456,30.0
9611,9611,38.887066458794806,30.0
9612,9612,38.88791363908185,29.5
9613,9613,38.888760619295965,30.0
9614,9614,38.88960768116845,31.0
9615,9615,38.890459176765546,31.0
9616,9616,38.89130608737469,31.5
9617,9617,38.89215329580837,30.5
9618,9618,38.893004669878216,31.0
9619,9619,38.89385166797373,31.0
9620,9620,38.89469873620404,31.0
9621,9621,38.89555022166835,31.0
9622,9622,38.896397226320374,31.0
9623,9623,38.89724448475573,31.5
9624,9624,38.89809593637784,32.0
9625,9625,38.898943048450676,33.0
9626,9626,38.8997900661495,33.0
9627,9627,38.900641573137705,34.0
9628,9628,38.9014884505007,33.0
9629,9629,38.90233570781019,33.5
9630,9630,38.90318272564147,34.0
9631,9631,38.90403431998359,33.5
9632,9632,38.90488111946318,33.5
9633,9633,38.90572838478618,33.0
9634,9634,38.90657992515299,32.5
9635,9635,38.90742705278927,32.5
9636,9636,38.908274031678836,31.5
9637,9637,38.909125544495055,32.0
9638,9638,38.909972670873,33.0
9639,9639,38.9108197538058,33.0
9640,9640,38.91167148484124,33.0
9641,9641,38.9125182820691,33.5
9642,9642,38.91336535837915,34.0
9643,9643,38.914216907289294,34.5
9644,9644,38.915063985586166,34.0
9645,9645,38.91591107421451,34.0
9646,9646,38.916762499809266,34.0
9647,9647,38.917609285646016,33.5
9648,9648,38.9184565129545,34.0
9649,9649,38.919308195445275,33.0
9650,9650,38.92015528672271,34.5
9651,9651,38.92100237541729,34.5
9652,9652,38.92185384651025,34.5
9653,9653,38.92270096719265,34.0
9654,9654,38.92354803462823,34.0
9655,9655,38.92439953870244,33.5
9656,9656,38.92524663693375,34.0
9657,9657,38.92609371483326,34.0
9658,9658,38.926945185330176,34.5
9659,9659,38.92779230289989,34.0
9660,9660,38.92863933788406,34.5
9661,9661,38.92949085209105,34.5
9662,9662,38.930337973766854,35.0
9663,9663,38.931185079813005,35.0
9664,9664,38.93203655163447,35.0
9665,9665,38.93288363377253,34.5
9666,9666,38.93373066822688,35.0
9667,9667,38.934581962161595,35.0
9668,9668,38.93542894581954,35.0
9669,9669,38.93627630048328,35.5
9670,9670,38.93712768163946,35.0
9671,9671,38.93797489066919,35.0
9672,9672,38.938821668691105,34.5
9673,9673,38.939673730664786,34.5
9674,9674,38.94052039749093,35.0
9675,9675,38.94136744419734,35.0
9676,9676,38.94221910377343,35.0
9677,9677,38.94306598332193,34.0


==> images/ComparisonIID.csv <==
,accNonIID,accIID,distanceBoundary
0,77.5,78.5,1.0129033
1,76.5,79.5,1.0392157
2,81.5,77.0,0.9447853
3,77.5,77.0,0.99354845
4,74.5,76.0,1.0201342
5,76.5,79.0,1.0326798
6,77.0,77.5,1.0064934
7,78.0,76.5,0.9807692
8,79.5,79.0,0.9937107
9,79.5,78.0,0.98113203
10,63.5,58.499996,0.92125976
11,54.000004,54.000004,1.0
12,58.499996,56.5,0.96581197
13,55.5,52.999996,0.9549549
14,53.500004,56.5,1.0560747
15,48.0,51.0,1.0624999
16,56.0,48.0,0.8571428
17,53.500004,50.0,0.93457943
18,53.500004,55.0,1.0280374
19,55.5,53.500004,0.963964
20,68.5,66.0,0.96350366
21,67.0,72.0,1.0746269
22,63.5,68.0,1.0708661
23,60.000004,69.5,1.1583333
24,73.5,70.5,0.95918363
25,69.5,72.0,1.0359713
26,70.0,63.0,0.90000004
27,64.5,65.5,1.0155039
28,78.0,75.5,0.96794873
29,72.5,69.5,0.9586206
30,72.5,72.5,0.99999994
31,71.0,66.5,0.93661976
32,70.0,68.0,0.97142863
33,68.0,67.5,0.99264705
34,63.5,67.0,1.0551181
35,66.0,57.0,0.86363626
36,64.0,67.5,1.0546875
37,62.0,62.5,1.0080645
38,71.0,71.0,1.0
39,65.5,67.0,1.0229008
40,73.5,77.0,1.047619
41,70.0,63.5,0.9071429
42,76.5,79.0,1.0326798
43,68.5,60.5,0.8832117
44,77.0,70.0,0.9090909
45,78.0,70.0,0.8974359
46,72.0,65.0,0.90277773
47,71.5,69.5,0.97202796
48,72.5,72.5,0.99999994
49,73.5,73.0,0.9931973
50,69.5,67.5,0.97122306
51,65.5,68.0,1.0381681
52,67.5,67.5,1.0
53,77.5,76.5,0.98709685
54,78.0,71.0,0.9102564
55,75.5,67.5,0.89403975
56,71.5,62.5,0.8741259
57,73.5,71.0,0.9659864
58,78.0,76.0,0.974359
59,73.5,66.5,0.9047619
60,74.10072,64.02878,0.8640775
61,76.258995,69.78417,0.9150943
62,72.66187,68.34533,0.9405941
63,74.820145,73.381294,0.9807693
64,74.10072,71.22302,0.9611649
65,77.697845,75.53957,0.97222215
66,74.10072,71.94245,0.97087365
67,71.94245,73.381294,1.02
68,69.06475,62.589924,0.90624994
69,77.697845,74.10072,0.9537037
70,74.0,70.5,0.9527027
71,76.0,77.5,1.0197368
72,78.0,73.5,0.9423078
73,75.5,71.0,0.9403973
74,78.5,80.0,1.0191083
75,76.0,76.5,1.0065789
76,73.5,70.0,0.95238096
77,76.5,70.0,0.9150327
78,76.0,68.5,0.9013158
79,77.0,75.0,0.97402596
80,71.94245,66.90648,0.93000007
81,69.78417,61.15108,0.8762887
82,70.5036,66.18705,0.93877536
83,64.74821,64.74821,0.99999994
84,66.90648,65.46763,0.9784945
85,66.18705,67.6259,1.0217391
86,71.22302,64.74821,0.909091
87,67.6259,63.309353,0.9361702
88,63.309353,68.34533,1.0795455
89,70.5036,67.6259,0.9591835
90,71.94245,74.820145,1.04
91,74.10072,72.66187,0.98058236
92,74.820145,74.820145,1.0
93,74.820145,72.66187,0.9711539
94,74.10072,74.10072,0.99999994
95,72.66187,71.22302,0.980198
96,74.820145,74.820145,1.0
97,72.66187,71.22302,0.980198
98,73.381294,74.10072,1.0098041
99,74.820145,72.66187,0.9711539
100,72.0,88.0,1.2222222
101,77.0,88.0,1.1428571
102,86.0,83.0,0.9651162
103,84.0,86.0,1.0238096
104,85.0,81.0,0.9529411
105,85.0,75.0,0.8823529
106,87.0,91.0,1.045977
107,73.0,80.0,1.0958904
108,86.0,79.0,0.9186047
109,65.0,73.0,1.1230769
110,92.0,90.0,0.9782608
111,89.0,90.5,1.0168539
112,94.0,97.0,1.031915
113,92.0,89.5,0.97282606
114,92.0,89.5,0.97282606
115,93.0,93.5,1.0053763
116,89.0,89.5,1.0056181
117,85.5,90.5,1.0584794
118,94.0,93.5,0.9946808
119,95.0,95.5,1.0052632
120,65.5,69.5,1.0610688
121,72.0,73.0,1.0138888
122,72.0,68.5,0.95138884
123,66.5,63.5,0.9548872
124,65.0,62.0,0.95384616
125,70.5,67.0,0.95035464
126,70.0,65.5,0.93571424
127,71.0,68.0,0.9577465
128,70.0,69.5,0.99285716
129,67.0,69.5,1.0373133
130,80.0,78.5,0.98125005
131,79.5,78.5,0.9874214
132,77.0,75.0,0.97402596
133,70.5,73.5,1.0425532
134,71.0,71.5,1.0070423
135,78.0,81.0,1.0384616
136,73.5,71.5,0.97278905
137,76.0,75.5,0.993421
138,76.5,78.0,1.0196078
139,76.0,76.0,1.0
140,77.5,77.5,1.0
141,90.0,87.0,0.9666667
142,83.5,80.5,0.96407187
143,80.0,80.5,1.00625
144,84.5,80.0,0.9467455
145,84.0,82.0,0.97619045
146,85.5,84.5,0.9883041
147,79.5,78.5,0.9874214
148,87.5,84.5,0.96571434
149,82.5,86.0,1.0424243
150,71.0,71.5,1.0070423
151,74.5,74.5,1.0
152,73.0,74.0,1.0136987
153,73.5,71.0,0.9659864
154,74.5,71.5,0.9597316
155,81.0,80.5,0.99382716
156,74.5,74.5,1.0
157,76.0,74.5,0.9802632
158,79.0,77.5,0.98101264
159,76.0,75.0,0.9868421
160,88.57143,90.28571,1.0193548
161,90.85714,89.142845,0.98113203
162,89.142845,85.71429,0.9615386
163,84.57143,87.42857,1.0337838
164,89.71428,89.142845,0.9936305
165,89.71428,87.42857,0.97452235
166,91.42857,89.142845,0.9749999
167,90.28571,89.142845,0.9873417
168,89.71428,87.42857,0.97452235
169,85.71429,82.28571,0.96
170,92.5,89.5,0.9675675
171,95.0,94.0,0.9894737
172,94.5,92.5,0.978836
173,94.5,90.5,0.95767194
174,93.0,88.5,0.95161295
175,93.0,94.0,1.0107527
176,96.0,91.5,0.953125
177,96.5,94.0,0.97409326
178,93.5,94.5,1.0106952
179,78.5,79.0,1.0063695
180,78.0,76.0,0.974359
181,73.5,75.5,1.0272108
182,79.0,71.5,0.9050633
183,79.0,82.0,1.0379747
184,74.5,77.0,1.033557
185,79.0,76.5,0.9683544
186,79.5,76.5,0.9622641
187,79.5,82.0,1.0314465
188,74.0,72.5,0.9797298
189,74.28572,61.90477,0.8333334
190,62.857143,64.76191,1.0303031
191,71.42857,75.238106,1.0533334
192,63.809525,73.33334,1.1492538
193,64.76191,68.571434,1.0588235
194,57.14286,56.19048,0.98333335
195,71.42857,63.809525,0.8933334
196,69.52381,68.571434,0.9863015
197,69.52381,75.238106,1.082192
198,51.428574,51.428574,1.0
199,90.5,87.0,0.96132594
200,92.5,91.0,0.9837838
201,91.5,90.0,0.9836066
202,91.5,77.5,0.8469945
203,93.0,86.5,0.9301076
204,92.5,89.5,0.9675675
205,92.5,90.0,0.9729729
206,87.0,86.5,0.99425286
207,89.5,88.5,0.9888269
208,91.0,90.5,0.9945054
209,48.0,47.5,0.98958325
210,41.5,47.5,1.1445783
211,43.0,48.0,1.116279
212,48.5,49.5,1.0206186
213,50.0,49.0,0.98
214,47.0,48.5,1.031915
215,48.0,47.0,0.9791666
216,50.5,49.0,0.97029704
217,41.5,45.5,1.0963856
218,50.5,51.5,1.019802
219,23.0,20.0,0.8695652
220,34.5,35.5,1.0289855
221,39.0,43.0,1.1025642
222,41.0,39.5,0.96341467
223,37.0,40.0,1.0810812
224,35.0,35.0,1.0
225,39.5,38.5,0.9746835
226,35.0,34.0,0.97142863
227,38.5,42.0,1.090909
228,33.5,34.0,1.0149254
229,60.5,60.000004,0.9917355
230,64.5,54.000004,0.83720934
231,65.0,59.500004,0.91538465
232,65.5,61.0,0.9312978
233,55.0,66.5,1.209091
234,61.0,55.0,0.90163934
235,54.5,69.0,1.266055
236,50.5,57.5,1.1386138
237,44.0,46.5,1.0568181
238,70.0,70.5,1.0071429
239,83.5,78.5,0.9401198
240,79.5,81.0,1.018868
241,74.5,73.5,0.9865773
242,75.5,76.5,1.013245
243,80.5,78.0,0.9689441
244,82.0,81.0,0.9878049
245,77.0,77.0,0.99999994
246,73.5,77.5,1.0544218
247,81.5,76.5,0.9386503
248,72.5,76.5,1.0551723
249,70.0,74.0,1.0571429
250,71.5,73.0,1.020979
251,73.5,78.0,1.0612245
252,74.5,79.0,1.0604028
253,74.5,76.0,1.0201342
254,73.5,68.0,0.92517006
255,74.0,74.5,1.0067568
256,76.0,76.5,1.0065789
257,77.5,77.5,1.0
258,68.0,71.0,1.0441176
259,58.441555,49.35065,0.84444445
260,57.79221,44.155846,0.76404494
261,53.896107,55.84416,1.0361446
262,62.98701,61.03896,0.96907216
263,57.14286,54.545456,0.9545455
264,57.79221,57.79221,1.0
265,54.545456,58.441555,1.0714284
266,59.090908,48.701298,0.8241759
267,50.64935,53.246754,1.051282
268,55.84416,52.597397,0.9418603
269,78.0,75.5,0.96794873
270,79.0,81.0,1.0253165
271,80.0,78.0,0.97499996
272,83.5,76.0,0.9101796
273,81.0,72.5,0.89506173
274,80.5,78.5,0.9751553
275,79.5,71.0,0.8930817
276,78.5,78.0,0.9936305
277,82.5,78.5,0.9515152
278,79.5,71.0,0.8930817
279,55.19481,59.740257,1.0823529
280,55.19481,52.597397,0.9529411
281,55.19481,55.84416,1.0117648
282,54.545456,57.14286,1.0476191
283,53.896107,57.14286,1.060241
284,58.441555,54.545456,0.9333334
285,56.493507,52.597397,0.9310344
286,51.298702,55.19481,1.0759494
287,55.84416,58.441555,1.0465115
288,56.493507,53.896107,0.954023
289,88.5,85.0,0.960452
290,89.0,81.0,0.91011244
291,90.5,82.5,0.9116022
292,89.0,85.5,0.9606742
293,90.5,86.0,0.95027626
294,92.5,83.0,0.89729726
295,88.0,84.5,0.9602273
296,87.5,79.5,0.9085715
297,90.5,86.0,0.95027626
298,94.0,85.5,0.9095745
299,95.5,87.5,0.9162304
300,90.5,85.0,0.9392265
301,93.0,86.0,0.92473125
302,90.5,88.0,0.9723757
303,88.5,85.0,0.960452
304,92.0,82.0,0.8913043
305,91.0,85.5,0.9395604
306,92.5,85.5,0.9243243
307,95.0,88.0,0.92631584
308,95.5,89.5,0.9371728
309,88.0,87.5,0.9943182
310,81.5,79.0,0.96932524
311,85.0,75.5,0.8882352
312,82.0,81.0,0.9878049
313,77.0,79.5,1.0324676
314,80.0,66.5,0.83125
315,87.5,83.5,0.95428574
316,76.5,83.0,1.0849674
317,81.0,81.5,1.0061728
318,77.5,82.0,1.0580646
319,73.5,62.5,0.8503401
320,79.0,68.0,0.8607595
321,82.0,74.5,0.9085366
322,74.5,65.5,0.8791946
323,82.5,68.0,0.8242425
324,78.5,66.0,0.8407644
325,79.5,65.5,0.8238993
326,83.5,68.5,0.8203593
327,82.0,68.0,0.82926834
328,82.5,67.5,0.8181819
329,22.5,22.5,1.0
330,22.0,23.5,1.0681818
331,21.0,20.0,0.95238096
332,29.0,31.5,1.0862069
333,19.0,20.5,1.0789473
334,29.0,25.5,0.87931037
335,28.5,28.0,0.98245615
336,18.0,16.5,0.9166667
337,25.0,24.5,0.98
338,24.0,25.0,1.0416666
339,91.42857,95.2381,1.0416666
340,94.28572,98.095245,1.0404041
341,99.04762,93.333336,0.9423077
342,98.095245,97.14286,0.9902912
343,93.333336,88.571434,0.9489796
344,92.38096,91.42857,0.9896907
345,96.19048,97.14286,1.0099009
346,98.095245,81.90476,0.8349514
347,99.04762,97.14286,0.9807693
348,89.52381,81.90476,0.9148937
349,81.5,85.0,1.0429449
350,81.0,83.5,1.0308641
351,80.0,85.5,1.06875
352,84.0,83.5,0.9940476
353,79.5,84.0,1.0566037
354,82.0,85.5,1.042683
355,83.5,80.0,0.9580838
356,82.5,79.5,0.9636364
357,83.5,78.0,0.9341317
358,82.0,80.5,0.98170733
359,89.5,84.0,0.9385475
360,88.0,80.0,0.90909094
361,88.0,85.5,0.97159094
362,85.0,84.5,0.9941176
363,88.5,82.0,0.92655367
364,89.0,83.0,0.93258435
365,87.0,85.0,0.9770115
366,84.5,80.5,0.95266265
367,89.0,83.0,0.93258435
368,83.5,81.5,0.9760479
369,82.0,78.5,0.9573171
370,81.5,75.5,0.9263804
371,75.0,76.0,1.0133333
372,81.0,78.0,0.9629629
373,83.5,67.0,0.8023952
374,80.0,77.0,0.9625
375,82.0,80.0,0.9756098
376,81.0,79.5,0.9814815
377,80.5,79.0,0.98136646
378,82.5,78.5,0.9515152
379,47.0,47.0,1.0
380,46.5,52.499996,1.1290323
381,43.5,38.5,0.88505745
382,47.5,45.5,0.9578948
383,47.5,47.5,1.0
384,47.0,47.5,1.0106382
385,47.5,50.5,1.0631579
386,45.5,43.0,0.9450549
387,47.5,49.5,1.0421053
388,42.0,42.5,1.0119048
389,42.0,38.5,0.9166666
390,41.5,39.0,0.939759
391,47.5,44.5,0.93684214
392,38.5,38.0,0.987013
393,46.5,42.5,0.9139786
394,45.0,46.0,1.0222223
395,45.0,43.5,0.9666667
396,43.0,38.0,0.8837209
397,46.0,39.0,0.84782606
398,36.0,45.0,1.2499999
399,87.0,86.5,0.99425286
400,90.0,90.0,1.0
401,83.5,85.0,1.0179641
402,86.5,87.5,1.0115607
403,82.0,84.5,1.0304879
404,87.5,89.0,1.0171429
405,90.5,91.0,1.0055249
406,85.5,86.5,1.0116959
407,86.5,87.0,1.0057803
408,84.0,86.0,1.0238096
409,80.0,81.0,1.0125
410,81.0,77.5,0.9567901
411,80.5,74.0,0.91925466
412,83.0,82.0,0.9879518
413,77.5,74.5,0.96129036
414,76.0,79.5,1.0460527
415,78.5,80.5,1.0254778
416,75.5,75.5,1.0
417,77.0,79.5,1.0324676
418,78.5,78.0,0.9936305
419,98.0,99.0,1.0102041
420,97.0,96.5,0.9948453
421,97.5,99.0,1.0153846
422,97.0,98.0,1.0103092
423,99.5,99.0,0.9949749
424,97.0,97.0,1.0
425,96.0,98.0,1.0208334
426,97.0,97.5,1.0051546
427,97.5,96.5,0.98974353
428,98.5,98.0,0.99492383
429,94.5,89.5,0.94708997
430,92.0,90.0,0.9782608
431,93.5,91.5,0.97860974
432,96.0,95.5,0.9947916
433,92.0,88.5,0.9619565
434,95.5,93.0,0.97382206
435,94.5,95.5,1.010582
436,95.5,90.5,0.947644
437,94.0,91.0,0.9680851
438,94.5,87.0,0.9206349
439,91.0,94.5,1.0384614
440,95.5,93.5,0.9790576
441,94.0,94.0,1.0
442,93.5,94.0,1.0053477
443,95.5,95.0,0.9947644
444,91.0,89.5,0.9835164
445,97.0,96.0,0.98969066
446,93.5,95.0,1.0160428
447,95.0,94.0,0.9894737
448,94.0,94.0,1.0
449,96.0,97.5,1.015625
450,97.5,96.0,0.9846153
451,95.0,99.5,1.0473684
452,94.0,97.5,1.0372341
453,99.0,98.5,0.99494946
454,99.0,99.0,0.99999994
455,94.5,96.0,1.015873
456,98.0,98.5,1.005102
457,94.5,99.5,1.0529101
458,97.5,99.5,1.0205128
459,95.0,97.0,1.0210527
460,99.0,99.0,0.99999994
461,95.0,96.0,1.0105263
462,97.0,99.0,1.0206186
463,98.0,95.0,0.9693877
464,93.0,93.0,1.0
465,89.0,81.0,0.91011244
466,96.0,88.0,0.9166666
467,90.0,84.0,0.93333334
468,91.0,94.0,1.032967
469,100.0,99.5,0.995
470,99.0,99.0,0.99999994
471,99.5,99.5,1.0
472,99.5,99.0,0.9949749
473,98.5,98.5,1.0
474,100.0,100.0,1.0
475,100.0,98.5,0.985
476,99.5,97.0,0.97487444
477,99.5,99.5,1.0
478,99.5,98.5,0.98994976
479,94.0,91.5,0.9734043
480,90.0,90.0,1.0
481,97.0,96.5,0.9948453
482,96.0,95.5,0.9947916
483,92.5,93.5,1.0108107
484,94.5,92.0,0.973545
485,93.5,93.5,1.0000001
486,96.0,97.0,1.0104166
487,92.0,92.5,1.0054348
488,97.5,97.5,0.99999994
489,84.5,85.5,1.0118343
490,83.5,80.5,0.96407187
491,84.0,86.0,1.0238096
492,86.5,88.5,1.0231214
493,82.5,85.0,1.0303031
494,83.0,82.0,0.9879518
495,75.0,76.0,1.0133333
496,83.5,83.5,0.99999994
497,83.5,84.5,1.0119761
498,81.0,82.0,1.0123457
499,76.5,72.5,0.9477125
500,67.5,70.0,1.037037
501,74.5,75.5,1.0134228
502,71.0,73.5,1.0352113
503,68.0,68.0,1.0
504,73.5,73.5,1.0
505,73.5,73.5,1.0
506,78.5,78.0,0.9936305
507,74.5,74.0,0.99328864
508,77.0,74.5,0.96753246
509,69.5,72.5,1.0431656
510,74.5,76.0,1.0201342
511,80.5,77.0,0.9565217
512,78.5,76.5,0.9745223
513,70.5,72.0,1.0212767
514,78.5,75.5,0.96178347
515,77.0,81.5,1.0584415
516,80.0,79.5,0.99375004
517,74.5,74.0,0.99328864
518,72.0,79.0,1.0972222
519,99.0,99.0,0.99999994
520,100.0,100.0,1.0
521,100.0,99.0,0.99
522,98.5,99.0,1.0050762
523,100.0,100.0,1.0
524,99.0,100.0,1.010101
525,99.5,100.0,1.0050251
526,98.0,98.5,1.005102
527,99.5,100.0,1.0050251
528,99.5,98.0,0.9849247
529,63.0,58.499996,0.9285714
530,67.0,64.5,0.9626865
531,65.0,60.5,0.93076926
532,72.0,63.0,0.87499994
533,60.000004,61.5,1.025
534,66.5,68.5,1.0300752
535,65.5,67.5,1.0305344
536,62.0,68.5,1.1048387
537,67.0,62.0,0.92537314
538,63.5,64.5,1.015748
539,59.740257,63.636364,1.0652174
540,72.72727,68.83117,0.9464286
541,71.42857,67.53247,0.94545454
542,64.93507,70.12987,1.08
543,66.233765,50.64935,0.7647059
544,71.42857,68.83117,0.96363634
545,74.02597,62.33766,0.8421053
546,71.42857,71.42857,1.0
547,71.42857,70.12987,0.9818182
548,75.32467,74.02597,0.98275864
549,70.12987,70.12987,0.99999994
550,68.83117,72.72727,1.0566038
551,61.03896,79.22078,1.2978723
552,72.72727,79.22078,1.0892857
553,63.636364,68.83117,1.0816327
554,68.83117,74.02597,1.0754716
555,71.42857,70.12987,0.9818182
556,63.636364,66.233765,1.0408164
557,66.233765,70.12987,1.0588236
558,75.32467,58.441555,0.7758621
559,69.0,70.0,1.0144928
560,87.5,72.0,0.8228572
561,76.0,66.5,0.875
562,79.0,66.0,0.8354431
563,77.5,71.0,0.91612905
564,82.0,65.0,0.79268295
565,84.5,66.5,0.78698224
566,78.5,71.5,0.910828
567,86.0,66.0,0.76744187
568,86.0,73.5,0.85465115
569,82.0,85.0,1.0365855
570,86.0,88.0,1.0232558
571,83.0,69.0,0.83132535
572,58.999996,79.0,1.3389832
573,72.0,86.0,1.1944444
574,82.0,82.0,1.0
575,87.0,77.0,0.88505745
576,65.0,82.0,1.2615385
577,72.0,85.0,1.1805556
578,85.0,85.0,0.99999994
579,50.0,52.999996,1.06
580,55.0,50.0,0.9090909
581,54.000004,58.0,1.074074
582,51.0,51.5,1.0098039
583,53.500004,52.0,0.9719626
584,49.0,50.5,1.0306122
585,53.500004,54.5,1.0186917
586,50.0,50.5,1.01
587,52.0,48.5,0.93269235
588,56.5,56.0,0.99115044
589,58.0,63.0,1.0862069
590,64.0,57.5,0.8984375
591,50.5,54.5,1.079208
592,55.0,55.5,1.0090909
593,64.5,62.5,0.96899223
594,56.0,54.5,0.9732143
595,60.5,58.499996,0.9669421
596,54.000004,55.0,1.0185186
597,61.5,56.0,0.91056913
598,58.999996,58.999996,1.0
599,51.5,53.500004,1.0388349
600,57.5,55.0,0.9565218
601,46.0,45.0,0.9782608
602,50.5,41.0,0.8118812
603,54.5,49.0,0.89908254
604,49.5,55.5,1.1212121
605,52.0,46.5,0.8942308
606,49.0,47.0,0.95918363
607,51.0,49.5,0.97058827
608,49.5,38.0,0.7676767
609,66.5,69.5,1.0451127
610,71.5,62.5,0.8741259
611,70.0,60.5,0.86428577
612,66.0,62.5,0.9469696
613,72.0,69.5,0.96527773
614,68.0,63.5,0.9338235
615,68.0,67.0,0.9852941
616,76.5,73.5,0.9607844
617,70.0,61.5,0.87857145
618,71.0,70.0,0.9859155
619,52.999996,55.0,1.0377359
620,60.5,55.5,0.91735536
621,52.0,52.999996,1.0192307
622,55.5,53.500004,0.963964
623,54.000004,55.0,1.0185186
624,56.0,55.0,0.98214287
625,55.5,56.5,1.018018
626,56.5,52.499996,0.9292035
627,62.0,60.5,0.9758065
628,60.000004,55.5,0.925
629,52.999996,48.0,0.9056604
630,45.0,47.0,1.0444444
631,50.5,51.0,1.0099009
632,49.5,49.0,0.989899
633,44.5,51.5,1.1573035
634,47.5,47.5,1.0
635,48.5,43.0,0.88659793
636,40.0,43.5,1.0875
637,44.0,46.5,1.0568181
638,44.5,47.0,1.0561799
639,46.0,33.5,0.7282609
640,38.0,33.0,0.8684211
641,49.0,37.0,0.75510204
642,40.0,28.5,0.7125
643,41.0,23.0,0.5609756
644,44.5,31.5,0.70786524
645,46.5,37.0,0.79569894
646,44.0,27.5,0.625
647,42.5,28.5,0.6705882
648,38.5,29.0,0.7532467
649,90.5,95.0,1.0497237
650,98.0,95.0,0.9693877
651,95.0,91.0,0.9578948
652,93.0,97.0,1.0430108
653,95.5,96.5,1.0104712
654,97.5,94.0,0.9641025
655,99.5,98.0,0.9849247
656,98.0,96.0,0.9795918
657,90.5,98.5,1.0883977
658,97.5,97.0,0.99487174
659,55.384617,61.538464,1.111111
660,61.538464,64.61539,1.0500001
661,60.76923,63.846153,1.0506328
662,56.153847,55.384617,0.9863014
663,61.538464,60.76923,0.9875
664,55.384617,58.46154,1.0555556
665,61.538464,57.692307,0.9375
666,56.92308,54.615383,0.9594594
667,60.000004,56.153847,0.9358974
668,62.307693,66.92307,1.074074
669,53.076923,54.615383,1.0289855
670,46.153847,46.923077,1.0166667
671,56.92308,57.692307,1.0135134
672,58.46154,54.615383,0.9342105
673,47.692307,41.538464,0.8709677
674,52.307693,46.153847,0.8823529
675,49.23077,48.46154,0.984375
676,53.076923,50.0,0.942029
677,53.076923,58.46154,1.1014494
678,57.692307,56.92308,0.98666674
679,24.615385,25.384617,1.03125
680,35.384617,36.923077,1.0434783
681,39.23077,38.46154,0.98039216
682,33.076923,36.923077,1.1162791
683,38.46154,35.384617,0.92
684,35.384617,34.615387,0.97826093
685,32.307693,26.923079,0.8333333
686,30.000002,33.076923,1.1025641
687,30.769232,36.153847,1.1750001
688,30.769232,34.615387,1.125
689,72.67441,72.093025,0.9920001
690,62.2093,65.69768,1.0560749
691,52.325584,69.18604,1.3222221
692,78.48837,76.16279,0.97037035
693,75.0,73.83721,0.9844961
694,70.34883,68.60465,0.97520673
695,72.093025,80.81394,1.1209677
696,58.139534,74.4186,1.28
697,71.51163,72.67441,1.01626
698,80.23256,76.16279,0.9492753
699,60.75949,77.215195,1.2708335
700,68.98734,62.025314,0.89908254
701,67.72152,67.08861,0.99065423
702,71.51899,70.88608,0.99115044
703,72.78481,66.455696,0.9130435
704,71.51899,61.392403,0.858407
705,75.31646,62.025314,0.82352936
706,71.51899,68.98734,0.96460176
707,72.78481,74.05064,1.0173913
708,66.455696,62.658226,0.94285715
709,94.0,91.0,0.9680851
710,91.5,97.5,1.0655738
711,94.5,91.5,0.968254
712,94.5,95.5,1.010582
713,93.0,94.5,1.016129
714,93.0,92.0,0.9892474
715,95.5,91.0,0.95287967
716,95.0,93.5,0.98421055
717,91.5,95.0,1.0382514
718,91.5,96.5,1.0546448
719,93.0,98.5,1.0591398
720,96.5,97.5,1.0103627
721,99.0,93.0,0.9393939
722,95.0,99.0,1.0421053
723,99.0,87.0,0.8787878
724,94.0,95.5,1.0159575
725,98.0,92.5,0.9438776
726,98.0,97.0,0.9897959
727,93.5,95.5,1.0213904
728,97.0,99.0,1.0206186
729,99.0,97.0,0.97979796
730,79.5,94.5,1.1886792
731,98.0,98.5,1.005102
732,91.0,97.0,1.0659341
733,99.5,99.0,0.9949749
734,99.0,96.5,0.9747474
735,99.5,91.0,0.9145729
736,97.5,100.0,1.025641
737,92.5,95.0,1.027027
738,98.0,96.5,0.9846938
739,97.5,94.5,0.9692307
740,94.0,91.0,0.9680851
741,95.5,94.5,0.98952883
742,94.5,95.0,1.005291
743,95.5,92.5,0.96858644
744,95.5,93.5,0.9790576
745,94.5,92.0,0.973545
746,94.5,96.5,1.0211641
747,92.0,93.0,1.0108695
748,94.5,93.5,0.989418
749,92.0,90.5,0.9836956
750,94.0,92.0,0.9787234
751,92.5,94.0,1.0162162
752,94.5,95.0,1.005291
753,96.0,96.0,0.99999994
754,95.5,95.0,0.9947644
755,95.0,96.0,1.0105263
756,92.0,92.0,1.0
757,91.5,91.0,0.99453557
758,94.5,94.5,1.0
759,86.5,87.0,1.0057803
760,87.0,85.5,0.98275864
761,82.0,90.5,1.1036586
762,89.5,80.5,0.8994414
763,91.5,90.0,0.9836066
764,87.5,84.0,0.96000004
765,76.5,84.0,1.0980393
766,85.5,92.5,1.0818713
767,90.0,83.0,0.92222226
768,87.0,74.0,0.85057473
769,4.0,20.0,5.0
770,9.5,14.0,1.4736842
771,20.0,20.5,1.025
772,11.0,10.0,0.90909094
773,6.5,11.0,1.6923077
774,18.5,19.0,1.027027
775,17.0,9.0,0.5294118
776,19.0,19.0,1.0
777,11.0,8.0,0.7272727
778,3.5,15.5,4.428571
779,69.0,71.5,1.0362319
780,71.5,69.0,0.96503496
781,64.5,67.5,1.0465117
782,75.0,73.5,0.98
783,70.5,72.5,1.0283688
784,74.5,74.0,0.99328864
785,73.5,69.5,0.9455782
786,73.0,69.5,0.9520548
787,75.0,77.5,1.0333333
788,75.5,58.499996,0.7748344
789,20.0,40.0,2.0
790,40.0,43.5,1.0875
791,39.5,44.0,1.113924
792,52.499996,48.5,0.9238096
793,11.5,34.5,3.0
794,2.5,11.0,4.4
795,29.499998,44.0,1.4915254
796,44.0,48.0,1.090909
797,47.0,22.5,0.47872338
798,23.0,30.5,1.326087
799,76.5,73.0,0.9542484
800,76.5,68.0,0.88888896
801,76.0,73.5,0.96710527
802,77.5,71.0,0.91612905
803,80.0,76.0,0.95
804,80.0,77.0,0.9625
805,78.5,72.0,0.9171975
806,77.0,71.0,0.9220779
807,80.5,76.0,0.94409937
808,74.5,70.0,0.93959737
809,95.55556,90.0,0.94186044
810,97.77778,96.111115,0.98295456
811,92.77778,91.66667,0.98802406
812,95.55556,97.22222,1.0174419
813,94.44445,97.22222,1.0294117
814,97.22222,96.111115,0.9885715
815,95.0,97.77778,1.0292398
816,96.111115,92.77778,0.96531796
817,92.77778,92.77778,1.0
818,85.55556,82.77778,0.9675326
819,78.5,72.0,0.9171975
820,83.0,76.0,0.91566265
821,80.0,69.0,0.8625
822,81.5,69.0,0.8466258
823,76.0,69.5,0.91447365
824,81.0,78.5,0.9691358
825,80.0,71.0,0.8875
826,78.5,68.5,0.87261146
827,76.5,69.0,0.9019608
828,81.0,71.5,0.882716
829,68.5,58.999996,0.8613138
830,71.5,60.000004,0.83916086
831,63.0,49.5,0.7857143
832,56.5,48.5,0.85840714
833,65.5,55.0,0.83969474
834,62.0,52.999996,0.85483867
835,60.000004,57.0,0.95
836,59.500004,58.499996,0.98319316
837,64.5,58.999996,0.91472864
838,60.5,52.0,0.85950404
839,85.5,82.5,0.96491224
840,85.0,76.5,0.8999999
841,87.5,79.5,0.9085715
842,85.5,81.5,0.9532163
843,82.5,74.5,0.90303034
844,86.0,84.0,0.9767441
845,81.5,72.0,0.88343567
846,83.0,79.0,0.95180726
847,81.5,77.5,0.9509203
848,83.5,79.5,0.9520958
849,78.66667,66.66667,0.84745765
850,70.66667,75.333336,1.0660377
851,76.66667,74.66667,0.9739131
852,74.66667,74.66667,1.0
853,78.0,73.333336,0.940171
854,79.333336,73.333336,0.9243697
855,77.33333,70.0,0.9051724
856,63.333332,71.33333,1.1263157
857,75.333336,76.66667,1.0176991
858,76.66667,76.66667,1.0


==> images/ComparisonIIDHist.csv <==
,x,y
0,-100.0,0.0
1,-99.0,0.0
2,-98.0,0.0
3,-97.0,0.0
4,-96.0,0.0
5,-95.0,0.0
6,-94.0,0.0
7,-93.0,0.0
8,-92.0,0.0
9,-91.0,0.0
10,-90.0,0.0
11,-89.0,0.0
12,-88.0,0.0
13,-87.0,0.0
14,-86.0,0.0
15,-85.0,0.0
16,-84.0,0.0
17,-83.0,0.0
18,-82.0,0.0
19,-81.0,0.0
20,-80.0,0.0
21,-79.0,0.0
22,-78.0,0.0
23,-77.0,0.0
24,-76.0,0.0
25,-75.0,0.0
26,-74.0,0.0
27,-73.0,0.0
28,-72.0,0.0
29,-71.0,0.0
30,-70.0,0.0
31,-69.0,0.0
32,-68.0,0.0
33,-67.0,0.0
34,-66.0,0.0
35,-65.0,0.0
36,-64.0,0.0
37,-63.0,0.0
38,-62.0,0.0
39,-61.0,0.0
40,-60.0,0.0
41,-59.0,0.0
42,-58.0,0.0
43,-57.0,0.0
44,-56.0,0.0
45,-55.0,0.0
46,-54.0,0.0
47,-53.0,0.0
48,-52.0,0.0
49,-51.0,0.0
50,-50.0,0.0
51,-49.0,0.0
52,-48.0,0.0
53,-47.0,0.0
54,-46.0,0.0
55,-45.0,0.0
56,-44.0,0.0
57,-43.0,0.0
58,-42.0,0.0
59,-41.0,0.0
60,-40.0,0.0
61,-39.0,0.0
62,-38.0,0.0
63,-37.0,0.0
64,-36.0,0.0
65,-35.0,0.0
66,-34.0,0.0
67,-33.0,0.0
68,-32.0,0.0
69,-31.0,0.0
70,-30.0,0.0
71,-29.0,0.0
72,-28.0,0.0
73,-27.0,0.0
74,-26.0,0.0
75,-25.0,0.0
76,-24.0,0.0
77,-23.0,0.0011641443538998836
78,-22.0,0.0
79,-21.0,0.0
80,-20.0,0.002328288707799767
81,-19.0,0.0
82,-18.0,0.0011641443538998836
83,-17.0,0.002328288707799767
84,-16.0,0.004656577415599534
85,-15.0,0.002328288707799767
86,-14.0,0.002328288707799767
87,-13.0,0.0011641443538998836
88,-12.0,0.002328288707799767
89,-11.0,0.0011641443538998836
90,-10.0,0.0011641443538998836
91,-9.0,0.0034924330616996507
92,-8.0,0.006984866123399301
93,-7.0,0.006984866123399301
94,-6.0,0.013969732246798603
95,-5.0,0.024447031431897557
96,-4.0,0.04074505238649592
97,-3.0,0.0570430733410943
98,-2.0,0.050058207217694994
99,-1.0,0.08498253783469151
100,0.0,0.1490104772991851
101,1.0,0.09778812572759023
102,2.0,0.08614668218859138
103,3.0,0.08498253783469151
104,4.0,0.0570430733410943
105,5.0,0.033760186263096625
106,6.0,0.030267753201396973
107,7.0,0.03608847497089639
108,8.0,0.02677532013969732
109,9.0,0.01979045401629802
110,10.0,0.018626309662398137
111,11.0,0.004656577415599534
112,12.0,0.008149010477299184
113,13.0,0.011641443538998836
114,14.0,0.008149010477299184
115,15.0,0.0034924330616996507
116,16.0,0.0034924330616996507
117,17.0,0.004656577415599534
118,18.0,0.002328288707799767
119,19.0,0.0
120,20.0,0.0011641443538998836
121,21.0,0.0
122,22.0,0.0
123,23.0,0.0
124,24.0,0.0
125,25.0,0.0011641443538998836
126,26.0,0.0
127,27.0,0.0
128,28.0,0.0
129,29.0,0.0
130,30.0,0.0
131,31.0,0.0
132,32.0,0.0
133,33.0,0.0
134,34.0,0.0
135,35.0,0.0
136,36.0,0.0
137,37.0,0.0
138,38.0,0.0
139,39.0,0.0
140,40.0,0.0
141,41.0,0.0
142,42.0,0.0
143,43.0,0.0
144,44.0,0.0
145,45.0,0.0
146,46.0,0.0
147,47.0,0.0
148,48.0,0.0
149,49.0,0.0
150,50.0,0.0
151,51.0,0.0
152,52.0,0.0
153,53.0,0.0
154,54.0,0.0
155,55.0,0.0
156,56.0,0.0
157,57.0,0.0
158,58.0,0.0
159,59.0,0.0
160,60.0,0.0
161,61.0,0.0
162,62.0,0.0
163,63.0,0.0
164,64.0,0.0
165,65.0,0.0
166,66.0,0.0
167,67.0,0.0
168,68.0,0.0
169,69.0,0.0
170,70.0,0.0
171,71.0,0.0
172,72.0,0.0
173,73.0,0.0
174,74.0,0.0
175,75.0,0.0
176,76.0,0.0
177,77.0,0.0
178,78.0,0.0
179,79.0,0.0
180,80.0,0.0
181,81.0,0.0
182,82.0,0.0
183,83.0,0.0
184,84.0,0.0
185,85.0,0.0
186,86.0,0.0
187,87.0,0.0
188,88.0,0.0
189,89.0,0.0
190,90.0,0.0
191,91.0,0.0
192,92.0,0.0
193,93.0,0.0
194,94.0,0.0
195,95.0,0.0
196,96.0,0.0
197,97.0,0.0
198,98.0,0.0
199,99.0,0.0


==> images/ComparisonNNROCKET.csv <==
,accRocket,accNN,distanceBoundary
0,76.5,54.000004,0.7058824
1,76.0,46.0,0.6052632
2,80.0,51.5,0.64374995
3,78.5,58.0,0.73885345
4,74.5,41.0,0.5503356
5,77.0,63.0,0.8181818
6,77.0,47.5,0.6168831
7,81.0,54.000004,0.6666667
8,77.0,58.999996,0.76623374
9,81.0,51.5,0.63580245
10,58.857143,70.28571,1.1941748
11,45.714287,68.571434,1.5
12,73.14285,70.28571,0.9609375
13,69.14285,62.857143,0.909091
14,45.714287,57.714283,1.2624999
15,50.285713,65.14286,1.2954545
16,74.28571,58.857143,0.7923077
17,85.14286,72.0,0.8456376
18,73.14285,66.28571,0.90625
19,66.28571,67.42857,1.0172414
20,73.333336,70.0,0.95454544
21,20.0,33.333336,1.6666667
22,70.0,70.0,1.0
23,80.0,66.66667,0.8333334
24,50.0,53.333336,1.0666667
25,70.0,66.66667,0.952381
26,73.333336,56.666668,0.77272725
27,66.66667,53.333336,0.8
28,30.000002,70.0,2.3333333
29,20.0,40.0,2.0
30,80.0,55.0,0.6875
31,75.0,70.0,0.93333334
32,50.0,60.000004,1.2
33,60.000004,55.0,0.9166666
34,95.0,70.0,0.7368421
35,50.0,55.0,1.1
36,70.0,60.000004,0.8571429
37,55.0,65.0,1.1818181
38,50.0,40.0,0.8
39,85.0,70.0,0.82352936
40,70.0,65.0,0.9285714
41,80.0,65.0,0.81249994
42,75.0,60.000004,0.8
43,50.0,55.0,1.1
44,60.000004,55.0,0.9166666
45,65.0,50.0,0.7692308
46,90.0,45.0,0.5
47,70.0,60.000004,0.8571429
48,60.000004,55.0,0.9166666
49,80.0,60.000004,0.75
50,86.666664,68.333336,0.7884615
51,70.0,75.0,1.0714285
52,86.666664,73.333336,0.84615386
53,78.333336,75.0,0.95744675
54,71.666664,76.666664,1.0697675
55,90.0,71.666664,0.7962963
56,80.0,75.0,0.9375
57,68.333336,66.66667,0.9756098
58,76.666664,71.666664,0.93478256
59,53.333336,75.0,1.4062499
60,76.0,75.0,0.9868421
61,93.0,81.0,0.87096775
62,76.0,76.5,1.0065789
63,58.999996,74.5,1.2627119
64,94.0,51.5,0.5478723
65,85.5,77.0,0.90058476
66,90.0,77.5,0.8611111
67,71.5,77.0,1.0769231
68,77.0,77.5,1.0064934
69,79.0,75.0,0.94936705
70,64.5,78.5,1.2170544
71,55.5,76.0,1.3693694
72,57.0,74.5,1.3070176
73,55.5,76.0,1.3693694
74,54.000004,73.5,1.361111
75,54.5,74.5,1.3669724
76,56.5,72.0,1.2743363
77,54.5,68.0,1.2477064
78,57.5,73.0,1.2695652
79,60.5,69.5,1.1487603
80,56.5,33.5,0.59292036
81,52.499996,44.5,0.84761906
82,65.5,37.0,0.56488556
83,61.5,30.5,0.49593496
84,55.0,31.5,0.57272726
85,62.5,29.0,0.464
86,70.5,34.5,0.4893617
87,60.5,33.0,0.54545456
88,66.0,48.5,0.7348485
89,60.5,37.5,0.61983466
90,85.71429,89.28571,1.0416666
91,92.85714,96.42857,1.0384616
92,89.28571,85.71429,0.96000004
93,92.85714,92.85714,1.0
94,85.71429,96.42857,1.125
95,85.71429,85.71429,1.0
96,85.71429,82.14286,0.9583334
97,82.14286,82.14286,1.0
98,92.85714,96.42857,1.0384616
99,85.71429,92.85714,1.0833333
100,73.0,48.0,0.65753424
101,71.5,53.500004,0.7482518
102,77.0,41.5,0.53896105
103,75.5,51.5,0.6821192
104,74.0,52.499996,0.7094594
105,74.5,52.499996,0.70469797
106,74.5,52.499996,0.70469797
107,73.5,52.499996,0.7142857
108,75.0,52.999996,0.70666665
109,73.0,50.0,0.6849315
110,68.0,22.5,0.33088234
111,69.0,22.5,0.32608694
112,66.0,18.5,0.28030303
113,68.5,27.5,0.40145987
114,70.0,20.0,0.2857143
115,61.0,25.5,0.41803277
116,68.0,24.0,0.35294116
117,67.5,25.5,0.37777776
118,72.0,18.5,0.25694445
119,71.0,27.000002,0.38028172
120,75.0,27.000002,0.36
121,77.5,25.0,0.32258067
122,74.5,28.0,0.37583894
123,70.0,23.5,0.33571428
124,74.5,31.5,0.42281878
125,77.5,25.5,0.32903227
126,69.0,28.5,0.41304347
127,71.0,35.5,0.5
128,71.5,29.0,0.4055944
129,75.0,29.499998,0.39333332
130,69.5,21.5,0.30935252
131,73.5,24.5,0.33333334
132,74.5,24.0,0.32214764
133,81.5,24.5,0.3006135
134,80.0,20.0,0.25
135,76.5,26.0,0.33986926
136,71.5,27.000002,0.3776224
137,75.0,27.000002,0.36
138,76.5,23.5,0.30718955
139,71.5,24.0,0.33566433
140,29.0,62.5,2.1551726
141,62.5,46.0,0.736
142,61.0,86.0,1.409836
143,65.5,63.5,0.9694657
144,46.5,68.5,1.4731183
145,72.5,85.0,1.1724138
146,52.499996,34.5,0.6571429
147,71.5,52.999996,0.74125874
148,35.0,87.0,2.4857144
149,30.5,88.5,2.9016392
150,75.53957,70.5036,0.93333334
151,74.10072,71.94245,0.9708738
152,69.06475,69.06475,1.0
153,75.53957,70.5036,0.93333334
154,74.820145,70.5036,0.9423077
155,74.820145,71.94245,0.9615385
156,74.10072,66.90648,0.9029126
157,74.820145,74.820145,1.0
158,74.10072,68.34533,0.92233014
159,72.66187,74.10072,1.019802
160,76.5,74.5,0.9738562
161,75.5,75.0,0.9933775
162,78.5,77.0,0.98089164
163,73.0,74.0,1.0136986
164,81.5,81.5,1.0
165,74.0,79.5,1.0743244
166,75.0,75.5,1.0066667
167,72.5,72.0,0.99310344
168,76.5,72.5,0.9477125
169,78.0,67.5,0.86538464
170,69.06475,69.06475,1.0
171,68.34533,67.6259,0.98947364
172,69.06475,69.06475,1.0
173,66.90648,67.6259,1.0107527
174,69.06475,68.34533,0.9895834
175,69.06475,70.5036,1.0208334
176,67.6259,64.74821,0.9574469
177,68.34533,72.66187,1.0631579
178,66.18705,73.381294,1.1086956
179,66.90648,66.18705,0.98924726
180,74.820145,72.66187,0.97115386
181,74.820145,65.46763,0.875
182,72.66187,66.18705,0.91089106
183,74.820145,65.46763,0.875
184,74.820145,66.18705,0.88461536
185,74.820145,64.74821,0.86538464
186,74.820145,58.9928,0.7884615
187,74.820145,61.870502,0.8269231
188,74.820145,73.381294,0.9807692
189,74.820145,61.870502,0.8269231
190,81.0,91.0,1.1234568
191,71.0,70.0,0.9859155
192,79.0,85.0,1.0759493
193,81.0,85.0,1.0493827
194,84.0,83.0,0.9880952
195,82.0,86.0,1.0487806
196,81.0,79.0,0.97530866
197,80.0,85.0,1.0625
198,82.0,88.0,1.0731708
199,74.0,80.0,1.081081
200,91.5,92.5,1.010929
201,89.5,89.5,1.0
202,97.5,95.5,0.9794871
203,92.5,93.5,1.0108109
204,92.5,91.0,0.9837838
205,94.0,93.0,0.9893617
206,93.5,92.5,0.98930484
207,87.0,88.5,1.0172414
208,91.5,93.0,1.0163934
209,95.0,94.0,0.9894737
210,86.0,58.999996,0.6860465
211,72.5,54.000004,0.74482757
212,72.0,56.5,0.7847222
213,98.0,49.5,0.50510204
214,78.5,92.5,1.1783439
215,62.0,55.0,0.88709676
216,72.5,58.499996,0.8068965
217,83.0,73.0,0.8795181
218,70.0,76.0,1.0857143
219,75.5,73.0,0.9668875
220,70.5,43.0,0.6099291
221,71.0,47.0,0.66197187
222,69.0,42.0,0.6086956
223,67.5,38.5,0.5703703
224,68.5,45.0,0.65693426
225,67.5,43.5,0.64444447
226,66.5,40.0,0.60150373
227,68.5,46.0,0.67153287
228,69.5,45.0,0.647482
229,71.5,43.0,0.60139865
230,79.0,52.499996,0.6645569
231,77.5,49.0,0.6322581
232,79.0,53.500004,0.6772152
233,79.5,43.5,0.5471698
234,76.5,48.0,0.627451
235,79.0,50.0,0.6329114
236,74.5,52.999996,0.71140933
237,75.0,62.0,0.82666665
238,80.0,56.0,0.7
239,76.5,50.0,0.6535948
240,38.636364,50.0,1.2941177
241,78.409096,75.0,0.9565217
242,44.31818,30.681818,0.6923077
243,50.0,85.22727,1.7045455
244,79.545456,52.272724,0.6571428
245,60.227276,44.31818,0.735849
246,79.545456,81.818184,1.0285714
247,57.954544,62.5,1.0784314
248,67.045456,55.68182,0.8305085
249,81.818184,71.590904,0.875
250,79.5,46.0,0.5786163
251,87.0,41.0,0.47126436
252,85.5,54.000004,0.631579
253,85.0,55.0,0.64705884
254,83.5,53.500004,0.64071864
255,83.5,40.0,0.47904193
256,84.5,44.0,0.52071005
257,78.5,48.0,0.6114649
258,81.5,52.499996,0.6441718
259,85.5,52.999996,0.619883
260,75.5,31.5,0.41721854
261,78.0,29.0,0.37179488
262,76.5,37.5,0.49019608
263,72.5,41.5,0.57241374
264,72.5,34.5,0.47586206
265,80.0,33.0,0.41250002
266,76.5,38.0,0.49673203
267,75.0,35.5,0.47333333
268,77.5,40.5,0.5225807
269,74.5,33.5,0.44966444
270,92.571434,78.28571,0.845679
271,82.85715,77.14286,0.9310345
272,89.71428,66.28571,0.7388535
273,85.71429,74.85715,0.87333333
274,91.42857,77.14286,0.84375
275,90.28571,84.57143,0.93670887
276,89.14286,71.42857,0.80128205
277,84.0,76.0,0.9047619
278,76.57143,78.28571,1.022388
279,82.85715,66.28571,0.79999995
280,94.0,55.5,0.59042555
281,97.0,48.5,0.5
282,95.5,55.0,0.57591623
283,95.5,55.0,0.57591623
284,92.5,49.5,0.53513515
285,96.0,49.5,0.515625
286,96.5,54.000004,0.5595855
287,96.5,52.999996,0.54922277
288,94.5,60.5,0.64021164
289,94.0,54.5,0.57978725
290,81.0,52.499996,0.6481481
291,79.0,54.5,0.6898734
292,76.0,56.5,0.7434211
293,83.0,56.0,0.6746988
294,81.5,55.5,0.6809816
295,79.0,52.0,0.6582278
296,82.0,46.5,0.56707317
297,79.5,53.500004,0.672956
298,80.5,43.5,0.54037267
299,76.5,54.5,0.7124183
300,85.333336,66.66667,0.78125
301,93.333336,74.0,0.79285717
302,89.33333,85.333336,0.9552239
303,84.0,81.333336,0.96825397
304,91.333336,82.666664,0.90510947
305,94.0,74.0,0.78723407
306,89.33333,71.33333,0.79850745
307,89.33333,70.0,0.7835821
308,95.33333,74.666664,0.7832168
309,92.666664,86.666664,0.9352518
310,75.2381,72.38095,0.96202534
311,76.190475,70.47619,0.925
312,75.2381,75.2381,1.0
313,74.28571,66.66667,0.8974359
314,79.04762,73.333336,0.92771083
315,75.2381,72.38095,0.96202534
316,76.190475,78.09524,1.025
317,77.14286,67.61905,0.8765432
318,80.0,76.190475,0.95238096
319,68.571434,77.14286,1.125
320,93.0,88.5,0.9516129
321,92.5,90.0,0.9729729
322,91.0,90.0,0.98901093
323,90.5,88.5,0.97790056
324,91.5,92.5,1.010929
325,92.5,90.5,0.97837836
326,92.5,92.5,1.0
327,93.0,92.5,0.99462366
328,89.5,91.0,1.0167599
329,91.5,91.5,1.0
330,51.5,40.5,0.78640777
331,47.5,42.5,0.8947369
332,49.0,35.5,0.72448975
333,45.5,45.0,0.98901093
334,44.5,41.5,0.9325843
335,47.0,38.0,0.8085106
336,54.000004,38.5,0.7129629
337,43.0,40.0,0.9302326
338,51.0,36.0,0.7058824
339,41.5,42.0,1.0120481
340,67.1875,62.5,0.9302326
341,59.375,60.9375,1.0263158
342,56.25,64.0625,1.1388888
343,62.5,45.3125,0.725
344,65.625,68.75,1.0476191
345,57.8125,62.5,1.081081
346,59.375,53.125,0.8947368
347,40.625,50.0,1.2307693
348,60.9375,57.8125,0.94871795
349,59.375,59.375,1.0
350,30.000002,32.5,1.0833333
351,19.5,19.5,1.0
352,39.0,19.5,0.5
353,40.5,19.0,0.4691358
354,20.5,28.5,1.3902439
355,39.0,32.5,0.8333333
356,37.5,26.499998,0.70666665
357,35.0,15.5,0.44285715
358,22.0,20.5,0.9318182
359,28.0,26.0,0.9285714
360,60.5,53.500004,0.88429755
361,60.000004,52.999996,0.88333327
362,52.499996,57.0,1.0857143
363,69.5,44.5,0.64028776
364,63.5,51.5,0.8110236
365,56.0,49.0,0.875
366,68.0,54.5,0.8014706
367,61.5,53.500004,0.8699187
368,57.0,44.5,0.78070176
369,68.5,50.5,0.73722625
370,94.5,95.0,1.005291
371,91.5,82.0,0.89617485
372,96.0,88.0,0.9166667
373,82.5,87.0,1.0545455
374,90.0,91.0,1.0111111
375,97.0,96.5,0.99484533
376,94.0,88.0,0.9361702
377,96.0,88.5,0.921875
378,92.5,98.5,1.0648649
379,87.5,92.5,1.0571429
380,79.5,40.0,0.5031446
381,78.0,40.0,0.51282054
382,76.0,38.0,0.5
383,77.5,40.5,0.5225807
384,83.5,41.5,0.497006
385,81.0,39.0,0.48148146
386,78.5,39.0,0.49681526
387,82.5,40.5,0.4909091
388,86.0,42.0,0.48837206
389,77.0,38.5,0.5
390,70.491806,68.85246,0.97674423
391,72.13114,59.016396,0.8181819
392,67.21311,59.016396,0.87804884
393,73.77049,63.93443,0.8666667
394,73.77049,67.21311,0.91111106
395,60.65574,70.491806,1.1621622
396,72.13114,65.57377,0.90909094
397,70.491806,67.21311,0.95348835
398,75.409836,65.57377,0.8695652
399,75.409836,59.016396,0.7826087
400,78.08219,45.20548,0.57894737
401,71.23288,46.575344,0.65384614
402,75.34247,31.506847,0.4181818
403,79.45206,46.575344,0.5862069
404,61.643833,43.835617,0.7111111
405,56.164383,57.53425,1.0243902
406,65.753426,53.424656,0.8125
407,73.9726,35.61644,0.48148152
408,65.753426,54.79452,0.8333333
409,64.38356,41.09589,0.6382979
410,81.5,77.5,0.9509202
411,84.0,81.5,0.97023815
412,86.0,84.0,0.9767441
413,84.5,79.5,0.9408284
414,84.5,83.5,0.9881656
415,78.0,73.0,0.93589747
416,85.0,72.5,0.85294116
417,83.0,60.5,0.7289157
418,83.5,78.5,0.9401198
419,88.0,80.5,0.91477275
420,95.0,83.33333,0.877193
421,93.333336,80.0,0.85714287
422,95.0,81.666664,0.8596491
423,96.666664,83.33333,0.86206895
424,96.666664,76.666664,0.79310346
425,93.333336,80.0,0.85714287
426,95.0,85.0,0.8947369
427,80.0,80.0,1.0
428,93.333336,88.333336,0.94642854
429,76.666664,81.666664,1.0652174
430,77.0,57.5,0.7467533
431,74.0,55.5,0.75
432,75.0,55.0,0.73333335
433,78.5,52.0,0.66242033
434,75.0,53.500004,0.71333337
435,71.0,51.5,0.7253521
436,74.5,51.5,0.6912751
437,76.0,58.499996,0.7697368
438,77.0,58.0,0.7532467
439,76.0,52.499996,0.69078946
440,61.68831,61.68831,1.0
441,64.93507,58.441555,0.9
442,55.19481,56.493507,1.0235294
443,59.740257,53.896107,0.902174
444,62.98701,61.03896,0.96907216
445,60.389606,57.14286,0.9462366
446,61.68831,55.19481,0.8947369
447,54.545456,62.98701,1.1547618
448,58.441555,51.94805,0.88888896
449,44.155846,43.506493,0.9852941
450,83.5,75.0,0.8982036
451,83.0,79.0,0.95180726
452,86.0,80.5,0.9360465
453,80.0,79.0,0.9875
454,85.0,82.5,0.9705882
455,84.0,79.0,0.94047624
456,78.5,76.0,0.9681528
457,80.0,81.0,1.0124999
458,83.5,79.5,0.95209587
459,80.5,78.0,0.9689441
460,56.493507,50.0,0.88505745
461,57.79221,59.740257,1.0337077
462,57.79221,62.33766,1.0786515
463,56.493507,51.94805,0.9195402
464,56.493507,56.493507,1.0
465,61.03896,59.740257,0.9787234
466,58.441555,58.441555,1.0
467,50.64935,52.597404,1.0384616
468,55.84416,61.03896,1.0930232
469,58.441555,54.545456,0.9333334
470,88.5,79.5,0.8983051
471,45.5,77.5,1.7032967
472,74.0,74.0,1.0
473,93.5,78.0,0.8342246
474,74.0,77.0,1.0405405
475,63.5,72.0,1.1338583
476,94.5,68.0,0.7195767
477,84.0,76.0,0.9047619
478,76.0,67.0,0.881579
479,74.5,81.0,1.0872483
480,92.5,85.0,0.9189189
481,90.0,72.5,0.8055556
482,90.5,87.5,0.9668509
483,89.5,80.0,0.8938548
484,88.5,86.5,0.97740114
485,92.0,80.0,0.8695652
486,88.0,87.5,0.9943182
487,85.0,80.0,0.9411765
488,95.0,85.0,0.8947369
489,96.0,86.5,0.9010417
490,93.5,91.5,0.9786096
491,93.5,83.0,0.8877005
492,93.0,88.5,0.9516129
493,92.5,87.0,0.94054055
494,93.0,85.5,0.91935486
495,89.5,87.0,0.97206706
496,91.5,87.5,0.9562841
497,93.5,84.0,0.8983957
498,95.5,91.5,0.9581152
499,95.0,87.0,0.9157895
500,60.000004,70.0,1.1666666
501,30.000002,40.0,1.3333333
502,60.000004,66.66667,1.111111
503,63.333332,66.66667,1.0526316
504,70.0,80.0,1.1428572
505,63.333332,66.66667,1.0526316
506,76.666664,63.333332,0.82608694
507,40.0,40.0,1.0
508,30.000002,70.0,2.3333333
509,40.0,70.0,1.75
510,89.0,39.5,0.44382024
511,85.0,34.5,0.40588233
512,86.0,41.5,0.48255813
513,81.0,44.5,0.5493827
514,73.0,38.5,0.5273972
515,78.5,43.0,0.5477707
516,89.5,47.0,0.5251397
517,83.5,41.0,0.49101797
518,79.5,39.0,0.49056602
519,83.5,41.5,0.497006
520,75.0,71.5,0.9533333
521,85.5,78.5,0.91812867
522,81.0,82.5,1.0185184
523,77.0,75.5,0.9805195
524,84.0,83.0,0.9880952
525,81.0,75.5,0.93209875
526,86.5,80.0,0.9248555
527,80.5,75.5,0.9378882
528,83.5,77.0,0.9221557
529,82.0,81.5,0.99390244
530,22.0,8.0,0.36363634
531,23.5,5.0,0.21276596
532,22.0,5.0,0.22727273
533,29.0,7.5000005,0.2586207
534,20.5,7.0,0.34146342
535,30.000002,9.5,0.31666666
536,29.499998,5.5,0.18644069
537,20.0,4.5,0.22500001
538,28.0,8.5,0.30357143
539,26.499998,8.0,0.3018868
540,97.14286,95.2381,0.98039216
541,95.2381,86.666664,0.91
542,96.190475,91.42857,0.95049506
543,76.190475,96.190475,1.2624999
544,96.190475,89.52381,0.9306931
545,99.04762,97.14286,0.9807692
546,93.333336,80.952385,0.86734694
547,96.190475,77.14286,0.8019802
548,98.09524,91.42857,0.93203884
549,94.28571,72.38095,0.7676768
550,86.0,85.0,0.9883721
551,84.5,83.0,0.9822485
552,83.5,85.5,1.0239521
553,86.5,86.0,0.99421966
554,86.0,86.0,1.0
555,86.0,84.5,0.98255813
556,80.0,85.0,1.0625
557,80.5,81.5,1.0124223
558,84.5,78.5,0.92899406
559,81.5,83.0,1.0184048
560,86.0,86.0,1.0
561,90.0,88.5,0.98333335
562,88.0,91.0,1.034091
563,89.5,85.0,0.94972074
564,85.5,87.5,1.0233918
565,90.5,91.0,1.0055249
566,87.5,83.5,0.9542857
567,84.0,84.0,1.0
568,89.0,90.0,1.011236
569,84.5,88.5,1.0473372
570,80.5,78.5,0.9751553
571,81.5,78.0,0.9570552
572,84.0,79.0,0.94047624
573,81.5,77.5,0.9509202
574,83.0,78.5,0.9457832
575,81.5,73.5,0.9018405
576,78.5,74.5,0.9490446
577,82.5,78.0,0.94545454
578,79.0,77.0,0.9746835
579,80.0,78.0,0.97499996
580,47.0,35.5,0.7553191
581,46.5,38.0,0.8172043
582,44.5,37.0,0.8314607
583,49.0,33.0,0.6734694
584,51.5,35.5,0.6893204
585,49.5,41.0,0.82828283
586,47.5,36.5,0.76842105
587,44.5,33.5,0.75280905
588,52.499996,38.0,0.72380954
589,47.5,40.5,0.85263157
590,43.5,34.0,0.7816092
591,40.5,40.5,1.0
592,45.5,42.5,0.93406594
593,44.5,33.5,0.75280905
594,45.5,39.5,0.8681319
595,47.0,30.000002,0.6382979
596,45.0,35.0,0.7777778
597,47.0,35.5,0.7553191
598,48.5,43.0,0.88659793
599,38.5,32.5,0.84415585
600,66.66667,50.555557,0.7583333
601,54.444443,47.77778,0.877551
602,70.55556,50.555557,0.71653545
603,50.0,56.666668,1.1333333
604,50.0,49.444443,0.98888886
605,67.22222,50.0,0.74380165
606,70.0,50.0,0.71428573
607,72.22222,51.111115,0.7076924
608,83.888885,48.333332,0.57615894
609,63.333332,54.444443,0.8596491
610,86.0,46.5,0.5406977
611,90.0,40.0,0.44444448
612,84.0,34.0,0.4047619
613,85.5,42.0,0.49122804
614,84.5,40.5,0.47928992
615,89.5,35.0,0.39106146
616,91.0,46.5,0.510989
617,85.5,46.5,0.54385966
618,86.0,36.0,0.41860467
619,86.0,37.5,0.4360465
620,81.5,38.0,0.46625766
621,80.0,44.0,0.55
622,68.0,42.0,0.61764705
623,81.0,32.5,0.40123454
624,74.0,40.5,0.5472973
625,79.0,40.0,0.5063291
626,79.0,39.0,0.49367085
627,79.0,37.0,0.46835443
628,76.5,41.5,0.5424837
629,83.0,43.5,0.52409637
630,41.0,70.0,1.7073171
631,70.0,55.5,0.79285717
632,45.5,47.0,1.032967
633,42.0,44.5,1.0595238
634,69.0,42.5,0.61594206
635,48.0,57.0,1.1875
636,52.499996,53.500004,1.0190477
637,93.5,41.0,0.43850267
638,64.5,57.0,0.88372093
639,89.5,67.5,0.75418997
640,79.5,77.5,0.9748427
641,80.0,70.0,0.875
642,59.500004,85.0,1.4285713
643,76.5,66.5,0.8692811
644,80.0,76.0,0.95
645,73.5,86.0,1.170068
646,80.0,77.5,0.96874994
647,81.5,57.0,0.6993865
648,71.5,63.0,0.8811189
649,78.0,70.0,0.8974359
650,99.5,92.0,0.92462313
651,96.0,91.5,0.95312506
652,98.5,95.0,0.964467
653,96.5,95.0,0.984456
654,99.5,91.5,0.919598
655,97.5,91.0,0.93333334
656,99.0,92.5,0.93434346
657,98.0,93.0,0.94897956
658,96.5,94.5,0.97927463
659,99.0,91.0,0.91919196
660,94.5,95.5,1.010582
661,94.0,94.0,1.0
662,94.0,94.0,1.0
663,96.5,96.0,0.9948187
664,92.0,94.0,1.0217391
665,96.5,97.0,1.0051814
666,93.0,93.0,1.0
667,94.0,95.5,1.0159575
668,95.0,96.5,1.0157895
669,95.5,95.5,1.0
670,94.5,75.5,0.7989418
671,93.5,69.5,0.7433155
672,95.5,77.5,0.8115183
673,95.0,69.5,0.73157895
674,97.0,70.5,0.7268041
675,93.5,65.5,0.7005347
676,95.5,67.5,0.7068063
677,97.0,66.5,0.685567
678,95.0,74.5,0.78421056
679,97.0,64.5,0.6649484
680,95.5,74.0,0.77486914
681,82.0,74.5,0.9085366
682,94.0,65.5,0.69680846
683,76.5,81.5,1.0653595
684,97.0,73.5,0.757732
685,46.0,72.5,1.576087
686,93.5,79.0,0.8449198
687,89.0,82.5,0.9269663
688,76.5,80.0,1.0457517
689,79.5,66.0,0.8301887
690,97.0,88.0,0.9072165
691,98.0,81.0,0.8265306
692,96.5,81.5,0.8445596
693,97.0,87.0,0.8969072
694,98.0,81.0,0.8265306
695,98.0,84.0,0.8571428
696,98.5,87.0,0.88324875
697,98.0,81.5,0.8316326
698,96.0,79.0,0.8229167
699,98.5,80.0,0.8121827
700,90.0,54.5,0.6055556
701,95.0,58.999996,0.6210526
702,47.5,51.0,1.0736842
703,93.5,60.000004,0.64171124
704,88.0,60.000004,0.6818182
705,84.5,55.5,0.65680474
706,88.0,51.5,0.58522725
707,95.5,55.0,0.57591623
708,93.0,50.5,0.5430108
709,83.5,50.5,0.60479045
710,56.92308,60.000004,1.054054
711,68.46154,59.23077,0.8651686
712,18.461538,56.92308,3.0833335
713,74.61539,53.846157,0.7216495
714,83.84615,46.153847,0.5504587
715,80.769226,46.923077,0.5809524
716,84.61539,41.538464,0.4909091
717,77.69231,55.384617,0.7128713
718,73.84615,47.692307,0.6458333
719,81.53846,40.76923,0.5
720,95.0,60.000004,0.631579
721,96.0,68.0,0.7083334
722,97.0,57.0,0.58762884
723,99.0,67.0,0.6767677
724,99.0,66.0,0.6666667
725,99.0,65.0,0.6565656
726,94.0,72.0,0.7659575
727,96.0,60.000004,0.62500006
728,100.0,60.000004,0.6
729,95.0,76.0,0.8
730,71.0,64.5,0.9084507
731,58.0,80.0,1.3793104
732,98.0,75.0,0.7653061
733,97.0,82.5,0.8505154
734,48.5,72.0,1.484536
735,59.500004,83.0,1.3949579
736,80.0,50.5,0.63124996
737,74.0,84.0,1.135135
738,87.0,75.0,0.86206895
739,96.0,72.5,0.7552084
740,99.0,81.0,0.8181818
741,99.5,83.5,0.83919597
742,99.5,79.0,0.79396987
743,99.0,84.5,0.85353535
744,99.5,87.0,0.8743719
745,100.0,85.0,0.85
746,99.0,89.5,0.9040404
747,100.0,83.5,0.835
748,98.5,82.5,0.83756346
749,98.5,83.0,0.84263957
750,94.0,88.0,0.9361702
751,92.0,82.5,0.8967391
752,97.5,89.5,0.91794866
753,97.5,89.5,0.91794866
754,93.0,84.5,0.9086022
755,95.5,82.0,0.85863876
756,91.0,85.0,0.93406594
757,98.0,89.5,0.9132653
758,93.0,88.0,0.94623655
759,97.0,88.0,0.9072165
760,84.5,66.5,0.78698224
761,82.5,68.5,0.8303031
762,89.0,69.5,0.78089887
763,89.5,71.5,0.79888266
764,80.5,66.0,0.8198758
765,86.5,64.5,0.7456647
766,77.0,65.0,0.84415585
767,82.5,65.5,0.79393935
768,85.0,68.0,0.8
769,84.0,70.5,0.83928573
770,74.0,57.5,0.777027
771,73.5,58.999996,0.802721
772,73.5,60.000004,0.81632656
773,75.5,60.5,0.80132455
774,69.5,60.000004,0.8633094
775,73.5,58.999996,0.802721
776,76.5,61.5,0.8039216
777,80.0,57.5,0.71875
778,76.0,63.0,0.82894737
779,74.5,61.0,0.818792
780,74.5,62.0,0.8322148
781,76.0,58.999996,0.77631575
782,83.0,61.5,0.7409639
783,77.0,56.5,0.73376626
784,76.5,61.5,0.8039216
785,81.0,54.5,0.6728395
786,78.0,59.500004,0.7628206
787,81.0,57.0,0.7037037
788,72.5,57.5,0.7931034
789,77.0,61.0,0.79220784
790,99.5,96.0,0.9648241
791,100.0,99.0,0.99
792,100.0,97.0,0.97
793,99.5,97.5,0.9798995
794,100.0,99.0,0.99
795,100.0,99.5,0.995
796,99.5,97.5,0.9798995
797,99.0,98.0,0.989899
798,100.0,97.0,0.97
799,100.0,98.5,0.985
800,55.555557,85.18519,1.5333333
801,77.77778,81.48148,1.047619
802,62.96296,79.62963,1.2647059
803,62.96296,81.48148,1.2941177
804,62.96296,53.7037,0.85294116
805,70.37037,75.92593,1.0789474
806,48.148148,64.81481,1.3461537
807,55.555557,72.22222,1.3
808,64.81481,61.11111,0.94285715
809,75.92593,85.18519,1.1219512
810,63.5,29.0,0.4566929
811,67.5,40.5,0.59999996
812,65.5,31.5,0.48091605
813,72.5,39.0,0.537931
814,64.0,40.5,0.6328125
815,70.0,39.5,0.56428576
816,68.5,34.5,0.50364965
817,63.5,41.0,0.6456693
818,67.0,34.5,0.51492536
819,67.0,33.5,0.5
820,64.93507,36.363636,0.56
821,67.53247,31.16883,0.46153843
822,70.12987,40.25974,0.57407403
823,71.42857,29.870129,0.41818178
824,70.12987,33.766235,0.48148146
825,75.32467,42.857143,0.56896555
826,66.233765,42.857143,0.64705884
827,70.12987,37.662334,0.537037
828,66.233765,31.16883,0.47058824
829,57.14286,38.961037,0.6818181
830,70.12987,58.441555,0.83333325
831,74.02598,46.753246,0.6315789
832,70.12987,54.545456,0.7777778
833,79.22078,61.03896,0.7704918
834,74.02598,55.84416,0.75438595
835,75.32467,57.14286,0.75862074
836,75.32467,58.441555,0.77586204
837,76.623375,48.05195,0.62711865
838,76.623375,40.25974,0.52542377
839,77.92207,61.03896,0.7833333
840,86.0,81.0,0.94186044
841,88.5,76.0,0.8587571
842,87.0,79.5,0.91379315
843,83.5,76.5,0.9161677
844,84.0,74.5,0.8869048
845,84.5,71.5,0.8461538
846,89.0,72.0,0.8089888
847,83.5,75.5,0.9041916
848,87.0,75.5,0.8678161
849,88.5,75.5,0.85310733
850,80.0,49.0,0.6125
851,72.0,52.0,0.72222215
852,78.0,42.0,0.53846157
853,70.0,41.0,0.5857143
854,76.0,44.0,0.57894737
855,84.0,45.0,0.53571427
856,78.0,46.0,0.5897436
857,79.0,42.0,0.53164554
858,86.0,51.0,0.59302324
859,84.0,49.0,0.5833334
860,54.5,30.000002,0.5504587
861,55.0,32.0,0.58181816
862,53.500004,27.5,0.51401865
863,54.000004,32.5,0.6018518
864,52.0,23.5,0.4519231
865,48.5,34.0,0.7010309
866,51.5,27.5,0.5339806
867,49.0,30.000002,0.6122449
868,56.0,34.5,0.6160714
869,56.5,22.5,0.39823008
870,60.5,29.0,0.47933882
871,67.5,34.5,0.5111111
872,51.0,37.0,0.7254902
873,58.499996,32.5,0.5555556
874,58.999996,31.5,0.53389835
875,53.500004,34.0,0.635514
876,61.0,34.0,0.55737704
877,49.0,23.5,0.47959182
878,56.5,34.5,0.6106195
879,61.5,35.0,0.5691057
880,50.5,28.0,0.55445546
881,57.0,24.0,0.42105263
882,45.5,27.000002,0.5934066
883,48.5,22.0,0.45360824
884,51.0,32.0,0.627451
885,50.5,27.5,0.5445545
886,50.5,24.5,0.48514852
887,45.0,26.0,0.57777774
888,54.000004,36.5,0.6759259
889,52.0,28.5,0.5480769
890,86.0,80.0,0.9302326
891,85.333336,74.0,0.8671875
892,92.666664,86.0,0.92805755
893,84.0,94.666664,1.1269841
894,88.0,87.333336,0.99242425
895,72.0,84.66667,1.175926
896,58.0,90.0,1.5517242
897,86.0,88.666664,1.0310078
898,33.333336,88.666664,2.6599998
899,89.33333,87.333336,0.97761196
900,82.5,87.0,1.0545455
901,96.0,79.0,0.8229167
902,90.0,60.5,0.67222226
903,90.5,82.0,0.9060774
904,96.5,84.0,0.8704663
905,89.5,64.5,0.7206704
906,99.0,77.0,0.77777773
907,28.5,95.0,3.3333333
908,31.0,71.5,2.3064516
909,91.0,70.5,0.77472526
910,70.0,60.000004,0.8571429
911,74.0,60.000004,0.8108108
912,71.5,58.499996,0.8181818
913,67.5,50.5,0.74814814
914,73.5,61.0,0.829932
915,70.5,56.0,0.79432625
916,67.5,58.499996,0.8666666
917,73.0,68.0,0.9315068
918,68.5,60.000004,0.8759124
919,70.5,61.5,0.87234044
920,35.0,46.25,1.3214287
921,40.0,35.0,0.875
922,62.5,43.75,0.7
923,70.0,43.75,0.625
924,45.0,45.0,1.0
925,72.5,46.25,0.63793105
926,31.25,46.25,1.48
927,65.0,38.75,0.59615386
928,63.75,36.25,0.5686275
929,60.000004,42.5,0.7083333
930,68.84058,78.26087,1.136842
931,77.53623,64.49276,0.8317757
932,47.826088,47.101448,0.9848485
933,73.91304,71.014496,0.9607843
934,89.85507,68.84058,0.766129
935,79.710144,51.449276,0.6454545
936,84.05797,62.318836,0.7413793
937,86.95652,48.550724,0.55833334
938,52.173912,72.46377,1.388889
939,74.63768,58.69565,0.7864077
940,94.927536,48.550724,0.51145035
941,79.710144,89.85507,1.1272727
942,96.376816,94.927536,0.9849624
943,97.82609,95.652176,0.9777778
944,70.289856,92.028984,1.3092784
945,97.82609,95.652176,0.9777778
946,97.10145,72.46377,0.74626863
947,97.82609,95.652176,0.9777778
948,92.028984,60.869564,0.6614173
949,97.10145,78.985504,0.8134328
950,52.499996,38.5,0.73333335
951,60.000004,41.0,0.6833333
952,57.0,29.0,0.5087719
953,56.5,39.0,0.6902655
954,57.0,30.000002,0.5263158
955,55.0,34.0,0.6181818
956,61.0,38.0,0.6229508
957,54.000004,41.5,0.76851845
958,57.5,48.0,0.8347826
959,57.0,40.0,0.7017544
960,48.0,30.5,0.6354167
961,46.5,34.0,0.7311828
962,51.5,29.0,0.5631068
963,49.5,33.0,0.6666667
964,48.0,30.5,0.6354167
965,47.5,32.0,0.6736842
966,51.5,29.0,0.5631068
967,45.5,27.5,0.6043956
968,47.0,39.5,0.84042555
969,40.5,28.0,0.69135803
970,44.0,62.0,1.4090909
971,37.5,73.0,1.9466667
972,50.5,70.5,1.3960396
973,42.5,75.0,1.7647058
974,43.0,68.0,1.5813954
975,47.0,54.000004,1.1489363
976,50.0,71.5,1.43
977,40.5,79.5,1.962963
978,40.0,25.0,0.625
979,39.5,26.0,0.6582278
980,96.5,89.0,0.9222798
981,93.0,91.5,0.983871
982,90.0,77.0,0.85555553
983,98.5,89.0,0.90355325
984,94.0,90.0,0.9574468
985,98.5,87.0,0.88324875
986,98.5,85.5,0.8680203
987,98.5,88.0,0.893401
988,90.5,84.5,0.9337017
989,96.5,86.5,0.8963731
990,77.5,76.0,0.9806452
991,71.5,67.0,0.937063
992,84.0,71.5,0.85119045
993,67.5,75.5,1.1185185
994,86.0,71.5,0.8313953
995,80.5,71.5,0.88819873
996,85.5,68.0,0.79532164
997,78.5,74.0,0.9426751
998,70.0,78.5,1.1214286
999,79.0,79.0,1.0
1000,7.526882,12.903225,1.7142856
1001,10.215054,3.2258062,0.31578946
1002,13.978495,14.516129,1.0384614
1003,3.763441,5.376344,1.4285713
1004,4.8387094,8.064516,1.6666666
1005,15.053764,5.376344,0.35714284
1006,9.139785,24.731182,2.7058823
1007,20.430107,13.440861,0.6578948
1008,17.741936,9.677419,0.54545456
1009,1.6129031,3.763441,2.3333335
1010,47.692307,37.692307,0.7903226
1011,65.38461,46.923077,0.7176471
1012,57.692307,36.153847,0.62666667
1013,59.23077,34.615387,0.5844156
1014,53.076923,36.153847,0.68115944
1015,55.384617,42.307693,0.76388884
1016,63.846153,33.076923,0.5180723
1017,57.692307,27.692308,0.48000002
1018,63.076927,40.0,0.63414633
1019,63.846153,33.076923,0.5180723
1020,57.692307,36.153847,0.62666667
1021,52.307693,35.384617,0.6764706
1022,50.769234,26.153847,0.5151515
1023,54.615383,33.076923,0.6056338
1024,36.923077,36.153847,0.9791667
1025,53.846157,33.076923,0.6142857
1026,53.076923,46.153847,0.86956525
1027,56.153847,40.0,0.7123288
1028,58.46154,44.615383,0.76315784
1029,60.000004,30.769232,0.5128205
1030,32.307693,18.461538,0.57142854
1031,30.000002,25.384617,0.84615386
1032,38.46154,20.0,0.52
1033,36.153847,14.615385,0.40425533
1034,35.384617,18.461538,0.5217391
1035,38.46154,13.076923,0.34
1036,36.923077,30.000002,0.8125
1037,33.846153,15.384616,0.45454547
1038,36.153847,20.769232,0.5744681
1039,33.076923,20.0,0.60465115
1040,71.51163,55.813957,0.78048784
1041,79.06977,65.11628,0.8235294
1042,73.25581,59.88372,0.8174603
1043,75.0,61.627907,0.8217054
1044,76.74419,59.302322,0.77272725
1045,68.60465,69.76744,1.016949
1046,61.627907,61.046513,0.990566
1047,76.16279,65.69768,0.86259544
1048,80.23256,59.302322,0.7391304
1049,66.860466,47.09302,0.7043478
1050,74.05064,40.50633,0.5470086
1051,67.72152,49.36709,0.7289719
1052,77.21519,44.3038,0.5737705
1053,73.417725,48.10127,0.6551724
1054,72.1519,49.36709,0.68421054
1055,70.88608,41.13924,0.58035713
1056,67.72152,56.329113,0.83177567
1057,68.35443,55.6962,0.8148148
1058,74.68355,50.0,0.6694915
1059,77.21519,43.670887,0.5655738
1060,94.0,93.5,0.9946809
1061,94.0,97.5,1.0372341
1062,95.5,77.5,0.8115183
1063,94.0,89.5,0.95212764
1064,96.5,95.5,0.9896373
1065,91.5,93.5,1.0218579
1066,94.5,91.0,0.962963
1067,91.0,87.5,0.96153843
1068,91.5,91.5,1.0
1069,81.0,88.5,1.0925926
1070,94.5,90.5,0.95767194
1071,97.5,98.0,1.0051281
1072,98.5,95.5,0.9695431
1073,98.0,89.5,0.9132653
1074,98.0,88.5,0.9030612
1075,97.0,98.0,1.0103092
1076,96.0,97.5,1.015625
1077,99.5,95.5,0.959799
1078,99.5,97.5,0.9798995
1079,98.5,98.5,1.0
1080,98.5,100.0,1.0152284
1081,100.0,100.0,1.0
1082,93.5,99.0,1.0588236
1083,100.0,99.5,0.995
1084,100.0,100.0,1.0
1085,98.0,98.0,1.0
1086,100.0,89.5,0.895
1087,100.0,98.5,0.985
1088,100.0,100.0,1.0
1089,99.0,100.0,1.010101
1090,92.43697,74.78992,0.8090909
1091,88.2353,73.949585,0.83809525
1092,84.033615,70.588234,0.84000003
1093,94.957985,73.949585,0.7787611
1094,89.91597,65.54622,0.72897196
1095,90.7563,65.54622,0.72222227
1096,87.39496,60.504204,0.6923077
1097,90.7563,72.268906,0.7962963
1098,89.91597,73.109245,0.8130841
1099,90.7563,72.268906,0.7962963
1100,99.5,90.5,0.9095477
1101,95.0,97.5,1.0263158
1102,96.5,100.0,1.0362694
1103,91.0,100.0,1.098901
1104,99.0,98.0,0.989899
1105,99.0,100.0,1.010101
1106,99.5,99.5,1.0
1107,96.5,100.0,1.0362694
1108,84.5,85.0,1.0059172
1109,97.0,100.0,1.0309278
1110,94.5,96.5,1.0211641
1111,81.5,88.0,1.0797546
1112,48.5,99.5,2.0515463
1113,45.0,44.5,0.9888889
1114,96.0,96.5,1.0052084
1115,96.0,96.0,1.0
1116,80.0,100.0,1.25
1117,90.5,95.5,1.0552486
1118,63.5,52.0,0.8188976
1119,74.0,85.5,1.1554054
1120,96.5,94.0,0.9740933
1121,92.5,90.5,0.97837836
1122,96.0,89.5,0.9322917
1123,94.5,95.0,1.005291
1124,95.5,90.5,0.947644
1125,93.5,90.5,0.9679144
1126,95.0,94.5,0.99473685
1127,96.5,93.0,0.96373063
1128,92.5,90.0,0.9729729
1129,96.0,96.0,1.0
1130,96.0,85.0,0.8854167
1131,94.5,82.0,0.8677249
1132,96.0,82.5,0.859375
1133,93.5,85.0,0.90909094
1134,96.0,79.0,0.8229167
1135,96.5,86.5,0.8963731
1136,94.5,90.5,0.95767194
1137,94.0,88.5,0.94148934
1138,91.0,82.0,0.90109885
1139,96.5,87.5,0.9067358
1140,84.0,73.5,0.87500006
1141,90.5,79.0,0.8729282
1142,89.0,79.5,0.89325845
1143,92.0,79.5,0.86413044
1144,94.5,83.0,0.87830687
1145,89.0,77.0,0.8651685
1146,88.5,73.5,0.8305085
1147,85.5,78.0,0.9122806
1148,85.0,69.5,0.81764704
1149,91.5,79.0,0.863388
1150,64.0,36.0,0.56250006
1151,44.0,46.0,1.0454546
1152,46.0,12.0,0.26086956
1153,40.0,40.0,1.0
1154,48.0,40.0,0.8333334
1155,22.0,34.0,1.5454546
1156,48.0,50.0,1.0416667
1157,62.0,34.0,0.5483871
1158,42.0,44.0,1.0476191
1159,32.0,26.0,0.8125
1160,16.5,3.0,0.18181817
1161,13.0,7.5000005,0.57692313
1162,21.0,6.5,0.30952382
1163,10.5,3.0,0.2857143
1164,4.0,5.0,1.25
1165,10.5,5.5,0.52380955
1166,15.000001,6.0,0.39999998
1167,2.5,2.5,1.0
1168,6.0,2.0,0.33333334
1169,21.0,3.0,0.14285715
1170,70.5,8.5,0.12056738
1171,76.0,3.5,0.04605263
1172,65.5,8.5,0.129771
1173,79.0,4.0,0.05063291
1174,74.0,6.0,0.08108108
1175,67.5,3.5,0.05185185
1176,76.5,7.5000005,0.098039225
1177,76.0,4.5,0.059210528
1178,74.0,0.5,0.0067567565
1179,56.0,5.0,0.08928572
1180,44.0,3.0,0.06818182
1181,38.5,1.5,0.038961038
1182,49.5,2.0,0.04040404
1183,53.500004,1.0,0.018691588
1184,14.0,4.0,0.28571427
1185,21.0,4.5,0.21428573
1186,29.0,5.0,0.1724138
1187,48.0,4.0,0.083333336
1188,40.5,4.5,0.11111111
1189,30.000002,5.0,0.16666666
1190,76.5,39.5,0.5163399
1191,76.5,33.0,0.43137258
1192,77.0,33.5,0.43506497
1193,76.5,35.0,0.45751634
1194,75.5,38.0,0.5033113
1195,75.5,33.5,0.44370863
1196,78.5,37.5,0.477707
1197,76.5,36.5,0.4771242
1198,82.0,46.5,0.56707317
1199,78.5,43.5,0.5541401
1200,87.77778,92.77778,1.056962
1201,86.11111,98.333336,1.1419355
1202,97.22222,97.77778,1.0057143
1203,92.22222,96.666664,1.0481927
1204,91.66667,96.666664,1.0545454
1205,98.333336,96.666664,0.9830508
1206,95.55556,95.55556,1.0
1207,97.77778,98.888885,1.0113636
1208,95.0,96.111115,1.011696
1209,96.666664,97.22222,1.0057472
1210,42.0,34.0,0.8095238
1211,64.0,46.0,0.71875
1212,26.0,48.0,1.8461539
1213,64.0,42.0,0.65625
1214,56.0,60.000004,1.0714287
1215,60.000004,32.0,0.5333333
1216,60.000004,52.0,0.8666666
1217,62.0,58.0,0.9354838
1218,70.0,70.0,1.0
1219,36.0,72.0,2.0
1220,84.0,81.0,0.96428573
1221,84.5,81.0,0.95857984
1222,77.0,79.0,1.025974
1223,76.0,83.0,1.0921053
1224,76.0,77.0,1.0131578
1225,88.0,85.5,0.97159094
1226,78.5,75.5,0.9617834
1227,88.5,87.5,0.98870057
1228,82.0,87.0,1.0609757
1229,78.0,85.0,1.0897436
1230,71.0,41.5,0.58450705
1231,68.5,55.0,0.80291975
1232,65.5,41.0,0.6259542
1233,62.5,45.5,0.72800004
1234,66.0,43.0,0.6515151
1235,67.5,52.499996,0.77777773
1236,60.5,51.5,0.8512396
1237,64.5,48.5,0.75193805
1238,70.0,47.5,0.6785714
1239,66.5,46.0,0.6917293
1240,87.0,73.0,0.83908045
1241,86.0,66.0,0.76744187
1242,89.0,63.5,0.71348315
1243,88.0,65.5,0.7443181
1244,88.5,66.0,0.74576277
1245,85.0,65.5,0.77058816
1246,84.5,66.0,0.7810651
1247,85.0,78.5,0.92352945
1248,84.5,73.5,0.8698225
1249,78.5,71.0,0.9044585
1250,60.000004,22.0,0.36666664
1251,52.0,18.0,0.3461539
1252,24.0,26.0,1.0833334
1253,66.0,24.0,0.36363634
1254,46.0,18.0,0.39130434
1255,18.0,40.0,2.222222
1256,30.000002,14.0,0.46666664
1257,62.0,16.0,0.2580645
1258,54.000004,24.0,0.44444442
1259,60.000004,42.0,0.6999999
1260,90.66667,72.0,0.7941176
1261,79.333336,75.333336,0.94957983
1262,89.33333,76.666664,0.85820895
1263,90.66667,78.66667,0.86764705
1264,88.666664,65.33333,0.7368421
1265,91.333336,81.333336,0.8905109
1266,90.66667,72.0,0.7941176
1267,92.0,80.666664,0.87681156
1268,82.666664,82.0,0.9919355
1269,74.666664,76.0,1.0178571
1270,53.47222,90.97222,1.7012987
1271,33.333336,92.36111,2.7708333
1272,95.83333,88.19444,0.9202899
1273,92.36111,79.16667,0.85714287
1274,91.66667,90.97222,0.9924242
1275,95.83333,95.13889,0.9927536
1276,93.75,68.75,0.73333335
1277,90.27778,89.58333,0.99230766
1278,87.5,95.13889,1.0873016
1279,97.22222,81.94444,0.8428571


==> images/ComparisonNNROCKET8bit.csv <==
,accRocket,accNN,distanceBoundary
0,73.5,54.000004,0.7346939
1,74.5,46.0,0.6174497
2,74.0,51.5,0.6959459
3,76.0,58.0,0.76315784
4,77.5,41.0,0.5290323
5,76.0,63.0,0.82894737
6,69.0,47.5,0.6884058
7,78.5,54.000004,0.6878981
8,74.5,58.999996,0.7919463
9,79.5,51.5,0.6477987
10,68.571434,70.28571,1.025
11,55.42857,68.571434,1.2371135
12,49.714287,70.28571,1.413793
13,45.714287,62.857143,1.375
14,38.285713,57.714283,1.5074626
15,46.285717,65.14286,1.4074073
16,67.42857,58.857143,0.87288135
17,30.857143,72.0,2.3333335
18,66.28571,66.28571,1.0
19,76.0,67.42857,0.88721806
20,26.666672,70.0,2.6249995
21,20.000002,33.333336,1.6666665
22,70.0,70.0,1.0
23,70.0,66.66667,0.952381
24,70.0,53.333336,0.76190484
25,70.0,66.66667,0.952381
26,30.000004,56.666668,1.8888886
27,70.0,53.333336,0.76190484
28,36.666668,70.0,1.9090909
29,23.333334,40.0,1.7142857
30,60.000004,55.0,0.9166667
31,50.0,70.0,1.4
32,65.0,60.000004,0.923077
33,45.0,55.0,1.2222223
34,70.0,70.0,1.0
35,80.0,55.0,0.6875
36,90.0,60.000004,0.66666675
37,55.0,65.0,1.1818181
38,60.000004,40.0,0.6666667
39,70.0,70.0,1.0
40,75.0,65.0,0.8666667
41,45.0,65.0,1.4444444
42,55.0,60.000004,1.0909091
43,50.0,55.0,1.1
44,95.0,55.0,0.5789474
45,45.0,50.0,1.1111112
46,75.0,45.0,0.6
47,50.0,60.000004,1.2
48,60.000004,55.0,0.9166667
49,45.0,60.000004,1.3333335
50,68.333336,68.333336,1.0
51,43.333336,75.0,1.730769
52,78.333336,73.333336,0.9361702
53,78.333336,75.0,0.9574468
54,76.66667,76.666664,0.99999994
55,81.66667,71.666664,0.8775509
56,68.333336,75.0,1.097561
57,46.666668,66.66667,1.4285715
58,78.333336,71.666664,0.91489357
59,80.00001,75.0,0.9374999
60,83.0,75.0,0.9036145
61,75.5,81.0,1.0728477
62,80.0,76.5,0.95624995
63,85.5,74.5,0.871345
64,62.5,51.5,0.824
65,94.5,77.0,0.8148148
66,79.0,77.5,0.98101264
67,80.5,77.0,0.9565217
68,75.0,77.5,1.0333333
69,91.5,75.0,0.81967217
70,59.500004,78.5,1.3193277
71,57.5,76.0,1.3217392
72,58.999996,74.5,1.2627119
73,54.000004,76.0,1.4074074
74,53.500004,73.5,1.3738317
75,49.5,74.5,1.5050504
76,56.0,72.0,1.2857143
77,52.0,68.0,1.3076924
78,54.000004,73.0,1.3518518
79,56.5,69.5,1.2300885
80,67.5,33.5,0.4962963
81,74.0,44.5,0.6013514
82,68.0,37.0,0.5441176
83,61.5,30.5,0.49593496
84,71.0,31.5,0.443662
85,70.5,29.0,0.4113475
86,58.0,34.5,0.5948276
87,63.0,33.0,0.52380955
88,69.0,48.5,0.70289856
89,57.5,37.5,0.65217394
90,75.0,89.28571,1.1904762
91,89.28572,96.42857,1.08
92,46.42857,85.71429,1.846154
93,92.85714,92.85714,1.0
94,75.0,96.42857,1.2857144
95,100.000015,85.71429,0.85714275
96,82.14286,82.14286,1.0
97,53.571426,82.14286,1.5333335
98,60.714287,96.42857,1.5882353
99,92.85714,92.85714,1.0
100,61.0,48.0,0.7868852
101,68.0,53.500004,0.78676474
102,52.499996,41.5,0.7904762
103,60.000004,51.5,0.8583333
104,73.0,52.499996,0.7191781
105,72.0,52.499996,0.7291666
106,68.0,52.499996,0.7720588
107,72.0,52.499996,0.7291666
108,72.5,52.999996,0.7310344
109,73.0,50.0,0.6849315
110,73.0,22.5,0.30821916
111,68.5,22.5,0.32846713
112,68.5,18.5,0.270073
113,70.0,27.5,0.39285716
114,68.0,20.0,0.29411766
115,69.0,25.5,0.36956522
116,65.0,24.0,0.36923078
117,67.5,25.5,0.37777776
118,71.0,18.5,0.26056337
119,66.5,27.000002,0.40601504
120,68.5,27.000002,0.3941606
121,73.5,25.0,0.34013605
122,74.5,28.0,0.37583894
123,67.5,23.5,0.34814814
124,75.5,31.5,0.41721854
125,72.5,25.5,0.35172412
126,66.0,28.5,0.43181813
127,69.0,35.5,0.51449275
128,71.0,29.0,0.4084507
129,75.0,29.499998,0.39333332
130,68.0,21.5,0.31617647
131,67.0,24.5,0.36567163
132,73.0,24.0,0.32876712
133,76.5,24.5,0.32026145
134,69.5,20.0,0.2877698
135,73.0,26.0,0.35616437
136,67.5,27.000002,0.4
137,75.5,27.000002,0.35761592
138,60.000004,23.5,0.39166665
139,70.5,24.0,0.34042552
140,29.0,62.5,2.1551726
141,31.0,46.0,1.483871
142,47.5,86.0,1.8105264
143,51.5,63.5,1.2330097
144,52.499996,68.5,1.304762
145,80.5,85.0,1.0559007
146,84.5,34.5,0.40828398
147,29.499998,52.999996,1.7966101
148,82.5,87.0,1.0545455
149,30.5,88.5,2.9016392
150,71.22302,70.5036,0.98989904
151,70.5036,71.94245,1.020408
152,69.78417,69.06475,0.9896907
153,68.34533,70.5036,1.0315789
154,69.06475,70.5036,1.0208334
155,71.22302,71.94245,1.0101011
156,64.74821,66.90648,1.0333333
157,62.589924,74.820145,1.1954023
158,67.6259,68.34533,1.0106384
159,69.78417,74.10072,1.0618557
160,70.5,74.5,1.0567377
161,73.5,75.0,1.0204082
162,75.5,77.0,1.0198675
163,70.5,74.0,1.0496454
164,78.5,81.5,1.0382166
165,76.5,79.5,1.0392157
166,71.5,75.5,1.0559441
167,72.5,72.0,0.99310344
168,72.0,72.5,1.0069444
169,75.5,67.5,0.89403975
170,58.273388,69.06475,1.1851851
171,66.90648,67.6259,1.0107526
172,62.589924,69.06475,1.1034483
173,69.06475,67.6259,0.9791666
174,60.431652,68.34533,1.1309525
175,53.95684,70.5036,1.3066665
176,64.02878,64.74821,1.011236
177,62.589924,72.66187,1.1609195
178,56.83453,73.381294,1.2911392
179,64.02878,66.18705,1.0337079
180,74.10072,72.66187,0.98058236
181,74.820145,65.46763,0.87500006
182,74.820145,66.18705,0.8846154
183,73.381294,65.46763,0.8921569
184,74.820145,66.18705,0.8846154
185,74.820145,64.74821,0.8653847
186,70.5036,58.9928,0.83673453
187,69.78417,61.870502,0.88659793
188,74.820145,73.381294,0.9807693
189,74.820145,61.870502,0.82692313
190,75.0,91.0,1.2133334
191,63.0,70.0,1.1111112
192,82.0,85.0,1.0365855
193,79.0,85.0,1.0759494
194,81.0,83.0,1.0246913
195,76.0,86.0,1.1315789
196,85.0,79.0,0.9294117
197,75.0,85.0,1.1333334
198,83.0,88.0,1.060241
199,58.999996,80.0,1.3559322
200,91.5,92.5,1.010929
201,88.5,89.5,1.0112994
202,91.5,95.5,1.0437158
203,91.0,93.5,1.0274725
204,90.0,91.0,1.0111111
205,94.5,93.0,0.984127
206,89.0,92.5,1.039326
207,86.0,88.5,1.0290697
208,91.0,93.0,1.021978
209,94.0,94.0,1.0
210,52.999996,58.999996,1.1132076
211,97.0,54.000004,0.556701
212,51.0,56.5,1.1078432
213,50.5,49.5,0.980198
214,88.5,92.5,1.0451977
215,50.0,55.0,1.1
216,63.0,58.499996,0.9285714
217,72.0,73.0,1.0138888
218,50.0,76.0,1.52
219,99.5,73.0,0.7336684
220,67.0,43.0,0.64179105
221,73.0,47.0,0.6438356
222,70.5,42.0,0.59574467
223,67.5,38.5,0.5703703
224,64.5,45.0,0.6976744
225,71.5,43.5,0.60839164
226,68.0,40.0,0.5882353
227,71.0,46.0,0.64788735
228,68.5,45.0,0.65693426
229,69.0,43.0,0.62318844
230,80.5,52.499996,0.6521739
231,76.5,49.0,0.6405229
232,75.5,53.500004,0.7086093
233,75.5,43.5,0.57615894
234,71.0,48.0,0.6760563
235,77.0,50.0,0.64935064
236,73.0,52.999996,0.72602737
237,74.5,62.0,0.83221483
238,79.5,56.0,0.7044025
239,76.0,50.0,0.65789473
240,77.27273,50.0,0.64705884
241,73.86364,75.0,1.0153846
242,63.636364,30.681818,0.4821429
243,32.954548,85.22727,2.5862067
244,65.909096,52.272724,0.79310334
245,57.954544,44.31818,0.7647059
246,15.909091,81.818184,5.1428576
247,44.318188,62.5,1.4102561
248,81.818184,55.68182,0.6805556
249,37.5,71.590904,1.9090909
250,77.5,46.0,0.5935484
251,89.5,41.0,0.4581006
252,83.0,54.000004,0.65060246
253,77.0,55.0,0.71428573
254,79.0,53.500004,0.6772152
255,81.0,40.0,0.49382716
256,84.5,44.0,0.52071
257,84.0,48.0,0.57142854
258,83.5,52.499996,0.62874246
259,84.5,52.999996,0.62721884
260,71.0,31.5,0.443662
261,73.0,29.0,0.39726028
262,72.5,37.5,0.51724136
263,72.0,41.5,0.57638884
264,74.0,34.5,0.46621624
265,78.0,33.0,0.42307696
266,75.0,38.0,0.50666666
267,69.0,35.5,0.51449275
268,76.0,40.5,0.53289473
269,76.0,33.5,0.4407895
270,72.0,78.28571,1.0873015
271,85.71429,77.14286,0.9
272,72.0,66.28571,0.92063487
273,83.42857,74.85715,0.89726025
274,78.28571,77.14286,0.9854016
275,80.0,84.57143,1.0571429
276,81.71429,71.42857,0.8741259
277,80.0,76.0,0.95
278,63.42857,78.28571,1.2342342
279,78.28571,66.28571,0.84671533
280,93.5,55.5,0.5935829
281,96.5,48.5,0.5025907
282,95.0,55.0,0.5789474
283,92.0,55.0,0.59782606
284,93.0,49.5,0.5322581
285,92.5,49.5,0.5351351
286,95.0,54.000004,0.56842107
287,95.5,52.999996,0.5549738
288,93.0,60.5,0.65053767
289,92.5,54.5,0.5891892
290,81.0,52.499996,0.6481481
291,76.5,54.5,0.7124183
292,77.0,56.5,0.7337662
293,79.0,56.0,0.70886075
294,79.0,55.5,0.70253164
295,74.0,52.0,0.7027027
296,80.0,46.5,0.58125
297,80.5,53.500004,0.6645963
298,81.0,43.5,0.537037
299,77.0,54.5,0.7077922
300,64.0,66.66667,1.0416667
301,80.66667,74.0,0.9173553
302,62.0,85.333336,1.3763441
303,66.66667,81.333336,1.2199998
304,94.66668,82.666664,0.87323934
305,68.66667,74.0,1.0776699
306,86.0,71.33333,0.8294573
307,56.0,70.0,1.25
308,88.0,74.666664,0.8484849
309,74.66667,86.666664,1.1607141
310,74.28572,72.38095,0.9743589
311,75.238106,70.47619,0.93670875
312,70.4762,75.2381,1.0675675
313,77.14287,66.66667,0.86419743
314,66.66667,73.333336,1.0999999
315,61.90477,72.38095,1.1692307
316,76.190475,78.09524,1.025
317,71.42857,67.61905,0.94666666
318,75.238106,76.190475,1.0126581
319,51.428574,77.14286,1.4999999
320,89.0,88.5,0.9943821
321,93.0,90.0,0.96774197
322,88.5,90.0,1.016949
323,90.5,88.5,0.9779005
324,90.5,92.5,1.0220995
325,92.0,90.5,0.9836956
326,89.0,92.5,1.039326
327,83.0,92.5,1.1144578
328,91.0,91.0,0.99999994
329,89.0,91.5,1.02809
330,45.0,40.5,0.90000004
331,44.0,42.5,0.9659091
332,50.5,35.5,0.70297027
333,44.5,45.0,1.011236
334,47.0,41.5,0.8829787
335,47.0,38.0,0.8085106
336,46.5,38.5,0.82795703
337,49.5,40.0,0.8080808
338,51.0,36.0,0.7058824
339,48.0,42.0,0.87499994
340,59.375,62.5,1.0526316
341,51.5625,60.9375,1.1818181
342,50.0,64.0625,1.28125
343,53.125,45.3125,0.85294116
344,56.25,68.75,1.2222222
345,46.875,62.5,1.3333334
346,56.25,53.125,0.9444445
347,56.25,50.0,0.8888889
348,60.9375,57.8125,0.94871795
349,60.9375,59.375,0.974359
350,38.5,32.5,0.8441558
351,35.5,19.5,0.5492958
352,36.0,19.5,0.5416666
353,42.5,19.0,0.4470588
354,35.0,28.5,0.8142857
355,32.0,32.5,1.015625
356,33.5,26.499998,0.7910447
357,18.0,15.5,0.8611111
358,36.5,20.5,0.56164384
359,34.0,26.0,0.76470584
360,56.0,53.500004,0.9553572
361,61.5,52.999996,0.8617886
362,62.0,57.0,0.91935486
363,59.500004,44.5,0.7478991
364,67.0,51.5,0.7686567
365,55.5,49.0,0.8828829
366,61.5,54.5,0.8861789
367,58.499996,53.500004,0.91453
368,47.0,44.5,0.9468085
369,58.999996,50.5,0.85593224
370,77.5,95.0,1.2258065
371,79.0,82.0,1.0379747
372,92.5,88.0,0.9513513
373,90.0,87.0,0.9666667
374,84.0,91.0,1.0833334
375,91.5,96.5,1.0546448
376,90.5,88.0,0.9723757
377,84.5,88.5,1.0473372
378,93.0,98.5,1.0591398
379,94.0,92.5,0.9840426
380,80.5,40.0,0.49689442
381,79.5,40.0,0.5031447
382,76.5,38.0,0.49673203
383,74.5,40.5,0.54362416
384,82.5,41.5,0.5030303
385,82.5,39.0,0.47272727
386,80.5,39.0,0.48447204
387,75.5,40.5,0.53642386
388,88.0,42.0,0.47727272
389,75.5,38.5,0.50993377
390,67.21311,68.85246,1.0243902
391,75.40983,59.016396,0.7826088
392,78.68852,59.016396,0.74999994
393,70.4918,63.93443,0.9069768
394,72.13114,67.21311,0.9318183
395,67.21311,70.491806,1.0487804
396,70.4918,65.57377,0.9302326
397,60.65573,67.21311,1.1081082
398,65.57377,65.57377,1.0
399,54.098354,59.016396,1.0909092
400,75.34247,45.20548,0.6
401,46.575336,46.575344,1.0000001
402,72.60274,31.506847,0.4339623
403,82.19178,46.575344,0.56666666
404,35.61644,43.835617,1.2307692
405,78.08219,57.53425,0.7368421
406,61.643833,53.424656,0.8666667
407,71.23288,35.61644,0.5
408,68.49315,54.79452,0.8
409,78.08219,41.09589,0.5263158
410,72.5,77.5,1.0689654
411,81.5,81.5,1.0
412,86.5,84.0,0.97109824
413,86.5,79.5,0.9190752
414,89.5,83.5,0.9329609
415,67.5,73.0,1.0814815
416,90.5,72.5,0.80110496
417,68.5,60.5,0.8832117
418,84.5,78.5,0.92899406
419,84.5,80.5,0.95266265
420,91.66667,83.33333,0.9090908
421,93.333336,80.0,0.85714287
422,80.00001,81.666664,1.0208333
423,96.66668,83.33333,0.86206883
424,83.33333,76.666664,0.92
425,93.333336,80.0,0.85714287
426,85.00001,85.0,0.99999994
427,90.0,80.0,0.88888884
428,85.00001,88.333336,1.0392156
429,93.333336,81.666664,0.87499994
430,67.5,57.5,0.8518518
431,72.0,55.5,0.7708333
432,68.0,55.0,0.8088235
433,74.5,52.0,0.6979866
434,69.5,53.500004,0.7697842
435,67.5,51.5,0.76296294
436,73.5,51.5,0.70068026
437,75.0,58.499996,0.78
438,77.5,58.0,0.7483871
439,71.5,52.499996,0.7342657
440,57.79221,61.68831,1.0674157
441,54.545456,58.441555,1.0714284
442,49.35065,56.493507,1.1447369
443,51.298702,53.896107,1.050633
444,55.84416,61.03896,1.0930232
445,50.0,57.14286,1.1428572
446,48.701298,55.19481,1.1333334
447,58.441555,62.98701,1.0777779
448,51.298702,51.94805,1.0126582
449,49.35065,43.506493,0.8815789
450,76.0,75.0,0.9868421
451,74.0,79.0,1.0675676
452,77.0,80.5,1.0454545
453,79.0,79.0,1.0
454,75.5,82.5,1.0927153
455,82.5,79.0,0.9575758
456,74.5,76.0,1.0201342
457,75.5,81.0,1.0728477
458,76.0,79.5,1.0460527
459,77.5,78.0,1.0064516
460,55.84416,50.0,0.8953488
461,52.597397,59.740257,1.1358025
462,48.05195,62.33766,1.2972974
463,50.0,51.94805,1.038961
464,50.0,56.493507,1.1298702
465,54.545456,59.740257,1.095238
466,51.94805,58.441555,1.1249999
467,57.14286,52.597404,0.92045456
468,51.94805,61.03896,1.175
469,53.246754,54.545456,1.0243902
470,40.0,79.5,1.9875001
471,63.0,77.5,1.2301587
472,40.5,74.0,1.8271605
473,52.499996,78.0,1.4857143
474,83.5,77.0,0.9221557
475,71.5,72.0,1.006993
476,69.0,68.0,0.98550725
477,56.0,76.0,1.3571428
478,61.5,67.0,1.0894309
479,57.0,81.0,1.4210526
480,90.5,85.0,0.9392265
481,88.0,72.5,0.8238637
482,89.5,87.5,0.9776537
483,90.0,80.0,0.88888896
484,91.5,86.5,0.94535524
485,91.5,80.0,0.874317
486,91.0,87.5,0.96153843
487,89.0,80.0,0.8988765
488,94.0,85.0,0.90425533
489,97.0,86.5,0.89175254
490,97.0,91.5,0.94329894
491,89.0,83.0,0.93258435
492,90.5,88.5,0.9779005
493,93.0,87.0,0.93548393
494,91.0,85.5,0.9395604
495,89.5,87.0,0.9720671
496,92.5,87.5,0.9459459
497,94.5,84.0,0.8888889
498,95.5,91.5,0.9581152
499,91.5,87.0,0.95081973
500,60.000008,70.0,1.1666665
501,30.000004,40.0,1.3333331
502,50.000008,66.66667,1.3333333
503,50.000008,66.66667,1.3333333
504,46.666668,80.0,1.7142857
505,30.000004,66.66667,2.2222219
506,60.000008,63.333332,1.0555553
507,70.0,40.0,0.5714286
508,50.000008,70.0,1.3999999
509,33.333336,70.0,2.0999997
510,81.0,39.5,0.48765433
511,80.0,34.5,0.43125
512,78.5,41.5,0.52866244
513,76.0,44.5,0.5855263
514,72.0,38.5,0.5347222
515,70.0,43.0,0.61428577
516,80.0,47.0,0.5875
517,81.0,41.0,0.50617284
518,77.0,39.0,0.5064935
519,82.5,41.5,0.5030303
520,76.0,71.5,0.9407894
521,81.0,78.5,0.9691358
522,77.5,82.5,1.0645162
523,79.0,75.5,0.95569617
524,76.5,83.0,1.0849674
525,75.5,75.5,1.0
526,83.5,80.0,0.9580838
527,81.0,75.5,0.93209875
528,85.5,77.0,0.90058476
529,79.0,81.5,1.0316455
530,28.5,8.0,0.28070176
531,19.0,5.0,0.2631579
532,19.5,5.0,0.25641027
533,28.0,7.5000005,0.26785716
534,20.5,7.0,0.34146342
535,27.000002,9.5,0.35185185
536,29.0,5.5,0.18965518
537,25.0,4.5,0.18
538,27.000002,8.5,0.3148148
539,23.5,8.0,0.34042552
540,94.28572,95.2381,1.010101
541,97.14286,86.666664,0.8921569
542,99.04762,91.42857,0.923077
543,97.14286,96.190475,0.9901961
544,79.04762,89.52381,1.1325301
545,95.2381,97.14286,1.02
546,96.19048,80.952385,0.84158415
547,98.095245,77.14286,0.7864077
548,95.2381,91.42857,0.96
549,85.71429,72.38095,0.84444445
550,78.5,85.0,1.0828027
551,80.5,83.0,1.0310559
552,74.5,85.5,1.1476511
553,80.5,86.0,1.068323
554,81.5,86.0,1.0552148
555,81.5,84.5,1.0368099
556,78.5,85.0,1.0828027
557,79.5,81.5,1.0251572
558,78.5,78.5,1.0
559,81.0,83.0,1.0246913
560,87.0,86.0,0.9885057
561,86.5,88.5,1.0231214
562,86.5,91.0,1.0520232
563,86.5,85.0,0.98265904
564,84.0,87.5,1.0416666
565,86.0,91.0,1.0581396
566,84.0,83.5,0.9940476
567,81.0,84.0,1.037037
568,85.0,90.0,1.0588235
569,84.0,88.5,1.0535715
570,74.5,78.5,1.0536914
571,77.0,78.0,1.012987
572,73.0,79.0,1.0821918
573,81.0,77.5,0.9567901
574,81.0,78.5,0.9691358
575,75.5,73.5,0.97350997
576,76.5,74.5,0.9738563
577,76.5,78.0,1.0196078
578,72.0,77.0,1.0694444
579,76.0,78.0,1.0263157
580,48.5,35.5,0.7319587
581,50.5,38.0,0.75247526
582,40.0,37.0,0.925
583,46.5,33.0,0.70967746
584,46.5,35.5,0.76344085
585,45.0,41.0,0.9111112
586,46.5,36.5,0.78494626
587,41.5,33.5,0.807229
588,46.5,38.0,0.81720436
589,46.0,40.5,0.88043475
590,41.5,34.0,0.81927717
591,44.5,40.5,0.91011244
592,44.5,42.5,0.9550563
593,45.5,33.5,0.7362637
594,42.5,39.5,0.9294117
595,41.5,30.000002,0.7228916
596,47.0,35.0,0.7446808
597,46.5,35.5,0.76344085
598,45.0,43.0,0.9555556
599,48.5,32.5,0.670103
600,57.22223,50.555557,0.8834951
601,46.11111,47.77778,1.0361446
602,50.0,50.555557,1.0111111
603,46.666668,56.666668,1.2142856
604,50.0,49.444443,0.98888886
605,58.333332,50.0,0.8571429
606,48.88889,50.0,1.0227273
607,50.0,51.111115,1.0222223
608,50.555557,48.333332,0.95604396
609,69.44444,54.444443,0.78400004
610,86.5,46.5,0.53757226
611,90.0,40.0,0.44444448
612,81.0,34.0,0.41975307
613,85.0,42.0,0.4941176
614,83.5,40.5,0.48502994
615,86.5,35.0,0.40462428
616,89.0,46.5,0.52247196
617,85.5,46.5,0.5438596
618,85.0,36.0,0.42352942
619,84.0,37.5,0.44642857
620,82.0,38.0,0.46341464
621,77.5,44.0,0.567742
622,80.5,42.0,0.5217391
623,83.5,32.5,0.38922155
624,76.5,40.5,0.5294118
625,80.5,40.0,0.49689442
626,76.5,39.0,0.5098039
627,76.0,37.0,0.4868421
628,77.0,41.5,0.538961
629,81.5,43.5,0.53374237
630,41.0,70.0,1.7073171
631,83.5,55.5,0.66467065
632,45.5,47.0,1.032967
633,43.5,44.5,1.0229884
634,63.5,42.5,0.6692913
635,48.0,57.0,1.1874999
636,57.0,53.500004,0.93859655
637,41.5,41.0,0.9879518
638,39.5,57.0,1.443038
639,43.5,67.5,1.5517242
640,68.5,77.5,1.1313869
641,83.0,70.0,0.84337354
642,76.5,85.0,1.1111112
643,77.5,66.5,0.8580646
644,74.0,76.0,1.027027
645,77.5,86.0,1.1096776
646,61.0,77.5,1.2704917
647,42.0,57.0,1.3571428
648,72.0,63.0,0.87499994
649,65.5,70.0,1.0687023
650,98.5,92.0,0.93401015
651,95.5,91.5,0.9581152
652,99.0,95.0,0.9595959
653,96.5,95.0,0.98445594
654,98.0,91.5,0.9336735
655,96.0,91.0,0.9479167
656,96.5,92.5,0.95854926
657,97.5,93.0,0.9538461
658,97.0,94.5,0.9742267
659,98.5,91.0,0.92385787
660,93.0,95.5,1.0268817
661,93.0,94.0,1.0107527
662,93.0,94.0,1.0107527
663,94.0,96.0,1.0212766
664,85.5,94.0,1.0994152
665,92.0,97.0,1.0543479
666,95.0,93.0,0.9789474
667,93.0,95.5,1.0268817
668,94.5,96.5,1.0211641
669,94.5,95.5,1.010582
670,93.0,75.5,0.811828
671,90.0,69.5,0.7722223
672,87.5,77.5,0.8857143
673,90.0,69.5,0.7722223
674,89.0,70.5,0.7921349
675,94.0,65.5,0.69680846
676,92.0,67.5,0.7336956
677,93.5,66.5,0.71123004
678,92.0,74.5,0.8097826
679,83.0,64.5,0.77710843
680,85.5,74.0,0.86549705
681,63.5,74.5,1.1732284
682,67.0,65.5,0.97761184
683,55.0,81.5,1.4818181
684,57.5,73.5,1.278261
685,58.499996,72.5,1.2393163
686,72.5,79.0,1.0896552
687,74.0,82.5,1.1148648
688,72.0,80.0,1.111111
689,85.0,66.0,0.7764706
690,96.0,88.0,0.9166666
691,96.5,81.0,0.83937824
692,97.0,81.5,0.84020615
693,96.0,87.0,0.90625
694,98.5,81.0,0.822335
695,98.0,84.0,0.8571428
696,85.0,87.0,1.0235294
697,99.5,81.5,0.8190955
698,97.0,79.0,0.814433
699,96.5,80.0,0.82901555
700,50.0,54.5,1.09
701,41.5,58.999996,1.4216868
702,76.5,51.0,0.6666667
703,55.0,60.000004,1.0909091
704,72.5,60.000004,0.8275862
705,63.5,55.5,0.87401575
706,51.5,51.5,0.99999994
707,77.0,55.0,0.71428573
708,58.999996,50.5,0.85593224
709,80.5,50.5,0.6273292
710,73.84615,60.000004,0.8125
711,79.23077,59.23077,0.74757284
712,54.615383,56.92308,1.0422536
713,63.076927,53.846157,0.85365856
714,57.692307,46.153847,0.8
715,37.692307,46.923077,1.244898
716,84.61539,41.538464,0.49090907
717,81.53846,55.384617,0.6792453
718,73.84615,47.692307,0.6458333
719,77.69231,40.76923,0.5247525
720,93.0,60.000004,0.64516133
721,99.0,68.0,0.68686867
722,95.0,57.0,0.6
723,93.0,67.0,0.72043014
724,97.0,66.0,0.68041235
725,72.0,65.0,0.90277773
726,60.000004,72.0,1.2
727,88.0,60.000004,0.6818182
728,98.0,60.000004,0.6122449
729,83.0,76.0,0.91566265
730,54.5,64.5,1.1834862
731,46.5,80.0,1.7204303
732,73.0,75.0,1.0273973
733,96.0,82.5,0.85937494
734,48.5,72.0,1.484536
735,91.5,83.0,0.90710384
736,54.000004,50.5,0.93518513
737,53.500004,84.0,1.5700934
738,83.5,75.0,0.8982036
739,78.0,72.5,0.9294872
740,99.5,81.0,0.81407034
741,98.5,83.5,0.8477157
742,99.5,79.0,0.79396987
743,100.0,84.5,0.845
744,98.0,87.0,0.8877551
745,100.0,85.0,0.85
746,99.0,89.5,0.90404034
747,100.0,83.5,0.835
748,99.5,82.5,0.8291457
749,99.0,83.0,0.8383838
750,93.0,88.0,0.9462366
751,90.0,82.5,0.9166667
752,95.5,89.5,0.9371728
753,97.5,89.5,0.91794866
754,94.0,84.5,0.8989362
755,93.5,82.0,0.8770054
756,94.0,85.0,0.90425533
757,95.5,89.5,0.9371728
758,92.5,88.0,0.9513513
759,95.0,88.0,0.92631584
760,86.5,66.5,0.7687862
761,81.0,68.5,0.845679
762,84.0,69.5,0.82738096
763,85.5,71.5,0.8362572
764,83.5,66.0,0.79041916
765,83.5,64.5,0.77245504
766,75.5,65.0,0.8609271
767,84.0,65.5,0.77976185
768,82.0,68.0,0.82926834
769,81.0,70.5,0.8703703
770,71.5,57.5,0.8041958
771,73.0,58.999996,0.80821913
772,74.0,60.000004,0.81081086
773,69.5,60.5,0.87050366
774,67.0,60.000004,0.8955224
775,74.5,58.999996,0.7919463
776,71.5,61.5,0.8601399
777,75.5,57.5,0.7615894
778,73.0,63.0,0.8630137
779,74.0,61.0,0.82432437
780,70.5,62.0,0.8794327
781,72.5,58.999996,0.813793
782,77.5,61.5,0.79354846
783,74.5,56.5,0.7583893
784,71.0,61.5,0.8661972
785,76.5,54.5,0.7124183
786,76.5,59.500004,0.77777785
787,79.5,57.0,0.7169811
788,74.0,57.5,0.777027
789,74.0,61.0,0.82432437
790,96.5,96.0,0.9948186
791,99.0,99.0,0.99999994
792,97.0,97.0,1.0
793,98.5,97.5,0.9898477
794,100.0,99.0,0.99
795,99.5,99.5,1.0
796,99.0,97.5,0.98484844
797,99.0,98.0,0.989899
798,98.5,97.0,0.98477155
799,96.5,98.5,1.0207254
800,53.7037,85.18519,1.586207
801,59.25926,81.48148,1.375
802,61.11111,79.62963,1.3030303
803,48.148148,81.48148,1.6923077
804,72.22222,53.7037,0.74358976
805,70.37037,75.92593,1.0789474
806,81.48148,64.81481,0.7954545
807,44.444447,72.22222,1.625
808,48.148148,61.11111,1.2692308
809,44.444447,85.18519,1.9166667
810,61.5,29.0,0.4715447
811,62.0,40.5,0.65322584
812,61.0,31.5,0.5163934
813,67.5,39.0,0.57777774
814,58.999996,40.5,0.6864407
815,66.0,39.5,0.5984848
816,61.5,34.5,0.5609756
817,64.5,41.0,0.6356589
818,66.0,34.5,0.52272725
819,66.0,33.5,0.50757575
820,57.14286,36.363636,0.6363636
821,64.93507,31.16883,0.48000002
822,54.545456,40.25974,0.7380952
823,74.02597,29.870129,0.40350878
824,58.441555,33.766235,0.5777778
825,71.42857,42.857143,0.6
826,61.03896,42.857143,0.7021277
827,66.233765,37.662334,0.5686274
828,57.14286,31.16883,0.5454545
829,71.42857,38.961037,0.5454545
830,68.83117,58.441555,0.84905654
831,72.72727,46.753246,0.64285713
832,70.12987,54.545456,0.77777773
833,72.72727,61.03896,0.8392857
834,68.83117,55.84416,0.8113208
835,70.12987,57.14286,0.8148148
836,75.32467,58.441555,0.7758621
837,64.93507,48.05195,0.74
838,64.93507,40.25974,0.62
839,54.545456,61.03896,1.1190475
840,78.0,81.0,1.0384616
841,85.5,76.0,0.88888884
842,83.5,79.5,0.9520958
843,78.0,76.5,0.9807692
844,81.0,74.5,0.9197531
845,78.5,71.5,0.910828
846,84.5,72.0,0.852071
847,82.5,75.5,0.91515154
848,80.5,75.5,0.9378882
849,81.5,75.5,0.9263804
850,77.0,49.0,0.6363636
851,67.0,52.0,0.77611935
852,80.0,42.0,0.525
853,83.0,41.0,0.4939759
854,78.0,44.0,0.5641026
855,81.0,45.0,0.5555555
856,86.0,46.0,0.53488374
857,85.0,42.0,0.4941176
858,82.0,51.0,0.6219512
859,74.0,49.0,0.6621622
860,52.499996,30.000002,0.57142866
861,53.500004,32.0,0.5981308
862,56.0,27.5,0.49107143
863,49.0,32.5,0.6632653
864,51.0,23.5,0.46078432
865,51.5,34.0,0.66019416
866,44.5,27.5,0.6179776
867,52.999996,30.000002,0.5660378
868,54.5,34.5,0.6330275
869,57.5,22.5,0.39130434
870,50.0,29.0,0.58
871,62.5,34.5,0.552
872,55.5,37.0,0.6666667
873,57.0,32.5,0.5701754
874,58.0,31.5,0.54310346
875,52.999996,34.0,0.6415095
876,61.5,34.0,0.55284554
877,54.000004,23.5,0.43518516
878,58.0,34.5,0.5948276
879,63.0,35.0,0.5555556
880,55.0,28.0,0.5090909
881,56.5,24.0,0.42477876
882,47.5,27.000002,0.56842107
883,46.5,22.0,0.4731183
884,52.499996,32.0,0.60952383
885,51.0,27.5,0.5392157
886,48.0,24.5,0.5104167
887,50.5,26.0,0.51485145
888,50.5,36.5,0.7227723
889,48.0,28.5,0.59374994
890,84.66667,80.0,0.94488186
891,56.666668,74.0,1.3058823
892,49.333336,86.0,1.7432431
893,62.0,94.666664,1.5268817
894,86.66668,87.333336,1.0076921
895,89.33333,84.66667,0.94776124
896,82.66667,90.0,1.0887096
897,89.33333,88.666664,0.9925373
898,38.666664,88.666664,2.2931035
899,36.0,87.333336,2.4259257
900,25.0,87.0,3.48
901,82.0,79.0,0.96341467
902,77.5,60.5,0.78064525
903,31.5,82.0,2.6031747
904,20.5,84.0,4.097561
905,82.5,64.5,0.7818182
906,80.5,77.0,0.9565217
907,49.0,95.0,1.9387754
908,67.0,71.5,1.0671641
909,75.5,70.5,0.9337748
910,68.0,60.000004,0.88235295
911,71.5,60.000004,0.83916086
912,68.5,58.499996,0.8540146
913,60.000004,50.5,0.84166664
914,71.5,61.0,0.8531469
915,69.5,56.0,0.80575544
916,66.5,58.499996,0.87969923
917,75.0,68.0,0.9066667
918,65.5,60.000004,0.91603065
919,72.5,61.5,0.84827584
920,35.0,46.25,1.3214287
921,53.750004,35.0,0.65116274
922,60.000004,43.75,0.7291666
923,62.5,43.75,0.7
924,20.0,45.0,2.25
925,50.0,46.25,0.925
926,56.25,46.25,0.82222223
927,43.75,38.75,0.8857143
928,53.750004,36.25,0.6744186
929,48.75,42.5,0.8717948
930,54.34783,78.26087,1.4399998
931,74.63768,64.49276,0.8640777
932,84.78261,47.101448,0.5555556
933,73.18841,71.014496,0.970297
934,44.2029,68.84058,1.557377
935,50.724644,51.449276,1.0142856
936,82.608696,62.318836,0.75438595
937,66.66667,48.550724,0.7282609
938,54.34783,72.46377,1.3333333
939,79.710144,58.69565,0.7363636
940,76.81159,48.550724,0.6320755
941,79.710144,89.85507,1.1272727
942,39.130436,94.927536,2.425926
943,60.144924,95.652176,1.5903616
944,94.927536,92.028984,0.9694657
945,96.37682,95.652176,0.99248105
946,77.53623,72.46377,0.9345795
947,87.68116,95.652176,1.0909091
948,73.91305,60.869564,0.8235293
949,77.53623,78.985504,1.0186917
950,48.0,38.5,0.80208325
951,54.5,41.0,0.7522936
952,52.499996,29.0,0.552381
953,50.0,39.0,0.78
954,52.0,30.000002,0.57692313
955,52.499996,34.0,0.64761907
956,52.499996,38.0,0.72380954
957,50.0,41.5,0.83
958,51.0,48.0,0.9411765
959,51.0,40.0,0.78431374
960,46.0,30.5,0.6630435
961,40.0,34.0,0.85
962,45.0,29.0,0.64444447
963,43.5,33.0,0.7586207
964,46.5,30.5,0.655914
965,33.5,32.0,0.9552238
966,43.0,29.0,0.67441857
967,43.5,27.5,0.6321839
968,39.5,39.5,1.0
969,41.5,28.0,0.6746988
970,44.0,62.0,1.4090909
971,35.5,73.0,2.056338
972,50.5,70.5,1.3960396
973,39.0,75.0,1.923077
974,43.0,68.0,1.5813953
975,47.5,54.000004,1.1368421
976,49.0,71.5,1.4591836
977,41.0,79.5,1.9390244
978,42.0,25.0,0.5952381
979,34.5,26.0,0.7536232
980,95.5,89.0,0.93193716
981,91.5,91.5,1.0000001
982,100.0,77.0,0.77
983,91.5,89.0,0.97267765
984,94.5,90.0,0.95238096
985,93.0,87.0,0.93548393
986,98.0,85.5,0.872449
987,90.0,88.0,0.97777784
988,100.0,84.5,0.845
989,97.0,86.5,0.89175254
990,74.0,76.0,1.027027
991,92.5,67.0,0.7243243
992,86.5,71.5,0.8265896
993,51.0,75.5,1.4803921
994,81.5,71.5,0.8773006
995,72.5,71.5,0.98620677
996,82.0,68.0,0.82926834
997,82.0,74.0,0.90243906
998,54.000004,78.5,1.4537038
999,63.5,79.0,1.2440945
1000,0.0,12.903225,inf
1001,13.440861,3.2258062,0.23999998
1002,9.139785,14.516129,1.5882353
1003,3.763441,5.376344,1.4285715
1004,16.129032,8.064516,0.5
1005,7.526882,5.376344,0.71428573
1006,5.9139786,24.731182,4.1818185
1007,10.215054,13.440861,1.3157895
1008,8.064516,9.677419,1.2
1009,10.752688,3.763441,0.35000002
1010,56.153847,37.692307,0.6712329
1011,62.307693,46.923077,0.75308645
1012,62.307693,36.153847,0.5802469
1013,55.384617,34.615387,0.625
1014,60.76923,36.153847,0.5949367
1015,53.076923,42.307693,0.7971015
1016,52.307693,33.076923,0.63235295
1017,56.92308,27.692308,0.4864865
1018,56.92308,40.0,0.7027027
1019,62.307693,33.076923,0.53086424
1020,51.53846,36.153847,0.70149255
1021,45.384617,35.384617,0.77966106
1022,58.46154,26.153847,0.4473684
1023,53.076923,33.076923,0.62318844
1024,35.384617,36.153847,1.0217391
1025,49.23077,33.076923,0.671875
1026,46.153847,46.153847,1.0
1027,53.076923,40.0,0.7536232
1028,53.076923,44.615383,0.84057975
1029,57.692307,30.769232,0.53333336
1030,27.692308,18.461538,0.6666666
1031,30.000002,25.384617,0.84615386
1032,34.615387,20.0,0.5777778
1033,36.923077,14.615385,0.39583334
1034,26.153847,18.461538,0.7058823
1035,32.307693,13.076923,0.4047619
1036,29.23077,30.000002,1.0263158
1037,30.769232,15.384616,0.5
1038,34.615387,20.769232,0.6
1039,25.384617,20.0,0.78787875
1040,70.34883,55.813957,0.79338855
1041,62.2093,65.11628,1.0467291
1042,69.18604,59.88372,0.8655462
1043,72.67441,61.627907,0.8480001
1044,75.0,59.302322,0.7906977
1045,70.34883,69.76744,0.9917356
1046,78.48837,61.046513,0.7777778
1047,73.25581,65.69768,0.89682543
1048,74.4186,59.302322,0.796875
1049,76.74419,47.09302,0.6136363
1050,66.455696,40.50633,0.60952383
1051,67.72152,49.36709,0.7289719
1052,70.88608,44.3038,0.625
1053,72.78481,48.10127,0.6608696
1054,66.455696,49.36709,0.74285716
1055,75.31646,41.13924,0.54621845
1056,70.25317,56.329113,0.8018018
1057,72.78481,55.6962,0.76521736
1058,72.78481,50.0,0.6869565
1059,52.531647,43.670887,0.8313253
1060,93.5,93.5,1.0000001
1061,96.5,97.5,1.0103627
1062,93.0,77.5,0.8333334
1063,90.5,89.5,0.98895025
1064,91.0,95.5,1.0494505
1065,92.5,93.5,1.0108107
1066,92.5,91.0,0.9837838
1067,90.5,87.5,0.9668508
1068,95.5,91.5,0.9581152
1069,92.0,88.5,0.9619565
1070,97.5,90.5,0.9282051
1071,95.5,98.0,1.0261781
1072,97.5,95.5,0.9794871
1073,88.0,89.5,1.0170454
1074,98.5,88.5,0.89847714
1075,93.0,98.0,1.0537635
1076,98.5,97.5,0.9898477
1077,92.0,95.5,1.0380435
1078,96.0,97.5,1.015625
1079,96.5,98.5,1.0207254
1080,96.5,100.0,1.0362694
1081,94.5,100.0,1.0582011
1082,90.0,99.0,1.1
1083,95.0,99.5,1.0473684
1084,100.0,100.0,1.0
1085,99.0,98.0,0.989899
1086,94.5,89.5,0.94708997
1087,99.0,98.5,0.99494946
1088,91.5,100.0,1.0928962
1089,96.0,100.0,1.0416666
1090,82.35294,74.78992,0.9081633
1091,59.663876,73.949585,1.2394364
1092,72.26891,70.588234,0.9767442
1093,89.91597,73.949585,0.8224299
1094,68.90757,65.54622,0.95121944
1095,81.51261,65.54622,0.80412364
1096,86.55463,60.504204,0.6990291
1097,89.07564,72.268906,0.8113207
1098,88.2353,73.109245,0.82857144
1099,46.21849,72.268906,1.5636363
1100,77.0,90.5,1.1753247
1101,76.5,97.5,1.2745099
1102,93.0,100.0,1.0752689
1103,96.0,100.0,1.0416666
1104,98.5,98.0,0.99492383
1105,99.0,100.0,1.010101
1106,77.5,99.5,1.283871
1107,78.0,100.0,1.2820513
1108,97.0,85.0,0.87628865
1109,97.0,100.0,1.0309278
1110,83.5,96.5,1.1556885
1111,59.500004,88.0,1.4789915
1112,95.0,99.5,1.0473684
1113,74.5,44.5,0.59731543
1114,73.0,96.5,1.3219178
1115,52.999996,96.0,1.8113208
1116,72.0,100.0,1.3888888
1117,63.5,95.5,1.503937
1118,63.5,52.0,0.8188976
1119,69.0,85.5,1.2391305
1120,95.0,94.0,0.9894737
1121,90.0,90.5,1.0055556
1122,93.5,89.5,0.9572193
1123,91.5,95.0,1.0382514
1124,93.0,90.5,0.9731183
1125,95.0,90.5,0.9526316
1126,95.5,94.5,0.98952883
1127,94.0,93.0,0.9893617
1128,89.5,90.0,1.0055866
1129,94.5,96.0,1.015873
1130,90.5,85.0,0.9392265
1131,94.0,82.0,0.87234044
1132,94.0,82.5,0.87765956
1133,93.5,85.0,0.909091
1134,93.0,79.0,0.84946245
1135,94.0,86.5,0.92021275
1136,92.5,90.5,0.9783783
1137,91.0,88.5,0.9725274
1138,90.5,82.0,0.9060773
1139,97.0,87.5,0.9020618
1140,88.5,73.5,0.8305085
1141,83.5,79.0,0.9461078
1142,73.5,79.5,1.0816326
1143,84.0,79.5,0.9464286
1144,87.0,83.0,0.95402294
1145,87.0,77.0,0.88505745
1146,82.0,73.5,0.8963415
1147,84.0,78.0,0.9285714
1148,80.5,69.5,0.863354
1149,71.5,79.0,1.1048951
1150,38.0,36.0,0.94736844
1151,46.0,46.0,1.0
1152,42.0,12.0,0.28571427
1153,46.0,40.0,0.8695652
1154,52.0,40.0,0.7692308
1155,32.0,34.0,1.0625
1156,48.0,50.0,1.0416666
1157,56.0,34.0,0.60714287
1158,54.000004,44.0,0.8148148
1159,40.0,26.0,0.65
1160,2.0,3.0,1.5
1161,15.000001,7.5000005,0.5
1162,19.0,6.5,0.34210524
1163,21.0,3.0,0.14285713
1164,3.5,5.0,1.4285715
1165,20.5,5.5,0.2682927
1166,10.0,6.0,0.59999996
1167,22.0,2.5,0.11363637
1168,7.5000005,2.0,0.26666665
1169,5.0,3.0,0.59999996
1170,71.5,8.5,0.11888112
1171,67.0,3.5,0.052238803
1172,70.5,8.5,0.12056738
1173,58.0,4.0,0.06896552
1174,73.0,6.0,0.08219178
1175,71.5,3.5,0.04895105
1176,75.0,7.5000005,0.10000001
1177,75.0,4.5,0.060000002
1178,70.5,0.5,0.0070921984
1179,71.5,5.0,0.06993007
1180,18.0,3.0,0.16666666
1181,41.0,1.5,0.036585364
1182,41.0,2.0,0.04878049
1183,49.5,1.0,0.020202018
1184,12.0,4.0,0.3333333
1185,12.0,4.5,0.375
1186,30.5,5.0,0.16393442
1187,44.5,4.0,0.08988765
1188,32.0,4.5,0.140625
1189,24.5,5.0,0.20408164
1190,76.5,39.5,0.5163399
1191,73.5,33.0,0.44897962
1192,74.5,33.5,0.44966447
1193,80.0,35.0,0.4375
1194,77.5,38.0,0.49032262
1195,80.5,33.5,0.41614908
1196,79.5,37.5,0.4716981
1197,74.0,36.5,0.49324328
1198,79.5,46.5,0.5849057
1199,79.5,43.5,0.5471698
1200,89.44445,92.77778,1.037267
1201,95.0,98.333336,1.0350878
1202,92.22222,97.77778,1.060241
1203,88.333336,96.666664,1.0943396
1204,93.333336,96.666664,1.0357143
1205,95.55556,96.666664,1.0116279
1206,93.333336,95.55556,1.0238096
1207,85.55556,98.888885,1.1558442
1208,88.88889,96.111115,1.0812501
1209,92.77778,97.22222,1.0479043
1210,36.0,34.0,0.9444444
1211,36.0,46.0,1.2777778
1212,54.000004,48.0,0.88888884
1213,40.0,42.0,1.05
1214,42.0,60.000004,1.4285715
1215,44.0,32.0,0.7272727
1216,60.000004,52.0,0.8666666
1217,52.0,58.0,1.1153846
1218,56.0,70.0,1.25
1219,48.0,72.0,1.5
1220,83.0,81.0,0.97590363
1221,87.5,81.0,0.9257143
1222,81.5,79.0,0.96932524
1223,80.0,83.0,1.0375
1224,74.0,77.0,1.0405406
1225,86.0,85.5,0.99418604
1226,77.5,75.5,0.97419363
1227,84.5,87.5,1.0355029
1228,72.0,87.0,1.2083333
1229,80.0,85.0,1.0625
1230,64.0,41.5,0.6484375
1231,64.0,55.0,0.859375
1232,58.0,41.0,0.7068966
1233,60.000004,45.5,0.7583333
1234,63.5,43.0,0.6771653
1235,62.0,52.499996,0.84677416
1236,60.000004,51.5,0.8583333
1237,58.0,48.5,0.836207
1238,66.0,47.5,0.7196969
1239,62.0,46.0,0.7419355
1240,86.0,73.0,0.8488372
1241,83.5,66.0,0.79041916
1242,86.5,63.5,0.73410404
1243,80.5,65.5,0.81366456
1244,82.0,66.0,0.8048781
1245,85.5,65.5,0.7660818
1246,82.0,66.0,0.8048781
1247,85.5,78.5,0.91812867
1248,83.0,73.5,0.8855422
1249,83.0,71.0,0.8554217
1250,60.000004,22.0,0.36666664
1251,50.0,18.0,0.36
1252,24.0,26.0,1.0833333
1253,46.0,24.0,0.5217391
1254,56.0,18.0,0.32142857
1255,58.0,40.0,0.68965524
1256,12.0,14.0,1.1666666
1257,44.0,16.0,0.36363634
1258,52.0,24.0,0.46153846
1259,36.0,42.0,1.1666666
1260,80.0,72.0,0.90000004
1261,81.333336,75.333336,0.9262295
1262,76.66667,76.666664,0.99999994
1263,70.66667,78.66667,1.1132075
1264,78.66667,65.33333,0.8305084
1265,74.66667,81.333336,1.0892856
1266,78.0,72.0,0.923077
1267,76.0,80.666664,1.0614035
1268,72.66667,82.0,1.1284404
1269,79.333336,76.0,0.95798314
1270,60.416668,90.97222,1.5057471
1271,34.02778,92.36111,2.7142856
1272,79.16667,88.19444,1.114035
1273,87.5,79.16667,0.90476197
1274,81.25,90.97222,1.1196581
1275,50.0,95.13889,1.9027778
1276,26.38889,68.75,2.605263
1277,88.8889,89.58333,1.0078124
1278,86.11111,95.13889,1.1048388
1279,80.55556,81.94444,1.0172414


==> images/ComparisonNNROCKETHist.csv <==
,x,y
0,-100.0,0.0
1,-99.0,0.0
2,-98.0,0.0
3,-97.0,0.0
4,-96.0,0.0
5,-95.0,0.0
6,-94.0,0.0
7,-93.0,0.0
8,-92.0,0.0
9,-91.0,0.0
10,-90.0,0.0
11,-89.0,0.0
12,-88.0,0.0
13,-87.0,0.0
14,-86.0,0.0
15,-85.0,0.0
16,-84.0,0.0
17,-83.0,0.0
18,-82.0,0.0
19,-81.0,0.0
20,-80.0,0.0
21,-79.0,0.0
22,-78.0,0.0
23,-77.0,0.0
24,-76.0,0.0
25,-75.0,0.0
26,-74.0,0.0
27,-73.0,0.0
28,-72.0,0.0
29,-71.0,0.0
30,-70.0,0.0
31,-69.0,0.0
32,-68.0,0.0
33,-67.0,0.0
34,-66.0,0.00078125
35,-65.0,0.0
36,-64.0,0.0
37,-63.0,0.00078125
38,-62.0,0.00078125
39,-61.0,0.0
40,-60.0,0.0
41,-59.0,0.0
42,-58.0,0.0015625
43,-57.0,0.0
44,-56.0,0.00078125
45,-55.0,0.0
46,-54.0,0.0
47,-53.0,0.0
48,-52.0,0.00078125
49,-51.0,0.00078125
50,-50.0,0.0015625
51,-49.0,0.0
52,-48.0,0.0
53,-47.0,0.0
54,-46.0,0.00078125
55,-45.0,0.00078125
56,-44.0,0.0
57,-43.0,0.0015625
58,-42.0,0.00078125
59,-41.0,0.0015625
60,-40.0,0.0
61,-39.0,0.003125
62,-38.0,0.00078125
63,-37.0,0.00234375
64,-36.0,0.00234375
65,-35.0,0.0
66,-34.0,0.00078125
67,-33.0,0.00546875
68,-32.0,0.0015625
69,-31.0,0.0015625
70,-30.0,0.00078125
71,-29.0,0.0015625
72,-28.0,0.00234375
73,-27.0,0.00078125
74,-26.0,0.003125
75,-25.0,0.00390625
76,-24.0,0.00546875
77,-23.0,0.00234375
78,-22.0,0.00390625
79,-21.0,0.003125
80,-20.0,0.00546875
81,-19.0,0.0046875
82,-18.0,0.0046875
83,-17.0,0.0078125
84,-16.0,0.00703125
85,-15.0,0.0046875
86,-14.0,0.00625
87,-13.0,0.00625
88,-12.0,0.00390625
89,-11.0,0.003125
90,-10.0,0.0125
91,-9.0,0.00859375
92,-8.0,0.0078125
93,-7.0,0.01171875
94,-6.0,0.0203125
95,-5.0,0.0265625
96,-4.0,0.01640625
97,-3.0,0.0203125
98,-2.0,0.0328125
99,-1.0,0.03515625
100,0.0,0.03359375
101,1.0,0.0265625
102,2.0,0.025
103,3.0,0.01953125
104,4.0,0.02109375
105,5.0,0.028125
106,6.0,0.021875
107,7.0,0.02421875
108,8.0,0.028125
109,9.0,0.02421875
110,10.0,0.025
111,11.0,0.015625
112,12.0,0.0140625
113,13.0,0.02421875
114,14.0,0.01953125
115,15.0,0.02109375
116,16.0,0.02265625
117,17.0,0.0203125
118,18.0,0.01640625
119,19.0,0.0125
120,20.0,0.02109375
121,21.0,0.00859375
122,22.0,0.0125
123,23.0,0.0140625
124,24.0,0.00390625
125,25.0,0.009375
126,26.0,0.0140625
127,27.0,0.01015625
128,28.0,0.01015625
129,29.0,0.009375
130,30.0,0.00859375
131,31.0,0.00703125
132,32.0,0.00546875
133,33.0,0.00703125
134,34.0,0.00703125
135,35.0,0.00234375
136,36.0,0.00703125
137,37.0,0.00625
138,38.0,0.0109375
139,39.0,0.00390625
140,40.0,0.009375
141,41.0,0.01015625
142,42.0,0.00625
143,43.0,0.00859375
144,44.0,0.00625
145,45.0,0.0015625
146,46.0,0.0046875
147,47.0,0.0046875
148,48.0,0.0015625
149,49.0,0.0046875
150,50.0,0.003125
151,51.0,0.0015625
152,52.0,0.00234375
153,53.0,0.0
154,54.0,0.00078125
155,55.0,0.0
156,56.0,0.0
157,57.0,0.0
158,58.0,0.0
159,59.0,0.0
160,60.0,0.0
161,61.0,0.0
162,62.0,0.00078125
163,63.0,0.00078125
164,64.0,0.00078125
165,65.0,0.0
166,66.0,0.0
167,67.0,0.0015625
168,68.0,0.0015625
169,69.0,0.0
170,70.0,0.00078125
171,71.0,0.00078125
172,72.0,0.0
173,73.0,0.0
174,74.0,0.0
175,75.0,0.0
176,76.0,0.0
177,77.0,0.0
178,78.0,0.0
179,79.0,0.0
180,80.0,0.0
181,81.0,0.0
182,82.0,0.0
183,83.0,0.0
184,84.0,0.0
185,85.0,0.0
186,86.0,0.0
187,87.0,0.0
188,88.0,0.0
189,89.0,0.0
190,90.0,0.0
191,91.0,0.0
192,92.0,0.0
193,93.0,0.0
194,94.0,0.0
195,95.0,0.0
196,96.0,0.0
197,97.0,0.0
198,98.0,0.0
199,99.0,0.0

